Double Descent and Other Interpolation Phenomena in GANs

We study overparameterization in generative adversarial networks (GANs) that can interpolate the training data. We show that overparameterization can improve generalization performance and accelerate the training process. We study the generalization error as a function of latent space dimension and identify two main behaviors, depending on the learning setting. First, we show that overparameterized generative models that learn distributions by minimizing a metric or $f$-divergence do not exhibit double descent in generalization errors; specifically, all the interpolating solutions achieve the same generalization error. Second, we develop a novel pseudo-supervised learning approach for GANs where the training utilizes pairs of fabricated (noise) inputs in conjunction with real output samples. Our pseudo-supervised setting exhibits double descent (and in some cases, triple descent) of generalization errors. We combine pseudo-supervision with overparameterization (i.e., overly large latent space dimension) to accelerate training while matching or even surpassing generalization performance without pseudo-supervision. While our analysis focuses mostly on linear models, we also apply important insights for improving generalization of nonlinear, multilayer GANs.

==> csv/baseline_heatmap.csv <==
1.0 158.0 0.8177322369143722
1.0 315.8888888888889 0.8177322369143722
1.0 473.77777777777777 0.8177322369143722
1.0 631.6666666666666 0.8177322369143722
1.0 789.5555555555555 0.8177322369143722
1.0 947.4444444444445 0.8091544677794429
1.0 1105.3333333333333 0.8101835706184323
1.0 1263.2222222222222 0.8111589100631752
1.0 1421.111111111111 0.7965278140770491
1.0 1579.0 0.753266483758587
1.0 1736.888888888889 0.7068245683876114
1.0 1894.7777777777778 0.7162310191971425
1.0 2052.6666666666665 0.6245957321724601
1.0 2210.5555555555557 0.5063565379304505
1.0 2368.4444444444443 0.5326208483826308
1.0 2526.3333333333335 0.5739753464649293
1.0 2684.222222222222 0.5191875230631519
1.0 2842.111111111111 0.5219075581296554
1.0 3000.0 0.5202271237477535

17.642857142857142 158.0 0.36574227563647566
17.642857142857142 315.8888888888889 0.4027412019809642
17.642857142857142 473.77777777777777 0.36611184287683257
17.642857142857142 631.6666666666666 0.40974089944148984
17.642857142857142 789.5555555555555 0.38495731393185856
17.642857142857142 947.4444444444445 0.1871008846954108
17.642857142857142 1105.3333333333333 0.19847827241683577
17.642857142857142 1263.2222222222222 0.12320485219226451
17.642857142857142 1421.111111111111 0.15846780588803427
17.642857142857142 1579.0 0.1417510008413304
17.642857142857142 1736.888888888889 0.12839357367630427
17.642857142857142 1894.7777777777778 0.16833153691655797
17.642857142857142 2052.6666666666665 0.16155494092426415
17.642857142857142 2210.5555555555557 0.15607618218828237
17.642857142857142 2368.4444444444443 0.18321114833414476
17.642857142857142 2526.3333333333335 0.20222625705586403
17.642857142857142 2684.222222222222 0.1966187246020069
17.642857142857142 2842.111111111111 0.2208812393354879
17.642857142857142 3000.0 0.23570414621437022

34.285714285714285 158.0 0.22603416786939667
34.285714285714285 315.8888888888889 0.24533520517052332
34.285714285714285 473.77777777777777 0.18207464779453905
34.285714285714285 631.6666666666666 0.15346128225741748
34.285714285714285 789.5555555555555 0.12607201200099805
34.285714285714285 947.4444444444445 0.10583740888596957
34.285714285714285 1105.3333333333333 0.10702060787308787
34.285714285714285 1263.2222222222222 0.0909824833435604
34.285714285714285 1421.111111111111 0.13928687171426507
34.285714285714285 1579.0 0.13669317042549173
34.285714285714285 1736.888888888889 0.1317061279342275
34.285714285714285 1894.7777777777778 0.19521510316850613
34.285714285714285 2052.6666666666665 0.1475143888529588
34.285714285714285 2210.5555555555557 0.1079516797631759
34.285714285714285 2368.4444444444443 0.128222818578485
34.285714285714285 2526.3333333333335 0.07282859999389751
34.285714285714285 2684.222222222222 0.10264818326026706
34.285714285714285 2842.111111111111 0.048085404717572326
34.285714285714285 3000.0 0.024934960124618554

50.92857142857143 158.0 0.37892758362892737
50.92857142857143 315.8888888888889 0.37314033013276837
50.92857142857143 473.77777777777777 0.35295067836267097
50.92857142857143 631.6666666666666 0.3220240480926918
50.92857142857143 789.5555555555555 0.2959932230339085
50.92857142857143 947.4444444444445 0.10689006610291188
50.92857142857143 1105.3333333333333 0.09373514165910476
50.92857142857143 1263.2222222222222 0.07867429970366778
50.92857142857143 1421.111111111111 0.09063193876665095
50.92857142857143 1579.0 0.13196725742246812
50.92857142857143 1736.888888888889 0.13599389811174079
50.92857142857143 1894.7777777777778 0.18038750027878248
50.92857142857143 2052.6666666666665 0.18564651472170537
50.92857142857143 2210.5555555555557 0.09896833329549248
50.92857142857143 2368.4444444444443 0.10203873247705794
50.92857142857143 2526.3333333333335 0.09130355835656279
50.92857142857143 2684.222222222222 0.08944192105469802
50.92857142857143 2842.111111111111 0.08561813875050747
50.92857142857143 3000.0 0.08494234670697773

67.57142857142857 158.0 0.306909686657942
67.57142857142857 315.8888888888889 0.34495553408692015
67.57142857142857 473.77777777777777 0.29047013385193104
67.57142857142857 631.6666666666666 0.3575328282622392
67.57142857142857 789.5555555555555 0.3756085553158067
67.57142857142857 947.4444444444445 0.3092101620046185
67.57142857142857 1105.3333333333333 0.2341837232056864
67.57142857142857 1263.2222222222222 0.10494924954077348
67.57142857142857 1421.111111111111 0.10068396978907516
67.57142857142857 1579.0 0.15930174780882558
67.57142857142857 1736.888888888889 0.16851950808645536
67.57142857142857 1894.7777777777778 0.1516144459532628
67.57142857142857 2052.6666666666665 0.13809814375854557
67.57142857142857 2210.5555555555557 0.13785571367217725
67.57142857142857 2368.4444444444443 0.0910950452735858
67.57142857142857 2526.3333333333335 0.07913011742468823
67.57142857142857 2684.222222222222 0.06579693592233782
67.57142857142857 2842.111111111111 0.08208045617414599
67.57142857142857 3000.0 0.0625529826195619

84.21428571428571 158.0 0.3048600539348693
84.21428571428571 315.8888888888889 0.30596325059113927
84.21428571428571 473.77777777777777 0.27688774822609513
84.21428571428571 631.6666666666666 0.3008886172368233
84.21428571428571 789.5555555555555 0.19116991324723392
84.21428571428571 947.4444444444445 0.18578722919194468
84.21428571428571 1105.3333333333333 0.16202019672768386
84.21428571428571 1263.2222222222222 0.08561174525565023
84.21428571428571 1421.111111111111 0.09985468388041971
84.21428571428571 1579.0 0.09494721253152125
84.21428571428571 1736.888888888889 0.1216029328091605
84.21428571428571 1894.7777777777778 0.06790329065769814
84.21428571428571 2052.6666666666665 0.14892815995263503
84.21428571428571 2210.5555555555557 0.14618571298223543
84.21428571428571 2368.4444444444443 0.1161207541661797
84.21428571428571 2526.3333333333335 0.11952123935754178
84.21428571428571 2684.222222222222 0.1060410368703959
84.21428571428571 2842.111111111111 0.07634335315302983
84.21428571428571 3000.0 0.06558665701448793

100.85714285714286 158.0 0.43381022598593255
100.85714285714286 315.8888888888889 0.42929471285099413
100.85714285714286 473.77777777777777 0.40912686272304494
100.85714285714286 631.6666666666666 0.4098925176181507
100.85714285714286 789.5555555555555 0.35323171722334795
100.85714285714286 947.4444444444445 0.2535650830823578
100.85714285714286 1105.3333333333333 0.2605775028008538
100.85714285714286 1263.2222222222222 0.1829406573779177
100.85714285714286 1421.111111111111 0.17853540147764507
100.85714285714286 1579.0 0.1563227438302594
100.85714285714286 1736.888888888889 0.07421718446514067
100.85714285714286 1894.7777777777778 0.07936032465683118
100.85714285714286 2052.6666666666665 0.1720872097249536
100.85714285714286 2210.5555555555557 0.17309344840195057
100.85714285714286 2368.4444444444443 0.1707302750422301
100.85714285714286 2526.3333333333335 0.12322599092308369
100.85714285714286 2684.222222222222 0.1455578904740586
100.85714285714286 2842.111111111111 0.13256791184186686
100.85714285714286 3000.0 0.09100525855232575

117.5 158.0 0.34577056758700053
117.5 315.8888888888889 0.37715983899195743
117.5 473.77777777777777 0.3840082647468971
117.5 631.6666666666666 0.4393693140894405
117.5 789.5555555555555 0.44150944493409516
117.5 947.4444444444445 0.3138896820135997
117.5 1105.3333333333333 0.30667963831257716
117.5 1263.2222222222222 0.15796467415583212
117.5 1421.111111111111 0.09765108291866541
117.5 1579.0 0.07110615249294439
117.5 1736.888888888889 0.08373974288311778
117.5 1894.7777777777778 0.17656176062510326
117.5 2052.6666666666665 0.1620646666904935
117.5 2210.5555555555557 0.14571089459873648
117.5 2368.4444444444443 0.1538251535779864
117.5 2526.3333333333335 0.1203958995733089
117.5 2684.222222222222 0.1590275751510401
117.5 2842.111111111111 0.09112164935157831
117.5 3000.0 0.07219979006545767

134.14285714285714 158.0 0.42480672435325273
134.14285714285714 315.8888888888889 0.45086308280657794
134.14285714285714 473.77777777777777 0.4505163607586405
134.14285714285714 631.6666666666666 0.4855406979912109
134.14285714285714 789.5555555555555 0.4726430377962322
134.14285714285714 947.4444444444445 0.34164877620919615
134.14285714285714 1105.3333333333333 0.2286455180433352
134.14285714285714 1263.2222222222222 0.1754650280527216
134.14285714285714 1421.111111111111 0.1687456152858106
134.14285714285714 1579.0 0.15630874699865763
134.14285714285714 1736.888888888889 0.14698326652704946
134.14285714285714 1894.7777777777778 0.22432185908439273
134.14285714285714 2052.6666666666665 0.23029132676306546
134.14285714285714 2210.5555555555557 0.1582196173031991
134.14285714285714 2368.4444444444443 0.1555273011753604
134.14285714285714 2526.3333333333335 0.1567688044825062
134.14285714285714 2684.222222222222 0.08373305514594763
134.14285714285714 2842.111111111111 0.10959093566415772
134.14285714285714 3000.0 0.07030060493121806

150.78571428571428 158.0 0.5463492525970752
150.78571428571428 315.8888888888889 0.5950005366032534
150.78571428571428 473.77777777777777 0.5635693301503962
150.78571428571428 631.6666666666666 0.6319752759559419
150.78571428571428 789.5555555555555 0.6030146702169527
150.78571428571428 947.4444444444445 0.44366073792223204
150.78571428571428 1105.3333333333333 0.3827029149538072
150.78571428571428 1263.2222222222222 0.3160570764457216
150.78571428571428 1421.111111111111 0.30577045229895783
150.78571428571428 1579.0 0.2556811361170509
150.78571428571428 1736.888888888889 0.13113126043959294
150.78571428571428 1894.7777777777778 0.1306010003368066
150.78571428571428 2052.6666666666665 0.12305247305965465
150.78571428571428 2210.5555555555557 0.13645708994658182
150.78571428571428 2368.4444444444443 0.14631899517316668
150.78571428571428 2526.3333333333335 0.21436564156497956
150.78571428571428 2684.222222222222 0.08450512688105458
150.78571428571428 2842.111111111111 0.09653528240568168
150.78571428571428 3000.0 0.09040754822793022

167.42857142857142 158.0 0.48462826186605784
167.42857142857142 315.8888888888889 0.4778681566286971
167.42857142857142 473.77777777777777 0.46243639330373376
167.42857142857142 631.6666666666666 0.4846173349172326
167.42857142857142 789.5555555555555 0.4792403660971871
167.42857142857142 947.4444444444445 0.40329033392416447
167.42857142857142 1105.3333333333333 0.3096848571665851
167.42857142857142 1263.2222222222222 0.21678011080254297
167.42857142857142 1421.111111111111 0.13641788452937523
167.42857142857142 1579.0 0.11284048142519174
167.42857142857142 1736.888888888889 0.06300751362447657
167.42857142857142 1894.7777777777778 0.11933505356438048
167.42857142857142 2052.6666666666665 0.19729870664443705
167.42857142857142 2210.5555555555557 0.13154800965759805
167.42857142857142 2368.4444444444443 0.20207247386157925
167.42857142857142 2526.3333333333335 0.1359438228905115
167.42857142857142 2684.222222222222 0.13002099510955473
167.42857142857142 2842.111111111111 0.08953146186814034
167.42857142857142 3000.0 0.08408300858403718

184.07142857142856 158.0 0.5258700978611821
184.07142857142856 315.8888888888889 0.5359925944001837
184.07142857142856 473.77777777777777 0.4836679192920593
184.07142857142856 631.6666666666666 0.4929164964967794
184.07142857142856 789.5555555555555 0.4032343627903085
184.07142857142856 947.4444444444445 0.410852915071701
184.07142857142856 1105.3333333333333 0.39908140823228594
184.07142857142856 1263.2222222222222 0.37936661881435524
184.07142857142856 1421.111111111111 0.3006685236321285
184.07142857142856 1579.0 0.2252983501583452
184.07142857142856 1736.888888888889 0.2743322360179966
184.07142857142856 1894.7777777777778 0.19563210108980722
184.07142857142856 2052.6666666666665 0.35630926639754085
184.07142857142856 2210.5555555555557 0.23832853460311734
184.07142857142856 2368.4444444444443 0.11905009870126146
184.07142857142856 2526.3333333333335 0.19413689875398604
184.07142857142856 2684.222222222222 0.1138532532176916
184.07142857142856 2842.111111111111 0.09951132939613136
184.07142857142856 3000.0 0.09933388947520487

200.71428571428572 158.0 0.3481113165533095
200.71428571428572 315.8888888888889 0.35733054926793595
200.71428571428572 473.77777777777777 0.25451559090800946
200.71428571428572 631.6666666666666 0.30073636188855923
200.71428571428572 789.5555555555555 0.27570858278374716
200.71428571428572 947.4444444444445 0.2541826493370469
200.71428571428572 1105.3333333333333 0.25662923870670085
200.71428571428572 1263.2222222222222 0.2713658509256589
200.71428571428572 1421.111111111111 0.17158021912453486
200.71428571428572 1579.0 0.12028575998259669
200.71428571428572 1736.888888888889 0.10734061619141962
200.71428571428572 1894.7777777777778 0.05150472843976957
200.71428571428572 2052.6666666666665 0.0862372651000264
200.71428571428572 2210.5555555555557 0.15513033764052025
200.71428571428572 2368.4444444444443 0.18636155598507997
200.71428571428572 2526.3333333333335 0.11417759154912144
200.71428571428572 2684.222222222222 0.12706053726546424
200.71428571428572 2842.111111111111 0.07665996529059829
200.71428571428572 3000.0 0.08628130345283411

217.35714285714286 158.0 0.31061048323933865
217.35714285714286 315.8888888888889 0.2858215269465673
217.35714285714286 473.77777777777777 0.2316866390356564
217.35714285714286 631.6666666666666 0.2837174741247943
217.35714285714286 789.5555555555555 0.2915374832709521
217.35714285714286 947.4444444444445 0.25877106257157406
217.35714285714286 1105.3333333333333 0.19988371080439055
217.35714285714286 1263.2222222222222 0.10568100134336249
217.35714285714286 1421.111111111111 0.08102913067763864
217.35714285714286 1579.0 0.049629871243669445
217.35714285714286 1736.888888888889 0.11883593344376624
217.35714285714286 1894.7777777777778 0.14691866669074855
217.35714285714286 2052.6666666666665 0.14023091022730233
217.35714285714286 2210.5555555555557 0.2074653889855595
217.35714285714286 2368.4444444444443 0.15486808291700774
217.35714285714286 2526.3333333333335 0.1573193848256882
217.35714285714286 2684.222222222222 0.15610816314581938
217.35714285714286 2842.111111111111 0.10986030654349488
217.35714285714286 3000.0 0.0822068514391289

234.0 158.0 0.30707641133124297
234.0 315.8888888888889 0.341949413555389
234.0 473.77777777777777 0.3215022474564982
234.0 631.6666666666666 0.3639715881328905
234.0 789.5555555555555 0.38769794776497274
234.0 947.4444444444445 0.236411093974434
234.0 1105.3333333333333 0.15636427043516807
234.0 1263.2222222222222 0.12302603900641193
234.0 1421.111111111111 0.1114779837341265
234.0 1579.0 0.07839814660007816
234.0 1736.888888888889 0.04822024998346277
234.0 1894.7777777777778 0.11131797253278553
234.0 2052.6666666666665 0.20477429244173112
234.0 2210.5555555555557 0.18290931341177002
234.0 2368.4444444444443 0.13848295463581323
234.0 2526.3333333333335 0.17540987203699315
234.0 2684.222222222222 0.13335522946108133
234.0 2842.111111111111 0.09648978027352961
234.0 3000.0 0.08269282931429181

250.64285714285714 158.0 0.44215314383915205
250.64285714285714 315.8888888888889 0.458763803664666
250.64285714285714 473.77777777777777 0.4802596236432285
250.64285714285714 631.6666666666666 0.5296633371880446
250.64285714285714 789.5555555555555 0.5188084643928594
250.64285714285714 947.4444444444445 0.43228768742104917
250.64285714285714 1105.3333333333333 0.24786557105060164
250.64285714285714 1263.2222222222222 0.2562044144450394
250.64285714285714 1421.111111111111 0.18729155752970855
250.64285714285714 1579.0 0.16624789758381542
250.64285714285714 1736.888888888889 0.1847231603184825
250.64285714285714 1894.7777777777778 0.17147801249319994
250.64285714285714 2052.6666666666665 0.16275718546855633
250.64285714285714 2210.5555555555557 0.10127822812695467
250.64285714285714 2368.4444444444443 0.13030218189883191
250.64285714285714 2526.3333333333335 0.20004904664021034
250.64285714285714 2684.222222222222 0.1566501940805938
250.64285714285714 2842.111111111111 0.13909226643724995
250.64285714285714 3000.0 0.10113277949078844

267.2857142857143 158.0 0.44854351699732764
267.2857142857143 315.8888888888889 0.49418879833220847
267.2857142857143 473.77777777777777 0.4443516780415189
267.2857142857143 631.6666666666666 0.43636581092140136
267.2857142857143 789.5555555555555 0.3245792598147173
267.2857142857143 947.4444444444445 0.3379357115559728
267.2857142857143 1105.3333333333333 0.288770251000969
267.2857142857143 1263.2222222222222 0.17185830107089844
267.2857142857143 1421.111111111111 0.09393586666565193
267.2857142857143 1579.0 0.07127253043307302
267.2857142857143 1736.888888888889 0.1400611235642895
267.2857142857143 1894.7777777777778 0.10382051442724886
267.2857142857143 2052.6666666666665 0.13616464834368017
267.2857142857143 2210.5555555555557 0.10466788967276079
267.2857142857143 2368.4444444444443 0.17019960043042817
267.2857142857143 2526.3333333333335 0.10689471972049372
267.2857142857143 2684.222222222222 0.0825051953888938
267.2857142857143 2842.111111111111 0.07297182695411604
267.2857142857143 3000.0 0.12037290322558722

283.92857142857144 158.0 0.5035356565853271
283.92857142857144 315.8888888888889 0.48314470857635367
283.92857142857144 473.77777777777777 0.4629911247756474
283.92857142857144 631.6666666666666 0.4295181990002468
283.92857142857144 789.5555555555555 0.3814400407390292
283.92857142857144 947.4444444444445 0.3223354416591109
283.92857142857144 1105.3333333333333 0.28294945743096556
283.92857142857144 1263.2222222222222 0.2453707643877673
283.92857142857144 1421.111111111111 0.1660034713652857
283.92857142857144 1579.0 0.18972929992161774
283.92857142857144 1736.888888888889 0.19241623934103
283.92857142857144 1894.7777777777778 0.16227236299676212
283.92857142857144 2052.6666666666665 0.11079870188885392
283.92857142857144 2210.5555555555557 0.1517210729610823
283.92857142857144 2368.4444444444443 0.1401340431974248
283.92857142857144 2526.3333333333335 0.0953486757577443
283.92857142857144 2684.222222222222 0.09827106412781372
283.92857142857144 2842.111111111111 0.07052451634267563
283.92857142857144 3000.0 0.09229360851765521

300.57142857142856 158.0 0.5754815759019806
300.57142857142856 315.8888888888889 0.5979684024634268
300.57142857142856 473.77777777777777 0.5324594029751796
300.57142857142856 631.6666666666666 0.5588006238091611
300.57142857142856 789.5555555555555 0.49028435488639277
300.57142857142856 947.4444444444445 0.4076387124713442
300.57142857142856 1105.3333333333333 0.32113324593575376
300.57142857142856 1263.2222222222222 0.2976337353424548
300.57142857142856 1421.111111111111 0.17415978128184512
300.57142857142856 1579.0 0.18075795245108425
300.57142857142856 1736.888888888889 0.15670148449287127
300.57142857142856 1894.7777777777778 0.13111091397166136
300.57142857142856 2052.6666666666665 0.1471680533202191
300.57142857142856 2210.5555555555557 0.13340477335470796
300.57142857142856 2368.4444444444443 0.17314309134483796
300.57142857142856 2526.3333333333335 0.14791342749863107
300.57142857142856 2684.222222222222 0.06163507527904433
300.57142857142856 2842.111111111111 0.12511774067031142
300.57142857142856 3000.0 0.10912576883121927

317.2142857142857 158.0 0.4873397393762547
317.2142857142857 315.8888888888889 0.4955590329172389
317.2142857142857 473.77777777777777 0.5291762020747546
317.2142857142857 631.6666666666666 0.39790018302897323
317.2142857142857 789.5555555555555 0.37850155042120914
317.2142857142857 947.4444444444445 0.35756437719112866
317.2142857142857 1105.3333333333333 0.3306452347715726
317.2142857142857 1263.2222222222222 0.3331506113697078
317.2142857142857 1421.111111111111 0.31203048913099185
317.2142857142857 1579.0 0.16021570316388162
317.2142857142857 1736.888888888889 0.1409781248397561
317.2142857142857 1894.7777777777778 0.10257471813686345
317.2142857142857 2052.6666666666665 0.10858089875784346
317.2142857142857 2210.5555555555557 0.10884932627589054
317.2142857142857 2368.4444444444443 0.1278687900658313
317.2142857142857 2526.3333333333335 0.13801475891242154
317.2142857142857 2684.222222222222 0.12812737468068178
317.2142857142857 2842.111111111111 0.09246366267026682
317.2142857142857 3000.0 0.08935449586787159

333.85714285714283 158.0 0.4588565216344155
333.85714285714283 315.8888888888889 0.4693341178640072
333.85714285714283 473.77777777777777 0.4357909301607272
333.85714285714283 631.6666666666666 0.4420295516536424
333.85714285714283 789.5555555555555 0.4457755180210398
333.85714285714283 947.4444444444445 0.3191402716404236
333.85714285714283 1105.3333333333333 0.2385010183783725
333.85714285714283 1263.2222222222222 0.18836513666232596
333.85714285714283 1421.111111111111 0.1725095174683106
333.85714285714283 1579.0 0.15857728683133182
333.85714285714283 1736.888888888889 0.13963876799464864
333.85714285714283 1894.7777777777778 0.21516879806696312
333.85714285714283 2052.6666666666665 0.10241406148622065
333.85714285714283 2210.5555555555557 0.13940235485601132
333.85714285714283 2368.4444444444443 0.09820375298538198
333.85714285714283 2526.3333333333335 0.11075352086841246
333.85714285714283 2684.222222222222 0.1218984885094601
333.85714285714283 2842.111111111111 0.13347504688637057
333.85714285714283 3000.0 0.09343688286576432

350.5 158.0 0.5277312783087409
350.5 315.8888888888889 0.5282333500230406
350.5 473.77777777777777 0.5246878020570532
350.5 631.6666666666666 0.5748707758399594
350.5 789.5555555555555 0.5958405054141693
350.5 947.4444444444445 0.5215075789351667
350.5 1105.3333333333333 0.32353537798246024
350.5 1263.2222222222222 0.3288885790534056
350.5 1421.111111111111 0.32884356084700467
350.5 1579.0 0.3442997548304511
350.5 1736.888888888889 0.3040714010411814
350.5 1894.7777777777778 0.31222645610130917
350.5 2052.6666666666665 0.16678471524377259
350.5 2210.5555555555557 0.1899272466008875
350.5 2368.4444444444443 0.18714303212752859
350.5 2526.3333333333335 0.16645727519616055
350.5 2684.222222222222 0.11348185745013888
350.5 2842.111111111111 0.13599682091510495
350.5 3000.0 0.06899933007840772

367.1428571428571 158.0 0.4892096588142267
367.1428571428571 315.8888888888889 0.5043894392030875
367.1428571428571 473.77777777777777 0.49549755383893357
367.1428571428571 631.6666666666666 0.5451670673440662
367.1428571428571 789.5555555555555 0.563911180610903
367.1428571428571 947.4444444444445 0.4365832381715033
367.1428571428571 1105.3333333333333 0.3891294761836437
367.1428571428571 1263.2222222222222 0.3676687350070199
367.1428571428571 1421.111111111111 0.1838060863820532
367.1428571428571 1579.0 0.11148975980647084
367.1428571428571 1736.888888888889 0.1347165641626803
367.1428571428571 1894.7777777777778 0.10004569999176423
367.1428571428571 2052.6666666666665 0.13895855767150214
367.1428571428571 2210.5555555555557 0.0964435536056735
367.1428571428571 2368.4444444444443 0.10502565031012465
367.1428571428571 2526.3333333333335 0.09076113913799308
367.1428571428571 2684.222222222222 0.10128853407884131
367.1428571428571 2842.111111111111 0.11023149784192565
367.1428571428571 3000.0 0.11684872971202061

383.7857142857143 158.0 0.5104873509126632
383.7857142857143 315.8888888888889 0.5165581362518329
383.7857142857143 473.77777777777777 0.482120605285363
383.7857142857143 631.6666666666666 0.48556361422211297
383.7857142857143 789.5555555555555 0.3891702123132791
383.7857142857143 947.4444444444445 0.328987458715884
383.7857142857143 1105.3333333333333 0.33428934102786506
383.7857142857143 1263.2222222222222 0.32714798174498533
383.7857142857143 1421.111111111111 0.20257312713709058
383.7857142857143 1579.0 0.10620535389938954
383.7857142857143 1736.888888888889 0.09730808353663967
383.7857142857143 1894.7777777777778 0.0827614185363594
383.7857142857143 2052.6666666666665 0.0781786843299175
383.7857142857143 2210.5555555555557 0.15315382685993004
383.7857142857143 2368.4444444444443 0.16315800607134237
383.7857142857143 2526.3333333333335 0.13089621767055362
383.7857142857143 2684.222222222222 0.1000190023709107
383.7857142857143 2842.111111111111 0.16127778637754936
383.7857142857143 3000.0 0.11991416543299313

400.42857142857144 158.0 0.4860524346010765
400.42857142857144 315.8888888888889 0.49670910757934594
400.42857142857144 473.77777777777777 0.5180922441817926
400.42857142857144 631.6666666666666 0.5802012177184889
400.42857142857144 789.5555555555555 0.5506108917100587
400.42857142857144 947.4444444444445 0.3894771407513603
400.42857142857144 1105.3333333333333 0.3542647491414715
400.42857142857144 1263.2222222222222 0.24262144208054096
400.42857142857144 1421.111111111111 0.16310924192293358
400.42857142857144 1579.0 0.10962837902259633
400.42857142857144 1736.888888888889 0.07768204636524031
400.42857142857144 1894.7777777777778 0.0783984366898425
400.42857142857144 2052.6666666666665 0.10303533484703775
400.42857142857144 2210.5555555555557 0.12126428902729539
400.42857142857144 2368.4444444444443 0.059263357543204054
400.42857142857144 2526.3333333333335 0.10936002311140607
400.42857142857144 2684.222222222222 0.0563550441501577
400.42857142857144 2842.111111111111 0.09049320850361432
400.42857142857144 3000.0 0.0812502697714621

417.07142857142856 158.0 0.37559342097127146
417.07142857142856 315.8888888888889 0.3670811784500808
417.07142857142856 473.77777777777777 0.4010625431748317
417.07142857142856 631.6666666666666 0.43405405417874
417.07142857142856 789.5555555555555 0.425936754614929
417.07142857142856 947.4444444444445 0.3348160799940884
417.07142857142856 1105.3333333333333 0.30711597306505595
417.07142857142856 1263.2222222222222 0.2619983675961611
417.07142857142856 1421.111111111111 0.24117079474921416
417.07142857142856 1579.0 0.15689961794411716
417.07142857142856 1736.888888888889 0.07247726126619053
417.07142857142856 1894.7777777777778 0.09725295096966294
417.07142857142856 2052.6666666666665 0.11492144961443462
417.07142857142856 2210.5555555555557 0.15800266649400108
417.07142857142856 2368.4444444444443 0.15545180311677512
417.07142857142856 2526.3333333333335 0.170317932656802
417.07142857142856 2684.222222222222 0.15089420353960467
417.07142857142856 2842.111111111111 0.09728512394354152
417.07142857142856 3000.0 0.09060175605358484

433.7142857142857 158.0 0.5463042265490496
433.7142857142857 315.8888888888889 0.5830316594669199
433.7142857142857 473.77777777777777 0.542387480996615
433.7142857142857 631.6666666666666 0.5629039427358828
433.7142857142857 789.5555555555555 0.5964476082976116
433.7142857142857 947.4444444444445 0.611333318354192
433.7142857142857 1105.3333333333333 0.6186667047519085
433.7142857142857 1263.2222222222222 0.5935525263490268
433.7142857142857 1421.111111111111 0.36926978182560705
433.7142857142857 1579.0 0.15670449571035705
433.7142857142857 1736.888888888889 0.09656561787561435
433.7142857142857 1894.7777777777778 0.11847963410959991
433.7142857142857 2052.6666666666665 0.13622543223599076
433.7142857142857 2210.5555555555557 0.08290063838304171
433.7142857142857 2368.4444444444443 0.09515338235357612
433.7142857142857 2526.3333333333335 0.10564460471600956
433.7142857142857 2684.222222222222 0.11555003208124767
433.7142857142857 2842.111111111111 0.16127545189922404
433.7142857142857 3000.0 0.09860169224987259

450.35714285714283 158.0 0.5027652565216629
450.35714285714283 315.8888888888889 0.5506121749268764
450.35714285714283 473.77777777777777 0.5314708535201171
450.35714285714283 631.6666666666666 0.49573319772527064
450.35714285714283 789.5555555555555 0.5321062952334447
450.35714285714283 947.4444444444445 0.36894083945820555
450.35714285714283 1105.3333333333333 0.22761099888712724
450.35714285714283 1263.2222222222222 0.19335905314250007
450.35714285714283 1421.111111111111 0.0918680567659113
450.35714285714283 1579.0 0.09109818711289763
450.35714285714283 1736.888888888889 0.06909888710111196
450.35714285714283 1894.7777777777778 0.11879390600757067
450.35714285714283 2052.6666666666665 0.16139190829811217
450.35714285714283 2210.5555555555557 0.21935903215509947
450.35714285714283 2368.4444444444443 0.11184012752527409
450.35714285714283 2526.3333333333335 0.15067726716563498
450.35714285714283 2684.222222222222 0.09589327823543045
450.35714285714283 2842.111111111111 0.083859880628486
450.35714285714283 3000.0 0.04565185081676444

467.0 158.0 0.5071215000314396
467.0 315.8888888888889 0.5166304579346793
467.0 473.77777777777777 0.5034538197157201
467.0 631.6666666666666 0.5236214371283145
467.0 789.5555555555555 0.5471090522795294
467.0 947.4444444444445 0.46436041636450287
467.0 1105.3333333333333 0.4597031029380817
467.0 1263.2222222222222 0.2891791070488446
467.0 1421.111111111111 0.24432582995564842
467.0 1579.0 0.2188009652339397
467.0 1736.888888888889 0.21011606646581318
467.0 1894.7777777777778 0.18391766120234018
467.0 2052.6666666666665 0.11582053997361923
467.0 2210.5555555555557 0.12659605923837183
467.0 2368.4444444444443 0.14544314158823893
467.0 2526.3333333333335 0.11822896840705646
467.0 2684.222222222222 0.09299616996677466
467.0 2842.111111111111 0.11724648581280595
467.0 3000.0 0.06303977370927431

483.6428571428571 158.0 0.5582507400082187
483.6428571428571 315.8888888888889 0.5611050239459632
483.6428571428571 473.77777777777777 0.6012272258018811
483.6428571428571 631.6666666666666 0.6513043385417938
483.6428571428571 789.5555555555555 0.583767819073082
483.6428571428571 947.4444444444445 0.5216229568530781
483.6428571428571 1105.3333333333333 0.45257080939470845
483.6428571428571 1263.2222222222222 0.26105977724876817
483.6428571428571 1421.111111111111 0.21361530761447334
483.6428571428571 1579.0 0.19779878733090192
483.6428571428571 1736.888888888889 0.09543003596403261
483.6428571428571 1894.7777777777778 0.1270456863967944
483.6428571428571 2052.6666666666665 0.15432978203608178
483.6428571428571 2210.5555555555557 0.18020782042867217
483.6428571428571 2368.4444444444443 0.198638023109349
483.6428571428571 2526.3333333333335 0.17049765081001636
483.6428571428571 2684.222222222222 0.13302271797268836
483.6428571428571 2842.111111111111 0.09428008160108374
483.6428571428571 3000.0 0.07307636268612443

500.2857142857143 158.0 0.5780906320464756
500.2857142857143 315.8888888888889 0.5873354336544662
500.2857142857143 473.77777777777777 0.629781663270067
500.2857142857143 631.6666666666666 0.7071024582899522
500.2857142857143 789.5555555555555 0.587677156433662
500.2857142857143 947.4444444444445 0.5226628281663286
500.2857142857143 1105.3333333333333 0.3732833766446591
500.2857142857143 1263.2222222222222 0.3555208317806593
500.2857142857143 1421.111111111111 0.17390517551814777
500.2857142857143 1579.0 0.15912894431610924
500.2857142857143 1736.888888888889 0.06227790852578835
500.2857142857143 1894.7777777777778 0.12668955060614615
500.2857142857143 2052.6666666666665 0.12554171497196642
500.2857142857143 2210.5555555555557 0.16639446122062523
500.2857142857143 2368.4444444444443 0.13346625524630668
500.2857142857143 2526.3333333333335 0.16455948989830418
500.2857142857143 2684.222222222222 0.10881551719137417
500.2857142857143 2842.111111111111 0.08677603947210052
500.2857142857143 3000.0 0.09712851892597356

516.9285714285714 158.0 0.31692484580568686
516.9285714285714 315.8888888888889 0.3533648304766527
516.9285714285714 473.77777777777777 0.35130324030640775
516.9285714285714 631.6666666666666 0.3545861429382933
516.9285714285714 789.5555555555555 0.4001807113290198
516.9285714285714 947.4444444444445 0.4018725303022898
516.9285714285714 1105.3333333333333 0.3812665833049088
516.9285714285714 1263.2222222222222 0.2033905225183875
516.9285714285714 1421.111111111111 0.1726921808946959
516.9285714285714 1579.0 0.18045222666651153
516.9285714285714 1736.888888888889 0.13544323810508266
516.9285714285714 1894.7777777777778 0.15471755667803674
516.9285714285714 2052.6666666666665 0.16319460220228377
516.9285714285714 2210.5555555555557 0.11887041662510076
516.9285714285714 2368.4444444444443 0.14687354025222865
516.9285714285714 2526.3333333333335 0.14134744381600467
516.9285714285714 2684.222222222222 0.1267379617654308
516.9285714285714 2842.111111111111 0.0944491839576881
516.9285714285714 3000.0 0.056047464751390406

533.5714285714286 158.0 0.4026304209193792
533.5714285714286 315.8888888888889 0.3812305710134474
533.5714285714286 473.77777777777777 0.40190404905140104
533.5714285714286 631.6666666666666 0.44540235583503385
533.5714285714286 789.5555555555555 0.38717889277609097
533.5714285714286 947.4444444444445 0.29971427647960736
533.5714285714286 1105.3333333333333 0.24753609901370294
533.5714285714286 1263.2222222222222 0.26014653288550016
533.5714285714286 1421.111111111111 0.16153427727847583
533.5714285714286 1579.0 0.09187634008443292
533.5714285714286 1736.888888888889 0.09671604530165243
533.5714285714286 1894.7777777777778 0.10793632063044897
533.5714285714286 2052.6666666666665 0.12128176321701108
533.5714285714286 2210.5555555555557 0.1621425311496535
533.5714285714286 2368.4444444444443 0.1514872083260204
533.5714285714286 2526.3333333333335 0.1295511130349825
533.5714285714286 2684.222222222222 0.1382452716098635
533.5714285714286 2842.111111111111 0.12901327212365624
533.5714285714286 3000.0 0.08909120892159013

550.2142857142857 158.0 0.48101635213117977
550.2142857142857 315.8888888888889 0.5115512239961725
550.2142857142857 473.77777777777777 0.49655527868862076
550.2142857142857 631.6666666666666 0.5042046252987155
550.2142857142857 789.5555555555555 0.5272222069205268
550.2142857142857 947.4444444444445 0.4675048043638109
550.2142857142857 1105.3333333333333 0.32417315384695683
550.2142857142857 1263.2222222222222 0.25607515348264875
550.2142857142857 1421.111111111111 0.24337936622216505
550.2142857142857 1579.0 0.17513423420991714
550.2142857142857 1736.888888888889 0.144914915092408
550.2142857142857 1894.7777777777778 0.10015166483859801
550.2142857142857 2052.6666666666665 0.12735004822826718
550.2142857142857 2210.5555555555557 0.14657197689670287
550.2142857142857 2368.4444444444443 0.12616267406761916
550.2142857142857 2526.3333333333335 0.10879379669257316
550.2142857142857 2684.222222222222 0.10393102627102943
550.2142857142857 2842.111111111111 0.11715971516888835
550.2142857142857 3000.0 0.11498934624750963

566.8571428571429 158.0 0.5203426481160254
566.8571428571429 315.8888888888889 0.5214013015849547
566.8571428571429 473.77777777777777 0.47902768864466505
566.8571428571429 631.6666666666666 0.44702935204303546
566.8571428571429 789.5555555555555 0.37017211545701073
566.8571428571429 947.4444444444445 0.3835647446707264
566.8571428571429 1105.3333333333333 0.30884865553147356
566.8571428571429 1263.2222222222222 0.3173396450101548
566.8571428571429 1421.111111111111 0.08894829922903116
566.8571428571429 1579.0 0.11756092524505442
566.8571428571429 1736.888888888889 0.08697259641274668
566.8571428571429 1894.7777777777778 0.10923742649813291
566.8571428571429 2052.6666666666665 0.12432429330793256
566.8571428571429 2210.5555555555557 0.14350214259980815
566.8571428571429 2368.4444444444443 0.16758338054148003
566.8571428571429 2526.3333333333335 0.17157511255233157
566.8571428571429 2684.222222222222 0.12280287454780074
566.8571428571429 2842.111111111111 0.10758323545019685
566.8571428571429 3000.0 0.07407695337959389

583.5 158.0 0.4730809572607632
583.5 315.8888888888889 0.45065504392265743
583.5 473.77777777777777 0.5002435983631602
583.5 631.6666666666666 0.48084876955300004
583.5 789.5555555555555 0.3838938441917451
583.5 947.4444444444445 0.3263713822915077
583.5 1105.3333333333333 0.27075110037169436
583.5 1263.2222222222222 0.18629336542510175
583.5 1421.111111111111 0.21016023444357215
583.5 1579.0 0.225408402626657
583.5 1736.888888888889 0.18935960252248013
583.5 1894.7777777777778 0.17828032214518097
583.5 2052.6666666666665 0.09891682022836176
583.5 2210.5555555555557 0.14518650096032373
583.5 2368.4444444444443 0.1557657627867999
583.5 2526.3333333333335 0.09433540428912521
583.5 2684.222222222222 0.1262179759156277
583.5 2842.111111111111 0.13670707972581936
583.5 3000.0 0.10880537802523071

600.1428571428571 158.0 0.490713139905896
600.1428571428571 315.8888888888889 0.4838320241944013
600.1428571428571 473.77777777777777 0.41686989820277337
600.1428571428571 631.6666666666666 0.3847042476799178
600.1428571428571 789.5555555555555 0.40536576189735685
600.1428571428571 947.4444444444445 0.302858622262313
600.1428571428571 1105.3333333333333 0.1596240238953885
600.1428571428571 1263.2222222222222 0.11331954529465767
600.1428571428571 1421.111111111111 0.10651752271724832
600.1428571428571 1579.0 0.112554324604726
600.1428571428571 1736.888888888889 0.12198420075148231
600.1428571428571 1894.7777777777778 0.11422138549802349
600.1428571428571 2052.6666666666665 0.12581593103739
600.1428571428571 2210.5555555555557 0.13281520224900595
600.1428571428571 2368.4444444444443 0.10184060159297663
600.1428571428571 2526.3333333333335 0.14998590344425422
600.1428571428571 2684.222222222222 0.08678239064998503
600.1428571428571 2842.111111111111 0.08179451910800033
600.1428571428571 3000.0 0.0787040109283371

616.7857142857142 158.0 0.5901784846030517
616.7857142857142 315.8888888888889 0.5895522357580338
616.7857142857142 473.77777777777777 0.5528825259583021
616.7857142857142 631.6666666666666 0.6198704885248042
616.7857142857142 789.5555555555555 0.5817212255270274
616.7857142857142 947.4444444444445 0.6096450347040443
616.7857142857142 1105.3333333333333 0.5202151880103304
616.7857142857142 1263.2222222222222 0.40123538404217013
616.7857142857142 1421.111111111111 0.19900604159688706
616.7857142857142 1579.0 0.0944104328627936
616.7857142857142 1736.888888888889 0.08043833177324922
616.7857142857142 1894.7777777777778 0.10122086684654205
616.7857142857142 2052.6666666666665 0.15596326127818166
616.7857142857142 2210.5555555555557 0.1483518200909042
616.7857142857142 2368.4444444444443 0.15463987754002598
616.7857142857142 2526.3333333333335 0.14952056098052022
616.7857142857142 2684.222222222222 0.11384594709989852
616.7857142857142 2842.111111111111 0.10499209142284613
616.7857142857142 3000.0 0.10076990584389345

633.4285714285714 158.0 0.5220579275376863
633.4285714285714 315.8888888888889 0.5371617750094789
633.4285714285714 473.77777777777777 0.5325150272667485
633.4285714285714 631.6666666666666 0.49936945018163686
633.4285714285714 789.5555555555555 0.5361727066650316
633.4285714285714 947.4444444444445 0.4536937994550768
633.4285714285714 1105.3333333333333 0.4505175352170444
633.4285714285714 1263.2222222222222 0.2362254165749853
633.4285714285714 1421.111111111111 0.22915018966521714
633.4285714285714 1579.0 0.11195467573975568
633.4285714285714 1736.888888888889 0.07478988561471984
633.4285714285714 1894.7777777777778 0.07898285104738012
633.4285714285714 2052.6666666666665 0.15620015077778288
633.4285714285714 2210.5555555555557 0.17860583343784767
633.4285714285714 2368.4444444444443 0.1314478287994139
633.4285714285714 2526.3333333333335 0.16155534214008804
633.4285714285714 2684.222222222222 0.12513097988390925
633.4285714285714 2842.111111111111 0.13272691400831405
633.4285714285714 3000.0 0.07045887327528802

650.0714285714286 158.0 0.6599965000575803
650.0714285714286 315.8888888888889 0.6649618287716802
650.0714285714286 473.77777777777777 0.6852699992885591
650.0714285714286 631.6666666666666 0.7096439165823816
650.0714285714286 789.5555555555555 0.7004894581669182
650.0714285714286 947.4444444444445 0.49529705325296736
650.0714285714286 1105.3333333333333 0.40798396616052895
650.0714285714286 1263.2222222222222 0.3796359408562412
650.0714285714286 1421.111111111111 0.29769653520171563
650.0714285714286 1579.0 0.14294599585257273
650.0714285714286 1736.888888888889 0.1121507681731246
650.0714285714286 1894.7777777777778 0.10602810839601429
650.0714285714286 2052.6666666666665 0.16307626627419483
650.0714285714286 2210.5555555555557 0.1224897213606843
650.0714285714286 2368.4444444444443 0.1660934157112908
650.0714285714286 2526.3333333333335 0.0984173693880063
650.0714285714286 2684.222222222222 0.09092923719877581
650.0714285714286 2842.111111111111 0.0954515414123163
650.0714285714286 3000.0 0.07296710438284895

666.7142857142857 158.0 0.4484664212339756
666.7142857142857 315.8888888888889 0.472052131933125
666.7142857142857 473.77777777777777 0.43122159427478274
666.7142857142857 631.6666666666666 0.40409991294518177
666.7142857142857 789.5555555555555 0.3460154913430092
666.7142857142857 947.4444444444445 0.31108363207720446
666.7142857142857 1105.3333333333333 0.25011552989284613
666.7142857142857 1263.2222222222222 0.17844160145428822
666.7142857142857 1421.111111111111 0.1626334543705787
666.7142857142857 1579.0 0.1518405851077308
666.7142857142857 1736.888888888889 0.1707287599736508
666.7142857142857 1894.7777777777778 0.16113879598018357
666.7142857142857 2052.6666666666665 0.13242620553223378
666.7142857142857 2210.5555555555557 0.13954335551449457
666.7142857142857 2368.4444444444443 0.1794206319299346
666.7142857142857 2526.3333333333335 0.14201720854377092
666.7142857142857 2684.222222222222 0.09802161401932247
666.7142857142857 2842.111111111111 0.07714687149021822
666.7142857142857 3000.0 0.05958981275993154

683.3571428571429 158.0 0.5186578601135009
683.3571428571429 315.8888888888889 0.49876946598427807
683.3571428571429 473.77777777777777 0.5409886056874555
683.3571428571429 631.6666666666666 0.47636946585353473
683.3571428571429 789.5555555555555 0.4463966683157575
683.3571428571429 947.4444444444445 0.46004639559564914
683.3571428571429 1105.3333333333333 0.4425100608392671
683.3571428571429 1263.2222222222222 0.1588493783785342
683.3571428571429 1421.111111111111 0.08046013123688053
683.3571428571429 1579.0 0.07052747322320843
683.3571428571429 1736.888888888889 0.09656153436389951
683.3571428571429 1894.7777777777778 0.13913520681857475
683.3571428571429 2052.6666666666665 0.16488956236675467
683.3571428571429 2210.5555555555557 0.1325395439182405
683.3571428571429 2368.4444444444443 0.10290771707560294
683.3571428571429 2526.3333333333335 0.090904166585504
683.3571428571429 2684.222222222222 0.091348011501352
683.3571428571429 2842.111111111111 0.07395215268183236
683.3571428571429 3000.0 0.08122589837088312

700.0 158.0 0.5160683253840371
700.0 315.8888888888889 0.5712122697201992
700.0 473.77777777777777 0.5449909350208382
700.0 631.6666666666666 0.5635303536061269
700.0 789.5555555555555 0.572490852326172
700.0 947.4444444444445 0.5081284164981585
700.0 1105.3333333333333 0.35032841017871186
700.0 1263.2222222222222 0.23732934306433826
700.0 1421.111111111111 0.18049795444200353
700.0 1579.0 0.1584507688207724
700.0 1736.888888888889 0.08405404807967728
700.0 1894.7777777777778 0.07198552853498685
700.0 2052.6666666666665 0.16450775096612613
700.0 2210.5555555555557 0.130415491795979
700.0 2368.4444444444443 0.14909570803059558
700.0 2526.3333333333335 0.130264395522291
700.0 2684.222222222222 0.10206538636789882
700.0 2842.111111111111 0.09886154162319805
700.0 3000.0 0.08209808064534932

==> csv/baseline_heatmap_sgd.csv <==
1.0 21.0 0.12336359548102971
1.0 30.944444444444443 0.8177322369143722
1.0 40.888888888888886 0.8177322369143722
1.0 50.833333333333336 0.8177322369143722
1.0 60.77777777777778 0.8177322369143722
1.0 70.72222222222223 0.8177322369143722
1.0 80.66666666666667 0.8155277946306398
1.0 90.61111111111111 0.8177322369143722
1.0 100.55555555555556 0.8091544677794429
1.0 110.5 0.8133233523469074
1.0 120.44444444444444 0.8133233523469074
1.0 130.38888888888889 0.8155277946306398
1.0 140.33333333333334 0.8047455832119782
1.0 150.27777777777777 0.8046655832119782
1.0 160.22222222222223 0.8111589100631754
1.0 170.16666666666666 0.808994467779443
1.0 180.11111111111111 0.8045455832119783
1.0 190.05555555555557 0.7878700449421198
1.0 200.0 0.768465801801806

17.642857142857142 21.0 0.10766931757907572
17.642857142857142 30.944444444444443 0.34034292026595214
17.642857142857142 40.888888888888886 0.34685251819532337
17.642857142857142 50.833333333333336 0.3466230554636224
17.642857142857142 60.77777777777778 0.34341777464218065
17.642857142857142 70.72222222222223 0.3517283000230153
17.642857142857142 80.66666666666667 0.3399659079930956
17.642857142857142 90.61111111111111 0.35298926809915515
17.642857142857142 100.55555555555556 0.3174387070593062
17.642857142857142 110.5 0.3095688361002601
17.642857142857142 120.44444444444444 0.32824386967993713
17.642857142857142 130.38888888888889 0.3428266932254134
17.642857142857142 140.33333333333334 0.32751334424358725
17.642857142857142 150.27777777777777 0.30980578602273484
17.642857142857142 160.22222222222223 0.2668936320346307
17.642857142857142 170.16666666666666 0.27243980745533214
17.642857142857142 180.11111111111111 0.2635859940843076
17.642857142857142 190.05555555555557 0.2547427337883849
17.642857142857142 200.0 0.2307235993570375

34.285714285714285 21.0 0.04151832274687616
34.285714285714285 30.944444444444443 0.223420019470217
34.285714285714285 40.888888888888886 0.198305918833297
34.285714285714285 50.833333333333336 0.19640514828749608
34.285714285714285 60.77777777777778 0.201762398873904
34.285714285714285 70.72222222222223 0.23813003693052015
34.285714285714285 80.66666666666667 0.2339408258882972
34.285714285714285 90.61111111111111 0.21601332847579152
34.285714285714285 100.55555555555556 0.2048038199483741
34.285714285714285 110.5 0.21660536095390442
34.285714285714285 120.44444444444444 0.18856518266352323
34.285714285714285 130.38888888888889 0.16820115565463042
34.285714285714285 140.33333333333334 0.1856567389452013
34.285714285714285 150.27777777777777 0.16439341968193508
34.285714285714285 160.22222222222223 0.1631064037212161
34.285714285714285 170.16666666666666 0.14037181537218588
34.285714285714285 180.11111111111111 0.12328747087626712
34.285714285714285 190.05555555555557 0.13064029176937733
34.285714285714285 200.0 0.12254248510834273

50.92857142857143 21.0 0.05572135821142229
50.92857142857143 30.944444444444443 0.3598781379606547
50.92857142857143 40.888888888888886 0.3575459450178085
50.92857142857143 50.833333333333336 0.3889345219298922
50.92857142857143 60.77777777777778 0.3855065409230733
50.92857142857143 70.72222222222223 0.37061582353034694
50.92857142857143 80.66666666666667 0.30490706443492754
50.92857142857143 90.61111111111111 0.3070044838553688
50.92857142857143 100.55555555555556 0.31657858233274905
50.92857142857143 110.5 0.3183873728585879
50.92857142857143 120.44444444444444 0.294781475546741
50.92857142857143 130.38888888888889 0.3229593999420626
50.92857142857143 140.33333333333334 0.3097482700770888
50.92857142857143 150.27777777777777 0.254063997184102
50.92857142857143 160.22222222222223 0.24592477915006894
50.92857142857143 170.16666666666666 0.2227511988505649
50.92857142857143 180.11111111111111 0.17894991576455874
50.92857142857143 190.05555555555557 0.17963589820559933
50.92857142857143 200.0 0.1897387021076232

67.57142857142857 21.0 0.05044882293140916
67.57142857142857 30.944444444444443 0.32104874868145583
67.57142857142857 40.888888888888886 0.3315051242724441
67.57142857142857 50.833333333333336 0.36021887413333314
67.57142857142857 60.77777777777778 0.29225807587067104
67.57142857142857 70.72222222222223 0.29882922789577526
67.57142857142857 80.66666666666667 0.3113623007909153
67.57142857142857 90.61111111111111 0.29793532146380547
67.57142857142857 100.55555555555556 0.30734059705520494
67.57142857142857 110.5 0.31684563917251685
67.57142857142857 120.44444444444444 0.3320599179530469
67.57142857142857 130.38888888888889 0.3059790136836137
67.57142857142857 140.33333333333334 0.3180937767295193
67.57142857142857 150.27777777777777 0.26351293355483146
67.57142857142857 160.22222222222223 0.18829232682785838
67.57142857142857 170.16666666666666 0.09683666501721946
67.57142857142857 180.11111111111111 0.1227236124909333
67.57142857142857 190.05555555555557 0.10620547449091386
67.57142857142857 200.0 0.11488091109958061

84.21428571428571 21.0 0.053078587434523594
84.21428571428571 30.944444444444443 0.31179776911831963
84.21428571428571 40.888888888888886 0.28988589571637324
84.21428571428571 50.833333333333336 0.3003760279536746
84.21428571428571 60.77777777777778 0.28698948964145654
84.21428571428571 70.72222222222223 0.2690719825013546
84.21428571428571 80.66666666666667 0.28847607574218903
84.21428571428571 90.61111111111111 0.2997389257671208
84.21428571428571 100.55555555555556 0.265822248587027
84.21428571428571 110.5 0.23761357928459473
84.21428571428571 120.44444444444444 0.2521252547688877
84.21428571428571 130.38888888888889 0.26023101728247955
84.21428571428571 140.33333333333334 0.2435140725560649
84.21428571428571 150.27777777777777 0.22332223888539038
84.21428571428571 160.22222222222223 0.18462670065168854
84.21428571428571 170.16666666666666 0.19595878482126888
84.21428571428571 180.11111111111111 0.19548867833981198
84.21428571428571 190.05555555555557 0.20495240389666874
84.21428571428571 200.0 0.2014665107287549

100.85714285714286 21.0 0.05690112266416205
100.85714285714286 30.944444444444443 0.35670812321018486
100.85714285714286 40.888888888888886 0.3258899220734818
100.85714285714286 50.833333333333336 0.3617187406833189
100.85714285714286 60.77777777777778 0.4027194250371496
100.85714285714286 70.72222222222223 0.4200280341215145
100.85714285714286 80.66666666666667 0.4123842176953943
100.85714285714286 90.61111111111111 0.4087745851258351
100.85714285714286 100.55555555555556 0.3886618552190712
100.85714285714286 110.5 0.3745307665383005
100.85714285714286 120.44444444444444 0.33025954997179646
100.85714285714286 130.38888888888889 0.2518601218470115
100.85714285714286 140.33333333333334 0.18709820170324717
100.85714285714286 150.27777777777777 0.21296180274195442
100.85714285714286 160.22222222222223 0.19932767100152685
100.85714285714286 170.16666666666666 0.19203683302464553
100.85714285714286 180.11111111111111 0.18096569309123295
100.85714285714286 190.05555555555557 0.16356755311928448
100.85714285714286 200.0 0.12970383578931277

117.5 21.0 0.06769929379328943
117.5 30.944444444444443 0.3564531133689549
117.5 40.888888888888886 0.26308220661001286
117.5 50.833333333333336 0.2918677371072169
117.5 60.77777777777778 0.28539188898440776
117.5 70.72222222222223 0.2519597037919118
117.5 80.66666666666667 0.22243219982044482
117.5 90.61111111111111 0.2643522521382321
117.5 100.55555555555556 0.1725511364163024
117.5 110.5 0.13493127844013783
117.5 120.44444444444444 0.1271582347470705
117.5 130.38888888888889 0.11390596587657147
117.5 140.33333333333334 0.09338419831214148
117.5 150.27777777777777 0.12119273421234208
117.5 160.22222222222223 0.11742822805148748
117.5 170.16666666666666 0.1134715721329695
117.5 180.11111111111111 0.12265023218796578
117.5 190.05555555555557 0.12335679691459718
117.5 200.0 0.12981526726624365

134.14285714285714 21.0 0.10143737827096086
134.14285714285714 30.944444444444443 0.4462189911609105
134.14285714285714 40.888888888888886 0.37160198342415807
134.14285714285714 50.833333333333336 0.3958396003029637
134.14285714285714 60.77777777777778 0.39346042835299394
134.14285714285714 70.72222222222223 0.38746838202699585
134.14285714285714 80.66666666666667 0.40167172204632584
134.14285714285714 90.61111111111111 0.40492382664046744
134.14285714285714 100.55555555555556 0.3902971437274158
134.14285714285714 110.5 0.39031573838458067
134.14285714285714 120.44444444444444 0.407785733611152
134.14285714285714 130.38888888888889 0.4058976625397636
134.14285714285714 140.33333333333334 0.3947806743156971
134.14285714285714 150.27777777777777 0.39026707223064305
134.14285714285714 160.22222222222223 0.3859323632576577
134.14285714285714 170.16666666666666 0.2781718074835109
134.14285714285714 180.11111111111111 0.20516285000216944
134.14285714285714 190.05555555555557 0.21532376788157087
134.14285714285714 200.0 0.24238754575231977

150.78571428571428 21.0 0.06289345570167496
150.78571428571428 30.944444444444443 0.5788682496764621
150.78571428571428 40.888888888888886 0.5611874055788751
150.78571428571428 50.833333333333336 0.52934044027594
150.78571428571428 60.77777777777778 0.5604554308564834
150.78571428571428 70.72222222222223 0.5595153914764165
150.78571428571428 80.66666666666667 0.5392019881917729
150.78571428571428 90.61111111111111 0.5727163379385164
150.78571428571428 100.55555555555556 0.4882596642687447
150.78571428571428 110.5 0.4866019009119599
150.78571428571428 120.44444444444444 0.4797816667389389
150.78571428571428 130.38888888888889 0.4619790554500932
150.78571428571428 140.33333333333334 0.4599822338679946
150.78571428571428 150.27777777777777 0.43098940111334627
150.78571428571428 160.22222222222223 0.40681470730269265
150.78571428571428 170.16666666666666 0.3706743851250416
150.78571428571428 180.11111111111111 0.3658096813938202
150.78571428571428 190.05555555555557 0.36765492074612716
150.78571428571428 200.0 0.2937185015466735

167.42857142857142 21.0 0.072641593071648
167.42857142857142 30.944444444444443 0.5242930470044918
167.42857142857142 40.888888888888886 0.48030617055966074
167.42857142857142 50.833333333333336 0.48322292177543646
167.42857142857142 60.77777777777778 0.5037293954004356
167.42857142857142 70.72222222222223 0.5444430502920666
167.42857142857142 80.66666666666667 0.5460667666653781
167.42857142857142 90.61111111111111 0.5433386867371386
167.42857142857142 100.55555555555556 0.5590248362612612
167.42857142857142 110.5 0.5464767305588273
167.42857142857142 120.44444444444444 0.5534393621649882
167.42857142857142 130.38888888888889 0.5384591821604087
167.42857142857142 140.33333333333334 0.49988281161692366
167.42857142857142 150.27777777777777 0.45071613081699474
167.42857142857142 160.22222222222223 0.34734074655977215
167.42857142857142 170.16666666666666 0.2955719542121003
167.42857142857142 180.11111111111111 0.22283898902071764
167.42857142857142 190.05555555555557 0.22197201585429766
167.42857142857142 200.0 0.20791164713796917

184.07142857142856 21.0 0.06241773113537381
184.07142857142856 30.944444444444443 0.4843628652729354
184.07142857142856 40.888888888888886 0.40381947765112847
184.07142857142856 50.833333333333336 0.4188260087691244
184.07142857142856 60.77777777777778 0.3954354916686015
184.07142857142856 70.72222222222223 0.4453528295564257
184.07142857142856 80.66666666666667 0.4636648630881446
184.07142857142856 90.61111111111111 0.44521688456257175
184.07142857142856 100.55555555555556 0.46312252745964094
184.07142857142856 110.5 0.434632993623074
184.07142857142856 120.44444444444444 0.40803972616505557
184.07142857142856 130.38888888888889 0.34381348993495575
184.07142857142856 140.33333333333334 0.33045154993341025
184.07142857142856 150.27777777777777 0.2999720199092512
184.07142857142856 160.22222222222223 0.2552368157593808
184.07142857142856 170.16666666666666 0.21889107264333743
184.07142857142856 180.11111111111111 0.16040680731823073
184.07142857142856 190.05555555555557 0.16349127589825158
184.07142857142856 200.0 0.13695878665745947

200.71428571428572 21.0 0.13849202789809065
200.71428571428572 30.944444444444443 0.29881205475336564
200.71428571428572 40.888888888888886 0.32970721414028664
200.71428571428572 50.833333333333336 0.3200565229801493
200.71428571428572 60.77777777777778 0.3118419282764946
200.71428571428572 70.72222222222223 0.30988505683690926
200.71428571428572 80.66666666666667 0.2532014545750809
200.71428571428572 90.61111111111111 0.2257077889409472
200.71428571428572 100.55555555555556 0.1597607199321149
200.71428571428572 110.5 0.1658632512394141
200.71428571428572 120.44444444444444 0.1719969177349982
200.71428571428572 130.38888888888889 0.18785120306017833
200.71428571428572 140.33333333333334 0.18616946484825275
200.71428571428572 150.27777777777777 0.20942209999860043
200.71428571428572 160.22222222222223 0.22923861025897244
200.71428571428572 170.16666666666666 0.2315724179281923
200.71428571428572 180.11111111111111 0.24596322274562823
200.71428571428572 190.05555555555557 0.23175907702541151
200.71428571428572 200.0 0.22792833618227276

217.35714285714286 21.0 0.0540259014001855
217.35714285714286 30.944444444444443 0.3249006685449224
217.35714285714286 40.888888888888886 0.15700814938617585
217.35714285714286 50.833333333333336 0.1799329221665114
217.35714285714286 60.77777777777778 0.19417146239599165
217.35714285714286 70.72222222222223 0.18971849830227797
217.35714285714286 80.66666666666667 0.20391485852607105
217.35714285714286 90.61111111111111 0.23410954339236573
217.35714285714286 100.55555555555556 0.23585308606956795
217.35714285714286 110.5 0.2284913022120098
217.35714285714286 120.44444444444444 0.2346689856871203
217.35714285714286 130.38888888888889 0.2476533389331066
217.35714285714286 140.33333333333334 0.24006193887337668
217.35714285714286 150.27777777777777 0.24373428727646287
217.35714285714286 160.22222222222223 0.21420136671463172
217.35714285714286 170.16666666666666 0.19870484950147718
217.35714285714286 180.11111111111111 0.20193552515207164
217.35714285714286 190.05555555555557 0.20601303592826947
217.35714285714286 200.0 0.21036671677316895

234.0 21.0 0.06932010260533887
234.0 30.944444444444443 0.38673390977898536
234.0 40.888888888888886 0.3264204986180004
234.0 50.833333333333336 0.3217407538884619
234.0 60.77777777777778 0.30039851320619776
234.0 70.72222222222223 0.24951278617789036
234.0 80.66666666666667 0.2924999850389514
234.0 90.61111111111111 0.2921956088453806
234.0 100.55555555555556 0.29156790929041615
234.0 110.5 0.30128157173428016
234.0 120.44444444444444 0.25368780189607143
234.0 130.38888888888889 0.2415872910657612
234.0 140.33333333333334 0.2602080561291159
234.0 150.27777777777777 0.27012184588289745
234.0 160.22222222222223 0.2725835098338739
234.0 170.16666666666666 0.27221381648455173
234.0 180.11111111111111 0.29091287403138744
234.0 190.05555555555557 0.27404673257051915
234.0 200.0 0.2754341818066798

250.64285714285714 21.0 0.05140368687944724
250.64285714285714 30.944444444444443 0.4421923330215921
250.64285714285714 40.888888888888886 0.4387901836509175
250.64285714285714 50.833333333333336 0.4200699699421143
250.64285714285714 60.77777777777778 0.42369614394698046
250.64285714285714 70.72222222222223 0.3937653313776322
250.64285714285714 80.66666666666667 0.3690166526792235
250.64285714285714 90.61111111111111 0.3822773437237608
250.64285714285714 100.55555555555556 0.3870762594904317
250.64285714285714 110.5 0.3895296653301251
250.64285714285714 120.44444444444444 0.39930226950263203
250.64285714285714 130.38888888888889 0.4019275512527041
250.64285714285714 140.33333333333334 0.41361365842962494
250.64285714285714 150.27777777777777 0.40420134320251605
250.64285714285714 160.22222222222223 0.40362955492868685
250.64285714285714 170.16666666666666 0.41479041826540825
250.64285714285714 180.11111111111111 0.412526139000875
250.64285714285714 190.05555555555557 0.41281075903603615
250.64285714285714 200.0 0.3780608763825865

267.2857142857143 21.0 0.052676731755741155
267.2857142857143 30.944444444444443 0.3173007588281142
267.2857142857143 40.888888888888886 0.3104252852511062
267.2857142857143 50.833333333333336 0.3141457893897469
267.2857142857143 60.77777777777778 0.3348153817818592
267.2857142857143 70.72222222222223 0.32363459757031665
267.2857142857143 80.66666666666667 0.30515500441417315
267.2857142857143 90.61111111111111 0.3193291397678396
267.2857142857143 100.55555555555556 0.32737695906480513
267.2857142857143 110.5 0.31293249020265257
267.2857142857143 120.44444444444444 0.32737840810568164
267.2857142857143 130.38888888888889 0.33186030161221824
267.2857142857143 140.33333333333334 0.34209434444548253
267.2857142857143 150.27777777777777 0.34210641951322585
267.2857142857143 160.22222222222223 0.33956993845913785
267.2857142857143 170.16666666666666 0.34755356365034473
267.2857142857143 180.11111111111111 0.34565975851408237
267.2857142857143 190.05555555555557 0.353131159535109
267.2857142857143 200.0 0.347766700467004

283.92857142857144 21.0 0.0794977138317441
283.92857142857144 30.944444444444443 0.45893054766596375
283.92857142857144 40.888888888888886 0.4347226781649792
283.92857142857144 50.833333333333336 0.41662073499050756
283.92857142857144 60.77777777777778 0.4198682757058899
283.92857142857144 70.72222222222223 0.36890169222294233
283.92857142857144 80.66666666666667 0.3695064566075056
283.92857142857144 90.61111111111111 0.35320403731785716
283.92857142857144 100.55555555555556 0.35661840407972883
283.92857142857144 110.5 0.3665079242011317
283.92857142857144 120.44444444444444 0.3678282135404776
283.92857142857144 130.38888888888889 0.35685014855895975
283.92857142857144 140.33333333333334 0.3458223042796733
283.92857142857144 150.27777777777777 0.33420254607188904
283.92857142857144 160.22222222222223 0.3255199784039119
283.92857142857144 170.16666666666666 0.3315581035820031
283.92857142857144 180.11111111111111 0.33143541728288367
283.92857142857144 190.05555555555557 0.3437006428472499
283.92857142857144 200.0 0.3375521956798334

300.57142857142856 21.0 0.06674770741738623
300.57142857142856 30.944444444444443 0.485075700009738
300.57142857142856 40.888888888888886 0.4908500183294163
300.57142857142856 50.833333333333336 0.516879024234274
300.57142857142856 60.77777777777778 0.48819560234724957
300.57142857142856 70.72222222222223 0.5106644042301489
300.57142857142856 80.66666666666667 0.4843577751593796
300.57142857142856 90.61111111111111 0.5103367707680772
300.57142857142856 100.55555555555556 0.4879082720182101
300.57142857142856 110.5 0.5019113728027937
300.57142857142856 120.44444444444444 0.460659103053327
300.57142857142856 130.38888888888889 0.4588495121036905
300.57142857142856 140.33333333333334 0.45244393484954826
300.57142857142856 150.27777777777777 0.42029853197913275
300.57142857142856 160.22222222222223 0.438325519318854
300.57142857142856 170.16666666666666 0.36427934145209195
300.57142857142856 180.11111111111111 0.3059378143538898
300.57142857142856 190.05555555555557 0.2661993492155575
300.57142857142856 200.0 0.19168917111547082

317.2142857142857 21.0 0.07804178203754034
317.2142857142857 30.944444444444443 0.4284201804273189
317.2142857142857 40.888888888888886 0.38095764524172193
317.2142857142857 50.833333333333336 0.4016584147497678
317.2142857142857 60.77777777777778 0.4363701443163892
317.2142857142857 70.72222222222223 0.4401782684462209
317.2142857142857 80.66666666666667 0.44491278047287236
317.2142857142857 90.61111111111111 0.44831710414646836
317.2142857142857 100.55555555555556 0.4643639792469941
317.2142857142857 110.5 0.4579829307858188
317.2142857142857 120.44444444444444 0.4626341608403042
317.2142857142857 130.38888888888889 0.46093791732786205
317.2142857142857 140.33333333333334 0.4743583895579738
317.2142857142857 150.27777777777777 0.4389525423788575
317.2142857142857 160.22222222222223 0.387606997120187
317.2142857142857 170.16666666666666 0.4011741857454484
317.2142857142857 180.11111111111111 0.39069210561374906
317.2142857142857 190.05555555555557 0.3882461811526283
317.2142857142857 200.0 0.3599912260802464

333.85714285714283 21.0 0.06478816875677593
333.85714285714283 30.944444444444443 0.45789561518878436
333.85714285714283 40.888888888888886 0.43330940312083727
333.85714285714283 50.833333333333336 0.4340935127684876
333.85714285714283 60.77777777777778 0.46501575182179244
333.85714285714283 70.72222222222223 0.4764435813595266
333.85714285714283 80.66666666666667 0.4646235929130659
333.85714285714283 90.61111111111111 0.47030347202805534
333.85714285714283 100.55555555555556 0.42699687981042
333.85714285714283 110.5 0.431391011166723
333.85714285714283 120.44444444444444 0.42570828969859864
333.85714285714283 130.38888888888889 0.39486512049325573
333.85714285714283 140.33333333333334 0.3753510549978669
333.85714285714283 150.27777777777777 0.34483443369190114
333.85714285714283 160.22222222222223 0.3336151762621499
333.85714285714283 170.16666666666666 0.33314681191208945
333.85714285714283 180.11111111111111 0.31868201054628364
333.85714285714283 190.05555555555557 0.3074385905693374
333.85714285714283 200.0 0.23439253441845304

350.5 21.0 0.08764670457178554
350.5 30.944444444444443 0.5412783544222151
350.5 40.888888888888886 0.5209517734695657
350.5 50.833333333333336 0.5590815933099693
350.5 60.77777777777778 0.5604945177362828
350.5 70.72222222222223 0.5764146118375761
350.5 80.66666666666667 0.5551268936856304
350.5 90.61111111111111 0.5764560719374128
350.5 100.55555555555556 0.5304899417561348
350.5 110.5 0.5063020442735663
350.5 120.44444444444444 0.4904607866397283
350.5 130.38888888888889 0.4638367439291623
350.5 140.33333333333334 0.4436897942306074
350.5 150.27777777777777 0.4640369677953419
350.5 160.22222222222223 0.4518712931428599
350.5 170.16666666666666 0.44790777900176515
350.5 180.11111111111111 0.42596148294496505
350.5 190.05555555555557 0.38198937339318195
350.5 200.0 0.3304116421935749

367.1428571428571 21.0 0.11310129649981274
367.1428571428571 30.944444444444443 0.5211125722948597
367.1428571428571 40.888888888888886 0.46288021323302564
367.1428571428571 50.833333333333336 0.47592504143358544
367.1428571428571 60.77777777777778 0.498930787174299
367.1428571428571 70.72222222222223 0.5167621264912707
367.1428571428571 80.66666666666667 0.5042124581588543
367.1428571428571 90.61111111111111 0.4953234087949568
367.1428571428571 100.55555555555556 0.49449199003003425
367.1428571428571 110.5 0.5017654198157119
367.1428571428571 120.44444444444444 0.5163211569291685
367.1428571428571 130.38888888888889 0.5114604199768769
367.1428571428571 140.33333333333334 0.5050284678438482
367.1428571428571 150.27777777777777 0.4771730206190578
367.1428571428571 160.22222222222223 0.41900773000919145
367.1428571428571 170.16666666666666 0.37689129920067116
367.1428571428571 180.11111111111111 0.31299388332967615
367.1428571428571 190.05555555555557 0.27319467163761607
367.1428571428571 200.0 0.27181050275565066

383.7857142857143 21.0 0.05442817936405335
383.7857142857143 30.944444444444443 0.4660403816301395
383.7857142857143 40.888888888888886 0.3890251599250476
383.7857142857143 50.833333333333336 0.39412674088058874
383.7857142857143 60.77777777777778 0.3865185316815008
383.7857142857143 70.72222222222223 0.3811735901646663
383.7857142857143 80.66666666666667 0.37530743086512913
383.7857142857143 90.61111111111111 0.3713585951300418
383.7857142857143 100.55555555555556 0.3803224204856839
383.7857142857143 110.5 0.4062310533157583
383.7857142857143 120.44444444444444 0.4015255228568327
383.7857142857143 130.38888888888889 0.39943444049010635
383.7857142857143 140.33333333333334 0.39803831723587735
383.7857142857143 150.27777777777777 0.40957379627365736
383.7857142857143 160.22222222222223 0.4112041335258147
383.7857142857143 170.16666666666666 0.41740777177600846
383.7857142857143 180.11111111111111 0.41026733568653284
383.7857142857143 190.05555555555557 0.3801010850935443
383.7857142857143 200.0 0.361298026507598

400.42857142857144 21.0 0.06534081664270339
400.42857142857144 30.944444444444443 0.5652644176941928
400.42857142857144 40.888888888888886 0.48854813563241706
400.42857142857144 50.833333333333336 0.5299802783144725
400.42857142857144 60.77777777777778 0.5037572498406536
400.42857142857144 70.72222222222223 0.4875951356592331
400.42857142857144 80.66666666666667 0.4913234406704749
400.42857142857144 90.61111111111111 0.4984042687381992
400.42857142857144 100.55555555555556 0.5003643715940699
400.42857142857144 110.5 0.48814946552891075
400.42857142857144 120.44444444444444 0.44125900430761134
400.42857142857144 130.38888888888889 0.4378880355748646
400.42857142857144 140.33333333333334 0.45933441695547267
400.42857142857144 150.27777777777777 0.42725273521909635
400.42857142857144 160.22222222222223 0.4352007256498272
400.42857142857144 170.16666666666666 0.3669454290021771
400.42857142857144 180.11111111111111 0.359578428534444
400.42857142857144 190.05555555555557 0.3200674020322215
400.42857142857144 200.0 0.304519294151805

417.07142857142856 21.0 0.17026113118912983
417.07142857142856 30.944444444444443 0.36347880072613176
417.07142857142856 40.888888888888886 0.3781457545736202
417.07142857142856 50.833333333333336 0.35043369236386274
417.07142857142856 60.77777777777778 0.3753931632485447
417.07142857142856 70.72222222222223 0.3913481990070658
417.07142857142856 80.66666666666667 0.3779135281487417
417.07142857142856 90.61111111111111 0.38992415236559325
417.07142857142856 100.55555555555556 0.3841268710465357
417.07142857142856 110.5 0.39330526330759835
417.07142857142856 120.44444444444444 0.3426041462741803
417.07142857142856 130.38888888888889 0.34129017531879036
417.07142857142856 140.33333333333334 0.33709900137192356
417.07142857142856 150.27777777777777 0.33112228930583243
417.07142857142856 160.22222222222223 0.32290858519240095
417.07142857142856 170.16666666666666 0.3146045532201445
417.07142857142856 180.11111111111111 0.3011059138664761
417.07142857142856 190.05555555555557 0.25331998175781034
417.07142857142856 200.0 0.21174715207020284

433.7142857142857 21.0 0.060727707078842987
433.7142857142857 30.944444444444443 0.6268138358985088
433.7142857142857 40.888888888888886 0.6337927877005971
433.7142857142857 50.833333333333336 0.6464772212062937
433.7142857142857 60.77777777777778 0.6613858208241716
433.7142857142857 70.72222222222223 0.651628566744576
433.7142857142857 80.66666666666667 0.6573464791014179
433.7142857142857 90.61111111111111 0.668517390603985
433.7142857142857 100.55555555555556 0.67189935494562
433.7142857142857 110.5 0.6464857319155689
433.7142857142857 120.44444444444444 0.6601451173030279
433.7142857142857 130.38888888888889 0.6667298954321043
433.7142857142857 140.33333333333334 0.6627782971258318
433.7142857142857 150.27777777777777 0.6483820906344752
433.7142857142857 160.22222222222223 0.6211198376947571
433.7142857142857 170.16666666666666 0.5792079086436102
433.7142857142857 180.11111111111111 0.5579005214627704
433.7142857142857 190.05555555555557 0.49293655974186723
433.7142857142857 200.0 0.43518679088342693

450.35714285714283 21.0 0.07111889665990226
450.35714285714283 30.944444444444443 0.4871303475532477
450.35714285714283 40.888888888888886 0.47007396670186063
450.35714285714283 50.833333333333336 0.5026773744406754
450.35714285714283 60.77777777777778 0.5100635410917296
450.35714285714283 70.72222222222223 0.49871752582027995
450.35714285714283 80.66666666666667 0.5043275247434578
450.35714285714283 90.61111111111111 0.5254288273555863
450.35714285714283 100.55555555555556 0.5243265596338902
450.35714285714283 110.5 0.5303210303735671
450.35714285714283 120.44444444444444 0.5304788190391072
450.35714285714283 130.38888888888889 0.5255529127735029
450.35714285714283 140.33333333333334 0.5232531520057285
450.35714285714283 150.27777777777777 0.5251813529438849
450.35714285714283 160.22222222222223 0.5136228788191458
450.35714285714283 170.16666666666666 0.5295528340620039
450.35714285714283 180.11111111111111 0.4809911542378923
450.35714285714283 190.05555555555557 0.4869459663015089
450.35714285714283 200.0 0.39065785477677467

467.0 21.0 0.10894481128661333
467.0 30.944444444444443 0.5124015878155337
467.0 40.888888888888886 0.513355619335323
467.0 50.833333333333336 0.488976759446314
467.0 60.77777777777778 0.5079610768275319
467.0 70.72222222222223 0.5102367813146939
467.0 80.66666666666667 0.5184808857706591
467.0 90.61111111111111 0.5338136106037206
467.0 100.55555555555556 0.5281701436206806
467.0 110.5 0.5308872325326035
467.0 120.44444444444444 0.5345647851284563
467.0 130.38888888888889 0.5244136087991655
467.0 140.33333333333334 0.4951585611226652
467.0 150.27777777777777 0.4613351068452148
467.0 160.22222222222223 0.4730536929282218
467.0 170.16666666666666 0.4744064901180855
467.0 180.11111111111111 0.46423070132371835
467.0 190.05555555555557 0.4642814117862294
467.0 200.0 0.48713179238635107

483.6428571428571 21.0 0.050205451403643284
483.6428571428571 30.944444444444443 0.5333784933295262
483.6428571428571 40.888888888888886 0.48866062296446877
483.6428571428571 50.833333333333336 0.5442461274148096
483.6428571428571 60.77777777777778 0.5657633249441182
483.6428571428571 70.72222222222223 0.5777524341948277
483.6428571428571 80.66666666666667 0.5753198209858879
483.6428571428571 90.61111111111111 0.5792540791934437
483.6428571428571 100.55555555555556 0.5788063755901236
483.6428571428571 110.5 0.5762074451558512
483.6428571428571 120.44444444444444 0.5841016992602962
483.6428571428571 130.38888888888889 0.5834320986248357
483.6428571428571 140.33333333333334 0.5731016773301814
483.6428571428571 150.27777777777777 0.552120737563616
483.6428571428571 160.22222222222223 0.47974628526087704
483.6428571428571 170.16666666666666 0.4577175450277986
483.6428571428571 180.11111111111111 0.45961435830543673
483.6428571428571 190.05555555555557 0.4465500983418137
483.6428571428571 200.0 0.4326390045804933

500.2857142857143 21.0 0.06675974998008222
500.2857142857143 30.944444444444443 0.5275955648889814
500.2857142857143 40.888888888888886 0.5112531542405172
500.2857142857143 50.833333333333336 0.489387718013238
500.2857142857143 60.77777777777778 0.5310603034593296
500.2857142857143 70.72222222222223 0.5012434246146185
500.2857142857143 80.66666666666667 0.5183931869766637
500.2857142857143 90.61111111111111 0.5225828705171089
500.2857142857143 100.55555555555556 0.5264930582654188
500.2857142857143 110.5 0.5321482938125239
500.2857142857143 120.44444444444444 0.5322540843917147
500.2857142857143 130.38888888888889 0.5368511679473299
500.2857142857143 140.33333333333334 0.5199951108267963
500.2857142857143 150.27777777777777 0.528353405961197
500.2857142857143 160.22222222222223 0.5239964416269368
500.2857142857143 170.16666666666666 0.5219772979720764
500.2857142857143 180.11111111111111 0.5229408627414179
500.2857142857143 190.05555555555557 0.4710742776547943
500.2857142857143 200.0 0.3927344271097743

516.9285714285714 21.0 0.15237794653816056
516.9285714285714 30.944444444444443 0.3577967067947188
516.9285714285714 40.888888888888886 0.32980919871007175
516.9285714285714 50.833333333333336 0.3531767398113761
516.9285714285714 60.77777777777778 0.29072893761473584
516.9285714285714 70.72222222222223 0.30082414101408544
516.9285714285714 80.66666666666667 0.302426517268531
516.9285714285714 90.61111111111111 0.3116419539662642
516.9285714285714 100.55555555555556 0.312322983849999
516.9285714285714 110.5 0.32184131152246714
516.9285714285714 120.44444444444444 0.31901111662385584
516.9285714285714 130.38888888888889 0.3206908425565663
516.9285714285714 140.33333333333334 0.3167161050018651
516.9285714285714 150.27777777777777 0.31136683810264476
516.9285714285714 160.22222222222223 0.28422521508985665
516.9285714285714 170.16666666666666 0.26515378042439103
516.9285714285714 180.11111111111111 0.2680068133109073
516.9285714285714 190.05555555555557 0.27675899315649777
516.9285714285714 200.0 0.2711486847619404

533.5714285714286 21.0 0.07843532601137361
533.5714285714286 30.944444444444443 0.42104321478749746
533.5714285714286 40.888888888888886 0.3777490121391279
533.5714285714286 50.833333333333336 0.4164255744245108
533.5714285714286 60.77777777777778 0.41280549248476384
533.5714285714286 70.72222222222223 0.4186141919706549
533.5714285714286 80.66666666666667 0.38280888370134186
533.5714285714286 90.61111111111111 0.3676836839109421
533.5714285714286 100.55555555555556 0.38990658930980565
533.5714285714286 110.5 0.4010334698846264
533.5714285714286 120.44444444444444 0.40058982660394993
533.5714285714286 130.38888888888889 0.3994478463635177
533.5714285714286 140.33333333333334 0.3793513880670526
533.5714285714286 150.27777777777777 0.3902345486338047
533.5714285714286 160.22222222222223 0.32154904970453874
533.5714285714286 170.16666666666666 0.327229192906313
533.5714285714286 180.11111111111111 0.3326191242028663
533.5714285714286 190.05555555555557 0.3374054383868469
533.5714285714286 200.0 0.3280442346879748

550.2142857142857 21.0 0.076310817155194
550.2142857142857 30.944444444444443 0.47978996176480876
550.2142857142857 40.888888888888886 0.5570478904297164
550.2142857142857 50.833333333333336 0.533379588946563
550.2142857142857 60.77777777777778 0.5398524108533951
550.2142857142857 70.72222222222223 0.511002774233384
550.2142857142857 80.66666666666667 0.47132977682998717
550.2142857142857 90.61111111111111 0.4387407061657539
550.2142857142857 100.55555555555556 0.45759320593488706
550.2142857142857 110.5 0.4627173171687226
550.2142857142857 120.44444444444444 0.4560132187759468
550.2142857142857 130.38888888888889 0.46298398478697295
550.2142857142857 140.33333333333334 0.4744856263474042
550.2142857142857 150.27777777777777 0.4785173387045565
550.2142857142857 160.22222222222223 0.47041359124719256
550.2142857142857 170.16666666666666 0.46656880724791955
550.2142857142857 180.11111111111111 0.46766637744250117
550.2142857142857 190.05555555555557 0.47325224250265086
550.2142857142857 200.0 0.4395849456109186

566.8571428571429 21.0 0.07378546771811108
566.8571428571429 30.944444444444443 0.532312366251132
566.8571428571429 40.888888888888886 0.4875509562862317
566.8571428571429 50.833333333333336 0.4849068015190963
566.8571428571429 60.77777777777778 0.5034614481699464
566.8571428571429 70.72222222222223 0.5011609863810236
566.8571428571429 80.66666666666667 0.5044031457334975
566.8571428571429 90.61111111111111 0.45625774255078466
566.8571428571429 100.55555555555556 0.4508393334786813
566.8571428571429 110.5 0.4603116709439541
566.8571428571429 120.44444444444444 0.45408805104768596
566.8571428571429 130.38888888888889 0.4527375015822083
566.8571428571429 140.33333333333334 0.47139325532825066
566.8571428571429 150.27777777777777 0.4595969182666336
566.8571428571429 160.22222222222223 0.4437078583243886
566.8571428571429 170.16666666666666 0.4193347924949631
566.8571428571429 180.11111111111111 0.40607925944896744
566.8571428571429 190.05555555555557 0.3914607567518293
566.8571428571429 200.0 0.39173486890961046

583.5 21.0 0.059059430604242756
583.5 30.944444444444443 0.49550857019317396
583.5 40.888888888888886 0.4766673689350477
583.5 50.833333333333336 0.47039144056462795
583.5 60.77777777777778 0.43463946966504813
583.5 70.72222222222223 0.3990137532265986
583.5 80.66666666666667 0.31653665794511276
583.5 90.61111111111111 0.3287775475065951
583.5 100.55555555555556 0.3039855876386349
583.5 110.5 0.3107876350109252
583.5 120.44444444444444 0.3127414294933214
583.5 130.38888888888889 0.33318625943448704
583.5 140.33333333333334 0.3289186610885132
583.5 150.27777777777777 0.3317123410973426
583.5 160.22222222222223 0.33923854093379635
583.5 170.16666666666666 0.34660090985019165
583.5 180.11111111111111 0.34944535276268274
583.5 190.05555555555557 0.34396509869882724
583.5 200.0 0.3465150012430261

600.1428571428571 21.0 0.06906235865350685
600.1428571428571 30.944444444444443 0.37885612516595574
600.1428571428571 40.888888888888886 0.28368539033937235
600.1428571428571 50.833333333333336 0.31112617288898375
600.1428571428571 60.77777777777778 0.2968158552793718
600.1428571428571 70.72222222222223 0.3265308792553384
600.1428571428571 80.66666666666667 0.33702882636080317
600.1428571428571 90.61111111111111 0.3159599280018138
600.1428571428571 100.55555555555556 0.33267392998046497
600.1428571428571 110.5 0.3009726362010635
600.1428571428571 120.44444444444444 0.31597644653614615
600.1428571428571 130.38888888888889 0.3189706182692008
600.1428571428571 140.33333333333334 0.33308966547787255
600.1428571428571 150.27777777777777 0.33257427659738636
600.1428571428571 160.22222222222223 0.32798800669025946
600.1428571428571 170.16666666666666 0.33024034551620884
600.1428571428571 180.11111111111111 0.30194028717036436
600.1428571428571 190.05555555555557 0.2639477836114938
600.1428571428571 200.0 0.26206682405868653

616.7857142857142 21.0 0.05788536732399765
616.7857142857142 30.944444444444443 0.5276494764529405
616.7857142857142 40.888888888888886 0.5087241150138334
616.7857142857142 50.833333333333336 0.5404881956638873
616.7857142857142 60.77777777777778 0.5722354630942218
616.7857142857142 70.72222222222223 0.5771516056338274
616.7857142857142 80.66666666666667 0.5697907531547685
616.7857142857142 90.61111111111111 0.5879171216941865
616.7857142857142 100.55555555555556 0.5993524095034142
616.7857142857142 110.5 0.5997868283849532
616.7857142857142 120.44444444444444 0.596712498642788
616.7857142857142 130.38888888888889 0.5965559421427553
616.7857142857142 140.33333333333334 0.5960068328824625
616.7857142857142 150.27777777777777 0.5889100567560885
616.7857142857142 160.22222222222223 0.5805338115067151
616.7857142857142 170.16666666666666 0.552198599199109
616.7857142857142 180.11111111111111 0.4646536592554528
616.7857142857142 190.05555555555557 0.419341414956937
616.7857142857142 200.0 0.38153080534346406

633.4285714285714 21.0 0.05910672369245018
633.4285714285714 30.944444444444443 0.5800478950505973
633.4285714285714 40.888888888888886 0.5909549689069499
633.4285714285714 50.833333333333336 0.6083939268406113
633.4285714285714 60.77777777777778 0.66560373865017
633.4285714285714 70.72222222222223 0.6367507996571414
633.4285714285714 80.66666666666667 0.5309414013617877
633.4285714285714 90.61111111111111 0.49948811296101586
633.4285714285714 100.55555555555556 0.5116682869597107
633.4285714285714 110.5 0.5202283877597459
633.4285714285714 120.44444444444444 0.5323579181162524
633.4285714285714 130.38888888888889 0.5242165929492821
633.4285714285714 140.33333333333334 0.529964131773443
633.4285714285714 150.27777777777777 0.5379826597733668
633.4285714285714 160.22222222222223 0.5344511065286356
633.4285714285714 170.16666666666666 0.5333240279121583
633.4285714285714 180.11111111111111 0.5481475025710186
633.4285714285714 190.05555555555557 0.531543899562796
633.4285714285714 200.0 0.5422130142937615

650.0714285714286 21.0 0.06725149970001328
650.0714285714286 30.944444444444443 0.651138861494656
650.0714285714286 40.888888888888886 0.6161650447990971
650.0714285714286 50.833333333333336 0.6535427574886972
650.0714285714286 60.77777777777778 0.6275895402074497
650.0714285714286 70.72222222222223 0.626527396194342
650.0714285714286 80.66666666666667 0.6451380096015276
650.0714285714286 90.61111111111111 0.6497870110134139
650.0714285714286 100.55555555555556 0.6538517531652615
650.0714285714286 110.5 0.6684582148925953
650.0714285714286 120.44444444444444 0.6630704435322721
650.0714285714286 130.38888888888889 0.6594299095237968
650.0714285714286 140.33333333333334 0.6455215694104595
650.0714285714286 150.27777777777777 0.6596652329147026
650.0714285714286 160.22222222222223 0.6468778215362291
650.0714285714286 170.16666666666666 0.6236198608328516
650.0714285714286 180.11111111111111 0.5954478899182114
650.0714285714286 190.05555555555557 0.4675630765272404
650.0714285714286 200.0 0.368573527178565

666.7142857142857 21.0 0.0607890505702673
666.7142857142857 30.944444444444443 0.36389121057188234
666.7142857142857 40.888888888888886 0.34867006476716844
666.7142857142857 50.833333333333336 0.3740543340242611
666.7142857142857 60.77777777777778 0.39274994072351993
666.7142857142857 70.72222222222223 0.41161257946221214
666.7142857142857 80.66666666666667 0.39982008553644793
666.7142857142857 90.61111111111111 0.3585975620404283
666.7142857142857 100.55555555555556 0.37722132979619005
666.7142857142857 110.5 0.3857460407840347
666.7142857142857 120.44444444444444 0.376463607164632
666.7142857142857 130.38888888888889 0.3899371513515565
666.7142857142857 140.33333333333334 0.3402024199709269
666.7142857142857 150.27777777777777 0.31476931530767766
666.7142857142857 160.22222222222223 0.3322306454732239
666.7142857142857 170.16666666666666 0.3230568048084915
666.7142857142857 180.11111111111111 0.3136811157001976
666.7142857142857 190.05555555555557 0.2896751073229563
666.7142857142857 200.0 0.2596365388229089

683.3571428571429 21.0 0.06988981471457761
683.3571428571429 30.944444444444443 0.6066389781592023
683.3571428571429 40.888888888888886 0.635423442240732
683.3571428571429 50.833333333333336 0.668499351789881
683.3571428571429 60.77777777777778 0.6934047637075341
683.3571428571429 70.72222222222223 0.6662129383133333
683.3571428571429 80.66666666666667 0.5912616605590028
683.3571428571429 90.61111111111111 0.5818570714068758
683.3571428571429 100.55555555555556 0.5982509833588906
683.3571428571429 110.5 0.5990442652176463
683.3571428571429 120.44444444444444 0.5995947692845951
683.3571428571429 130.38888888888889 0.6035097049681645
683.3571428571429 140.33333333333334 0.603219656570579
683.3571428571429 150.27777777777777 0.5605993073397455
683.3571428571429 160.22222222222223 0.5361745777274749
683.3571428571429 170.16666666666666 0.5247661758183175
683.3571428571429 180.11111111111111 0.5348936659523817
683.3571428571429 190.05555555555557 0.49596359196001316
683.3571428571429 200.0 0.46988357747922294

700.0 21.0 0.1035810251365902
700.0 30.944444444444443 0.5347980153478278
700.0 40.888888888888886 0.5401548617359881
700.0 50.833333333333336 0.5585285125084838
700.0 60.77777777777778 0.5705796283900348
700.0 70.72222222222223 0.5719122986289682
700.0 80.66666666666667 0.5893321904783744
700.0 90.61111111111111 0.5977337904548138
700.0 100.55555555555556 0.5906271524915634
700.0 110.5 0.5812946735804759
700.0 120.44444444444444 0.5885220879210198
700.0 130.38888888888889 0.5450299775223273
700.0 140.33333333333334 0.5251182382014973
700.0 150.27777777777777 0.5243145156828981
700.0 160.22222222222223 0.5079485952444187
700.0 170.16666666666666 0.45910918373767434
700.0 180.11111111111111 0.39121558441265314
700.0 190.05555555555557 0.3832104618079345
700.0 200.0 0.3791793947357286

==> csv/bl_heatmap_celeba.csv <==
2 1000 224.73440551757812
2 1100 224.60531616210938
2 1200 229.5138702392578
2 1300 228.48257446289062
2 1400 226.588623046875
2 1500 230.405029296875
2 1600 226.0778350830078
2 1700 232.84823608398438
2 1800 232.18746948242188
2 1900 224.27273559570312
2 2000 224.69863891601562
2 2100 250.5892791748047
2 2200 227.7477264404297
2 2300 227.8783721923828
2 2400 241.0873260498047
2 2500 232.5826416015625
2 2600 233.9967803955078
2 2700 235.6963348388672
2 2800 249.12451171875
2 2900 245.7291259765625
2 3000 252.385498046875
2 3100 258.5313720703125
2 3200 259.5349426269531
2 3300 259.05816650390625
2 3400 257.2179260253906
2 3500 259.7171936035156
2 3600 260.03363037109375
2 3700 258.26531982421875
2 3800 258.58392333984375
2 3900 258.61846923828125
2 4000 257.7897033691406
2 4100 259.73968505859375
2 4200 251.5631103515625
2 4300 243.3892364501953
2 4400 249.7181854248047
2 4500 241.6157684326172
2 4600 244.4451904296875
2 4700 249.22352600097656
2 4800 255.848876953125
2 4900 259.8173828125
2 5000 255.00784301757812
2 5100 248.7643585205078
2 5200 248.4200897216797
2 5300 248.5178680419922
2 5400 256.486083984375
2 5500 250.9295654296875
2 5600 252.5934600830078
2 5700 258.64361572265625
2 5800 258.76239013671875
2 5900 249.957763671875
2 6000 258.2667236328125
2 6100 253.8331298828125
2 6200 257.945068359375
2 6300 255.3086395263672
2 6400 261.7729797363281
2 6500 260.8590087890625
2 6600 262.41851806640625
2 6700 260.2554016113281
2 6800 264.0046691894531
2 6900 247.66177368164062
2 7000 252.8253173828125
2 7100 251.88571166992188
2 7200 265.0732727050781
2 7300 265.8824462890625
2 7400 260.57318115234375
2 7500 262.67645263671875
2 7600 249.44583129882812
2 7700 247.3267822265625
2 7800 245.6820526123047
2 7900 247.26287841796875
2 8000 238.62832641601562
2 8100 246.63455200195312
2 8200 239.4245147705078
2 8300 237.9432373046875
2 8400 228.9632110595703
2 8500 209.94992065429688
2 8600 209.38864135742188
2 8700 204.9436492919922
2 8800 213.63589477539062
2 8900 215.6574249267578
2 9000 210.4355010986328
2 9100 211.08285522460938
2 9200 217.3037109375
2 9300 211.04794311523438
2 9400 206.2033233642578
2 9500 198.35983276367188
2 9600 196.3339385986328
2 9700 200.95785522460938
2 9800 189.94125366210938
2 9900 201.47415161132812
2 10000 193.47412109375
2 10100 178.95071411132812
2 10200 190.62789916992188
2 10300 190.10037231445312
2 10400 191.09361267089844
2 10500 190.03627014160156
2 10600 191.639892578125
2 10700 184.64041137695312
2 10800 186.11669921875
2 10900 191.32264709472656
2 11000 197.16494750976562
2 11100 195.06430053710938
2 11200 189.27566528320312
2 11300 185.4715576171875
2 11400 188.10983276367188
2 11500 182.86727905273438
2 11600 177.77444458007812
2 11700 185.70895385742188
2 11800 183.1033172607422
2 11900 185.99314880371094
2 12000 177.9606475830078
2 12100 182.60379028320312
2 12200 180.23622131347656
2 12300 191.6344451904297
2 12400 178.650146484375
2 12500 173.9742431640625
2 12600 182.77694702148438
2 12700 186.244873046875
2 12800 189.34011840820312
2 12900 187.4961395263672
2 13000 182.19151306152344
2 13100 182.04034423828125
2 13200 180.57418823242188
2 13300 178.1126708984375
2 13400 182.44454956054688
2 13500 173.3708038330078
2 13600 180.45155334472656
2 13700 178.50787353515625
2 13800 184.46630859375
2 13900 183.20648193359375
2 14000 184.97341918945312
2 14100 184.77322387695312
2 14200 169.99136352539062
2 14300 172.00979614257812
2 14400 166.775390625
2 14500 174.1046600341797
2 14600 172.58642578125
2 14700 172.21719360351562
2 14800 167.78585815429688
2 14900 176.53253173828125
2 15000 175.93307495117188
2 15100 170.92791748046875
2 15200 172.89788818359375
2 15300 172.41810607910156
2 15400 176.82455444335938
2 15500 179.22412109375
2 15600 174.1267547607422
2 15700 176.78561401367188
2 15800 180.69915771484375
2 15900 173.15011596679688
2 16000 171.37405395507812
2 16100 171.21063232421875
2 16200 173.1698760986328
2 16300 173.21310424804688
2 16400 168.26318359375
2 16500 173.95950317382812
2 16600 180.81338500976562
2 16700 179.59756469726562
2 16800 176.6135711669922
2 16900 178.89234924316406
2 17000 171.55886840820312
2 17100 173.0236053466797
2 17200 175.59213256835938
2 17300 176.02279663085938
2 17400 174.09385681152344
2 17500 173.2578582763672
2 17600 177.91522216796875
2 17700 170.6283416748047
2 17800 176.63601684570312
2 17900 171.5081024169922
2 18000 173.09500122070312
2 18100 173.7602996826172
2 18200 170.62326049804688
2 18300 175.95130920410156
2 18400 172.12777709960938
2 18500 171.95516967773438
2 18600 166.81991577148438
2 18700 175.4512939453125
2 18800 174.173828125
2 18900 172.283203125
2 19000 171.511474609375
2 19100 169.42214965820312
2 19200 168.5950927734375
2 19300 168.60000610351562
2 19400 167.88958740234375
2 19500 170.47634887695312
2 19600 169.37686157226562
2 19700 169.22540283203125
2 19800 163.85440063476562
2 19900 167.8231201171875
2 20000 167.36090087890625
2 21000 166.41754150390625
2 22000 164.8599395751953
2 23000 160.35157775878906
2 24000 154.790771484375
2 25000 155.5666961669922
2 26000 150.3485565185547
2 27000 142.74859619140625
2 28000 142.00460815429688
2 29000 133.82618713378906
2 30000 132.2615966796875
2 31000 128.75344848632812
2 32000 124.92147064208984
2 33000 117.53190612792969
2 34000 117.6177749633789
2 35000 115.42291259765625
2 36000 110.70391845703125
2 37000 107.90156555175781
2 38000 106.56333923339844
2 39000 102.28529357910156
2 40000 104.609130859375
2 41000 101.71722412109375
2 42000 101.53721618652344
2 43000 101.27723693847656
2 44000 98.99925994873047
2 45000 98.07286071777344
2 46000 95.4619369506836
2 47000 93.93408203125
2 48000 95.09318542480469
2 49000 89.94058227539062
2 50000 94.92284393310547
2 51000 94.04054260253906
2 52000 90.05104064941406
2 53000 89.83396911621094
2 54000 91.19566345214844
2 55000 92.41920471191406
2 56000 90.48914337158203
2 57000 90.92064666748047
2 58000 90.85256958007812
2 59000 89.32386016845703
2 60000 87.03301239013672
2 61000 86.56877136230469
2 62000 88.1888198852539
2 63000 86.29650115966797
2 64000 86.72364807128906
2 65000 87.96907043457031
2 66000 86.72344970703125
2 67000 85.33824920654297
2 68000 86.98090362548828
2 69000 89.53605651855469
2 70000 89.04139709472656
2 71000 88.01481628417969
2 72000 85.72459411621094
2 73000 83.40904235839844
2 74000 83.20217895507812
2 75000 84.02098083496094
2 76000 82.44905853271484
2 77000 82.26526641845703
2 78000 83.69914245605469
2 79000 84.62223052978516
2 80000 82.9478759765625
2 81000 84.43523406982422
2 82000 84.15107727050781
2 83000 83.77513885498047
2 84000 83.67857360839844
2 85000 83.32354736328125
2 86000 82.15103149414062
2 87000 81.53878021240234
2 88000 83.83504486083984
2 89000 85.20832061767578
2 90000 86.72691345214844
2 91000 85.90542602539062
2 92000 85.77111053466797
2 93000 85.03820037841797
2 94000 85.29656982421875
2 95000 86.38392639160156
2 96000 86.60494995117188
2 97000 85.58769226074219
2 98000 86.26641082763672
2 99000 88.68507385253906
2 100000 87.52391815185547

4 1000 231.5579833984375
4 1100 219.8813934326172
4 1200 228.9569854736328
4 1300 231.7742156982422
4 1400 239.8819122314453
4 1500 226.8795928955078
4 1600 231.0766143798828
4 1700 232.3494110107422
4 1800 230.4187469482422
4 1900 245.3361053466797
4 2000 230.55813598632812
4 2100 228.7417755126953
4 2200 246.44400024414062
4 2300 239.72793579101562
4 2400 234.2415008544922
4 2500 240.3885955810547
4 2600 242.57717895507812
4 2700 241.892333984375
4 2800 248.9291229248047
4 2900 253.552978515625
4 3000 259.9952697753906
4 3100 264.6268615722656
4 3200 257.52862548828125
4 3300 258.18450927734375
4 3400 255.66885375976562
4 3500 254.5507354736328
4 3600 256.4292297363281
4 3700 253.6941680908203
4 3800 252.3037109375
4 3900 255.59091186523438
4 4000 254.3773193359375
4 4100 252.51010131835938
4 4200 248.13784790039062
4 4300 250.99154663085938
4 4400 249.1309356689453
4 4500 255.310302734375
4 4600 255.4893798828125
4 4700 243.19677734375
4 4800 253.08926391601562
4 4900 250.80029296875
4 5000 250.6211395263672
4 5100 252.9107208251953
4 5200 240.65126037597656
4 5300 246.8373260498047
4 5400 250.49356079101562
4 5500 252.9027862548828
4 5600 250.8800506591797
4 5700 256.26287841796875
4 5800 261.2826843261719
4 5900 257.347412109375
4 6000 257.6191101074219
4 6100 260.3131103515625
4 6200 235.03094482421875
4 6300 248.9569549560547
4 6400 253.4610595703125
4 6500 250.1290740966797
4 6600 238.64004516601562
4 6700 244.40121459960938
4 6800 238.6178436279297
4 6900 238.7637176513672
4 7000 233.86807250976562
4 7100 220.4947052001953
4 7200 238.098876953125
4 7300 230.7174072265625
4 7400 233.30126953125
4 7500 221.5502471923828
4 7600 234.75927734375
4 7700 215.5212860107422
4 7800 230.1471405029297
4 7900 208.6404571533203
4 8000 221.7281951904297
4 8100 218.77542114257812
4 8200 218.5213165283203
4 8300 223.60433959960938
4 8400 216.4431610107422
4 8500 226.743896484375
4 8600 222.2399139404297
4 8700 210.26907348632812
4 8800 208.1118621826172
4 8900 213.5027618408203
4 9000 220.10263061523438
4 9100 205.2084503173828
4 9200 205.9082794189453
4 9300 210.2890167236328
4 9400 210.46157836914062
4 9500 205.2803955078125
4 9600 190.04664611816406
4 9700 199.449462890625
4 9800 200.1954803466797
4 9900 190.7599639892578
4 10000 191.2389678955078
4 10100 197.4700469970703
4 10200 197.6913604736328
4 10300 191.3405303955078
4 10400 194.62832641601562
4 10500 185.08096313476562
4 10600 191.15908813476562
4 10700 196.76980590820312
4 10800 183.58810424804688
4 10900 177.5740966796875
4 11000 194.72430419921875
4 11100 174.85458374023438
4 11200 175.81906127929688
4 11300 171.98416137695312
4 11400 174.53582763671875
4 11500 168.22535705566406
4 11600 171.8518829345703
4 11700 172.95938110351562
4 11800 166.65164184570312
4 11900 163.19052124023438
4 12000 165.93963623046875
4 12100 170.48855590820312
4 12200 165.79774475097656
4 12300 163.2110595703125
4 12400 174.05526733398438
4 12500 161.51914978027344
4 12600 162.9998779296875
4 12700 158.3463897705078
4 12800 166.26443481445312
4 12900 161.825927734375
4 13000 155.86785888671875
4 13100 167.64955139160156
4 13200 164.13233947753906
4 13300 154.4246826171875
4 13400 155.90597534179688
4 13500 164.44874572753906
4 13600 160.81631469726562
4 13700 163.03501892089844
4 13800 160.74197387695312
4 13900 162.7585906982422
4 14000 161.0524444580078
4 14100 160.25503540039062
4 14200 159.5480194091797
4 14300 166.9335479736328
4 14400 161.13278198242188
4 14500 157.67529296875
4 14600 161.64724731445312
4 14700 166.48033142089844
4 14800 161.7577667236328
4 14900 162.68186950683594
4 15000 162.48495483398438
4 15100 159.830322265625
4 15200 161.03909301757812
4 15300 166.66616821289062
4 15400 164.43954467773438
4 15500 163.86111450195312
4 15600 160.82284545898438
4 15700 161.97218322753906
4 15800 158.53262329101562
4 15900 159.9584197998047
4 16000 161.50198364257812
4 16100 162.7174072265625
4 16200 165.83078002929688
4 16300 163.98342895507812
4 16400 166.7783660888672
4 16500 167.49179077148438
4 16600 163.22119140625
4 16700 161.8325958251953
4 16800 159.34378051757812
4 16900 158.95664978027344
4 17000 160.32093811035156
4 17100 164.7980194091797
4 17200 160.97940063476562
4 17300 164.00267028808594
4 17400 163.37857055664062
4 17500 161.19680786132812
4 17600 155.59811401367188
4 17700 161.55853271484375
4 17800 158.23721313476562
4 17900 155.4234161376953
4 18000 156.49801635742188
4 18100 160.5135040283203
4 18200 155.24221801757812
4 18300 154.37393188476562
4 18400 158.562744140625
4 18500 151.71578979492188
4 18600 155.4502410888672
4 18700 154.31094360351562
4 18800 153.0156707763672
4 18900 151.16195678710938
4 19000 151.23538208007812
4 19100 155.0332794189453
4 19200 153.9307098388672
4 19300 148.64450073242188
4 19400 152.1651611328125
4 19500 150.9584503173828
4 19600 153.71536254882812
4 19700 149.3772735595703
4 19800 148.58999633789062
4 19900 148.76148986816406
4 20000 149.71775817871094
4 21000 147.00076293945312
4 22000 140.49745178222656
4 23000 140.13548278808594
4 24000 135.03927612304688
4 25000 129.23880004882812
4 26000 127.04146575927734
4 27000 120.80714416503906
4 28000 116.14054870605469
4 29000 114.86627197265625
4 30000 109.77632904052734
4 31000 107.44134521484375
4 32000 101.93977355957031
4 33000 101.08290100097656
4 34000 97.8636474609375
4 35000 95.92937469482422
4 36000 94.2808837890625
4 37000 94.08622741699219
4 38000 93.66960144042969
4 39000 91.9281234741211
4 40000 90.2585220336914
4 41000 91.087646484375
4 42000 88.15607452392578
4 43000 88.57134246826172
4 44000 89.4966049194336
4 45000 91.24764251708984
4 46000 87.42928314208984
4 47000 85.12860870361328
4 48000 82.70295715332031
4 49000 84.61870574951172
4 50000 84.66089630126953
4 51000 85.13182067871094
4 52000 84.55686950683594
4 53000 83.87506103515625
4 54000 83.44082641601562
4 55000 83.2067642211914
4 56000 83.03850555419922
4 57000 81.26676177978516
4 58000 80.36116027832031
4 59000 81.79630279541016
4 60000 81.02378845214844
4 61000 81.78775024414062
4 62000 83.73194885253906
4 63000 80.48140716552734
4 64000 79.27430725097656
4 65000 79.7484359741211
4 66000 79.29414367675781
4 67000 79.39412689208984
4 68000 81.3467788696289
4 69000 81.30828094482422
4 70000 80.42801666259766
4 71000 79.51078796386719
4 72000 80.12010192871094
4 73000 78.5009994506836
4 74000 80.97975158691406
4 75000 81.08883666992188
4 76000 81.86784362792969
4 77000 79.98069763183594
4 78000 79.20048522949219
4 79000 78.37973022460938
4 80000 78.57032775878906
4 81000 79.43324279785156
4 82000 78.45478057861328
4 83000 78.88853454589844
4 84000 81.86424255371094
4 85000 80.7474594116211
4 86000 80.28266906738281
4 87000 79.81888580322266
4 88000 79.6031265258789
4 89000 80.27339172363281
4 90000 81.30049133300781
4 91000 80.50379943847656
4 92000 79.15179443359375
4 93000 78.45030212402344
4 94000 78.34037780761719
4 95000 78.4186782836914
4 96000 79.25151062011719
4 97000 79.5727767944336
4 98000 79.69634246826172
4 99000 79.43534088134766
4 100000 79.34927368164062

8 1000 224.00790405273438
8 1100 224.0218963623047
8 1200 217.14437866210938
8 1300 226.3732452392578
8 1400 225.9550323486328
8 1500 219.4888458251953
8 1600 225.7187957763672
8 1700 228.0579071044922
8 1800 224.34329223632812
8 1900 223.9272918701172
8 2000 219.4774169921875
8 2100 222.14404296875
8 2200 239.12417602539062
8 2300 235.663330078125
8 2400 236.66043090820312
8 2500 235.626953125
8 2600 251.9189910888672
8 2700 251.9433135986328
8 2800 254.8292694091797
8 2900 250.360107421875
8 3000 256.57794189453125
8 3100 253.9936981201172
8 3200 248.66604614257812
8 3300 258.7607421875
8 3400 258.874755859375
8 3500 267.68450927734375
8 3600 256.9832763671875
8 3700 257.46343994140625
8 3800 261.63836669921875
8 3900 258.54620361328125
8 4000 260.07672119140625
8 4100 253.1010284423828
8 4200 250.0853729248047
8 4300 248.4495391845703
8 4400 246.85690307617188
8 4500 248.52392578125
8 4600 244.30970764160156
8 4700 247.1215057373047
8 4800 243.7828369140625
8 4900 244.509765625
8 5000 236.9062042236328
8 5100 246.2082061767578
8 5200 248.26205444335938
8 5300 241.7430419921875
8 5400 249.97982788085938
8 5500 246.89730834960938
8 5600 242.2763671875
8 5700 240.28378295898438
8 5800 238.6490936279297
8 5900 244.645263671875
8 6000 239.5009307861328
8 6100 239.6922149658203
8 6200 234.3251495361328
8 6300 239.8573455810547
8 6400 229.48526000976562
8 6500 245.30569458007812
8 6600 233.6853790283203
8 6700 236.8486785888672
8 6800 232.16357421875
8 6900 225.97372436523438
8 7000 237.06564331054688
8 7100 228.3634490966797
8 7200 231.0139923095703
8 7300 233.2388153076172
8 7400 223.0237274169922
8 7500 229.6551971435547
8 7600 231.0148468017578
8 7700 223.7719268798828
8 7800 226.1505126953125
8 7900 220.1376495361328
8 8000 220.3916778564453
8 8100 229.8474578857422
8 8200 221.7122802734375
8 8300 228.57705688476562
8 8400 222.67715454101562
8 8500 227.6009521484375
8 8600 232.8766326904297
8 8700 218.44515991210938
8 8800 223.4608612060547
8 8900 214.2941436767578
8 9000 220.3890838623047
8 9100 225.3147430419922
8 9200 220.9236297607422
8 9300 214.8524627685547
8 9400 208.3870849609375
8 9500 208.4482879638672
8 9600 203.8162078857422
8 9700 201.26461791992188
8 9800 204.93069458007812
8 9900 206.9191436767578
8 10000 209.63662719726562
8 10100 199.79196166992188
8 10200 190.38351440429688
8 10300 193.873291015625
8 10400 188.24574279785156
8 10500 192.84774780273438
8 10600 190.50987243652344
8 10700 187.66961669921875
8 10800 194.5138702392578
8 10900 187.31564331054688
8 11000 180.99583435058594
8 11100 175.89694213867188
8 11200 180.26754760742188
8 11300 178.85568237304688
8 11400 184.56646728515625
8 11500 178.30125427246094
8 11600 181.0831756591797
8 11700 172.88449096679688
8 11800 167.88186645507812
8 11900 167.35081481933594
8 12000 173.91781616210938
8 12100 166.05105590820312
8 12200 163.20809936523438
8 12300 162.7177734375
8 12400 165.9458465576172
8 12500 165.40936279296875
8 12600 158.83595275878906
8 12700 163.2214813232422
8 12800 167.87074279785156
8 12900 168.05792236328125
8 13000 162.25485229492188
8 13100 165.1150360107422
8 13200 161.93069458007812
8 13300 167.7266082763672
8 13400 166.82650756835938
8 13500 159.91197204589844
8 13600 166.62413024902344
8 13700 168.60971069335938
8 13800 159.29722595214844
8 13900 157.59474182128906
8 14000 160.22021484375
8 14100 162.8117218017578
8 14200 165.05966186523438
8 14300 166.529296875
8 14400 169.22512817382812
8 14500 163.41134643554688
8 14600 160.195556640625
8 14700 163.17507934570312
8 14800 165.31246948242188
8 14900 159.93792724609375
8 15000 159.60012817382812
8 15100 158.5482940673828
8 15200 164.86306762695312
8 15300 163.17245483398438
8 15400 164.74420166015625
8 15500 160.2414093017578
8 15600 163.53211975097656
8 15700 166.42691040039062
8 15800 163.27798461914062
8 15900 165.8628387451172
8 16000 160.6803436279297
8 16100 162.45654296875
8 16200 160.1137237548828
8 16300 163.4641571044922
8 16400 166.62579345703125
8 16500 160.90797424316406
8 16600 161.7154083251953
8 16700 161.51931762695312
8 16800 161.59335327148438
8 16900 162.27378845214844
8 17000 158.94400024414062
8 17100 160.58602905273438
8 17200 157.32113647460938
8 17300 160.22921752929688
8 17400 161.72926330566406
8 17500 156.2769012451172
8 17600 159.97206115722656
8 17700 157.93800354003906
8 17800 161.72427368164062
8 17900 162.80709838867188
8 18000 156.3540496826172
8 18100 156.32826232910156
8 18200 153.68692016601562
8 18300 157.26625061035156
8 18400 155.8237762451172
8 18500 155.82240295410156
8 18600 152.31459045410156
8 18700 155.546142578125
8 18800 155.26751708984375
8 18900 156.1082305908203
8 19000 152.37347412109375
8 19100 156.40945434570312
8 19200 152.9555206298828
8 19300 154.51832580566406
8 19400 149.89544677734375
8 19500 150.83689880371094
8 19600 154.4375
8 19700 150.84664916992188
8 19800 149.458984375
8 19900 150.07583618164062
8 20000 143.43798828125
8 21000 143.62030029296875
8 22000 138.8974609375
8 23000 134.3938446044922
8 24000 130.49783325195312
8 25000 129.84092712402344
8 26000 121.21978759765625
8 27000 116.5915756225586
8 28000 111.72648620605469
8 29000 108.62054443359375
8 30000 106.4405746459961
8 31000 102.1607437133789
8 32000 100.45142364501953
8 33000 96.01387786865234
8 34000 95.48402404785156
8 35000 92.4603500366211
8 36000 90.3704605102539
8 37000 87.59065246582031
8 38000 86.29484558105469
8 39000 86.32124328613281
8 40000 85.39237213134766
8 41000 82.96327209472656
8 42000 82.54289245605469
8 43000 82.92941284179688
8 44000 81.3200454711914
8 45000 78.7806167602539
8 46000 78.38346099853516
8 47000 78.2829818725586
8 48000 78.26245880126953
8 49000 76.00556945800781
8 50000 76.28837585449219
8 51000 75.23088073730469
8 52000 75.03771209716797
8 53000 74.12663269042969
8 54000 73.8087387084961
8 55000 73.69149780273438
8 56000 73.65716552734375
8 57000 72.92878723144531
8 58000 72.64128875732422
8 59000 72.37480163574219
8 60000 71.87794494628906
8 61000 72.52134704589844
8 62000 71.34248352050781
8 63000 72.9207534790039
8 64000 71.25399780273438
8 65000 71.81168365478516
8 66000 70.8956298828125
8 67000 71.2017822265625
8 68000 70.84297180175781
8 69000 71.28612518310547
8 70000 70.53854370117188
8 71000 70.80677795410156
8 72000 70.67318725585938
8 73000 70.42090606689453
8 74000 70.334228515625
8 75000 69.99561309814453
8 76000 70.46772766113281
8 77000 70.5189437866211
8 78000 70.96217346191406
8 79000 70.13725280761719
8 80000 70.31587219238281
8 81000 70.24006652832031
8 82000 69.98736572265625
8 83000 69.85110473632812
8 84000 70.45083618164062
8 85000 70.49590301513672
8 86000 69.81494903564453
8 87000 69.83497619628906
8 88000 69.89619445800781
8 89000 69.50431823730469
8 90000 70.06790161132812
8 91000 70.0312271118164
8 92000 70.08140563964844
8 93000 70.0245132446289
8 94000 69.9393081665039
8 95000 70.19230651855469
8 96000 69.8644790649414
8 97000 69.667724609375
8 98000 69.6197280883789
8 99000 69.6151123046875
8 100000 70.36515045166016

16 1000 226.63247680664062
16 1100 231.78067016601562
16 1200 227.9836883544922
16 1300 227.7088623046875
16 1400 227.50802612304688
16 1500 227.9290771484375
16 1600 230.68606567382812
16 1700 225.454345703125
16 1800 229.10934448242188
16 1900 226.157958984375
16 2000 227.1522674560547
16 2100 228.75778198242188
16 2200 228.6107177734375
16 2300 223.177001953125
16 2400 229.58120727539062
16 2500 243.143310546875
16 2600 240.7941131591797
16 2700 237.28964233398438
16 2800 237.25418090820312
16 2900 242.0849151611328
16 3000 242.411865234375
16 3100 243.40280151367188
16 3200 245.33773803710938
16 3300 253.2669677734375
16 3400 250.5624542236328
16 3500 258.06793212890625
16 3600 255.8851776123047
16 3700 260.22637939453125
16 3800 257.5367736816406
16 3900 259.4165344238281
16 4000 261.5357666015625
16 4100 251.8008270263672
16 4200 252.12820434570312
16 4300 253.01516723632812
16 4400 247.7595672607422
16 4500 250.9215850830078
16 4600 249.887939453125
16 4700 256.02056884765625
16 4800 259.66693115234375
16 4900 253.6409912109375
16 5000 246.75674438476562
16 5100 255.52761840820312
16 5200 263.68902587890625
16 5300 259.30108642578125
16 5400 254.34115600585938
16 5500 246.71298217773438
16 5600 253.20919799804688
16 5700 245.46676635742188
16 5800 251.84054565429688
16 5900 250.79598999023438
16 6000 253.0774383544922
16 6100 251.14453125
16 6200 250.6288604736328
16 6300 246.7535858154297
16 6400 254.15164184570312
16 6500 248.2300262451172
16 6600 248.1502685546875
16 6700 248.6164093017578
16 6800 258.3863830566406
16 6900 238.33212280273438
16 7000 239.7986297607422
16 7100 254.85995483398438
16 7200 245.52114868164062
16 7300 240.92300415039062
16 7400 233.46060180664062
16 7500 235.7650909423828
16 7600 219.7131805419922
16 7700 225.52267456054688
16 7800 229.61923217773438
16 7900 229.52737426757812
16 8000 227.88534545898438
16 8100 250.06240844726562
16 8200 239.06298828125
16 8300 233.6927490234375
16 8400 230.5703125
16 8500 234.2670135498047
16 8600 234.7265625
16 8700 230.4146728515625
16 8800 220.77017211914062
16 8900 222.4291534423828
16 9000 230.1106719970703
16 9100 218.5895538330078
16 9200 224.5524139404297
16 9300 225.23086547851562
16 9400 209.3287353515625
16 9500 208.3769989013672
16 9600 203.0240936279297
16 9700 204.97463989257812
16 9800 208.47140502929688
16 9900 208.2051544189453
16 10000 205.75863647460938
16 10100 194.9830322265625
16 10200 188.97238159179688
16 10300 190.9391326904297
16 10400 191.89437866210938
16 10500 186.26022338867188
16 10600 180.53842163085938
16 10700 170.66944885253906
16 10800 174.83888244628906
16 10900 173.57447814941406
16 11000 176.0487823486328
16 11100 173.69813537597656
16 11200 174.2532958984375
16 11300 176.09396362304688
16 11400 171.1813507080078
16 11500 170.33456420898438
16 11600 170.6595001220703
16 11700 168.5589141845703
16 11800 173.72860717773438
16 11900 175.32437133789062
16 12000 167.854736328125
16 12100 170.06027221679688
16 12200 164.404541015625
16 12300 164.94271850585938
16 12400 165.54342651367188
16 12500 165.8023681640625
16 12600 167.8543243408203
16 12700 167.3781280517578
16 12800 162.71029663085938
16 12900 163.93234252929688
16 13000 167.8851776123047
16 13100 159.5413818359375
16 13200 159.75650024414062
16 13300 167.51866149902344
16 13400 166.79710388183594
16 13500 162.28355407714844
16 13600 165.11248779296875
16 13700 164.93795776367188
16 13800 168.02767944335938
16 13900 162.9503631591797
16 14000 167.72470092773438
16 14100 162.80587768554688
16 14200 167.36891174316406
16 14300 168.48873901367188
16 14400 165.43161010742188
16 14500 165.0250701904297
16 14600 166.65533447265625
16 14700 162.7644500732422
16 14800 162.9842071533203
16 14900 165.96078491210938
16 15000 163.41310119628906
16 15100 164.7204132080078
16 15200 163.80349731445312
16 15300 164.70591735839844
16 15400 168.07534790039062
16 15500 164.7671661376953
16 15600 162.33177185058594
16 15700 163.2703857421875
16 15800 161.84298706054688
16 15900 166.24798583984375
16 16000 158.59097290039062
16 16100 161.22930908203125
16 16200 163.34388732910156
16 16300 166.16415405273438
16 16400 160.40682983398438
16 16500 160.29290771484375
16 16600 162.77703857421875
16 16700 160.16726684570312
16 16800 159.42019653320312
16 16900 159.00791931152344
16 17000 157.52554321289062
16 17100 158.35707092285156
16 17200 157.22349548339844
16 17300 160.68389892578125
16 17400 150.91357421875
16 17500 156.6437530517578
16 17600 159.07443237304688
16 17700 154.82762145996094
16 17800 155.28126525878906
16 17900 153.7786407470703
16 18000 153.9501953125
16 18100 152.4001922607422
16 18200 155.74899291992188
16 18300 152.46255493164062
16 18400 152.01048278808594
16 18500 150.0165557861328
16 18600 148.8844757080078
16 18700 152.88174438476562
16 18800 150.33676147460938
16 18900 149.1116943359375
16 19000 147.8352813720703
16 19100 145.08416748046875
16 19200 145.32749938964844
16 19300 144.50486755371094
16 19400 144.46115112304688
16 19500 146.2140655517578
16 19600 144.4928741455078
16 19700 143.93844604492188
16 19800 142.78060913085938
16 19900 145.77761840820312
16 20000 141.80233764648438
16 21000 139.1454620361328
16 22000 133.42120361328125
16 23000 130.90309143066406
16 24000 124.83943176269531
16 25000 126.3018798828125
16 26000 120.7409896850586
16 27000 116.12260437011719
16 28000 111.83305358886719
16 29000 109.43599700927734
16 30000 106.89195251464844
16 31000 104.41572570800781
16 32000 101.70382690429688
16 33000 99.58604431152344
16 34000 98.36319732666016
16 35000 94.1430435180664
16 36000 92.64102172851562
16 37000 91.70707702636719
16 38000 90.43443298339844
16 39000 88.44427490234375
16 40000 87.3206558227539
16 41000 86.49433898925781
16 42000 86.39464569091797
16 43000 84.35252380371094
16 44000 84.9951171875
16 45000 84.02880096435547
16 46000 84.2864990234375
16 47000 82.13284301757812
16 48000 81.47745513916016
16 49000 81.8279037475586
16 50000 80.07148742675781
16 51000 79.78285217285156
16 52000 80.38796997070312
16 53000 79.88355255126953
16 54000 78.91880798339844
16 55000 78.86463165283203
16 56000 79.25443267822266
16 57000 78.63411712646484
16 58000 78.71952819824219
16 59000 78.920654296875
16 60000 77.60087585449219
16 61000 78.22293853759766
16 62000 76.98063659667969
16 63000 76.48539733886719
16 64000 76.592529296875
16 65000 76.91944122314453
16 66000 76.00386810302734
16 67000 76.82146453857422
16 68000 75.9907455444336
16 69000 75.88615417480469
16 70000 75.2884750366211
16 71000 74.94203186035156
16 72000 75.64631652832031
16 73000 76.71199798583984
16 74000 76.19456481933594
16 75000 76.08023071289062
16 76000 76.12273406982422
16 77000 75.258544921875
16 78000 75.73829650878906
16 79000 75.4747085571289
16 80000 75.04438781738281
16 81000 74.90808868408203
16 82000 74.76362609863281
16 83000 74.61485290527344
16 84000 74.38575744628906
16 85000 74.6922607421875
16 86000 74.5074234008789
16 87000 74.59175109863281
16 88000 75.30583953857422
16 89000 75.3450698852539
16 90000 75.03901672363281
16 91000 75.1749038696289
16 92000 75.06205749511719
16 93000 74.9780502319336
16 94000 75.05902099609375
16 95000 75.19245910644531
16 96000 75.14771270751953
16 97000 74.95208740234375
16 98000 75.0013427734375
16 99000 75.25345611572266
16 100000 75.4542236328125

32 1000 225.3411102294922
32 1100 221.6207733154297
32 1200 224.29818725585938
32 1300 222.2572479248047
32 1400 224.0730743408203
32 1500 225.8198699951172
32 1600 227.72805786132812
32 1700 225.96804809570312
32 1800 227.22543334960938
32 1900 223.9109344482422
32 2000 222.0302734375
32 2100 222.806396484375
32 2200 223.84793090820312
32 2300 222.27188110351562
32 2400 233.85208129882812
32 2500 227.63009643554688
32 2600 231.6887969970703
32 2700 231.8994598388672
32 2800 235.833251953125
32 2900 234.86886596679688
32 3000 244.4083709716797
32 3100 245.50955200195312
32 3200 246.7063446044922
32 3300 246.55502319335938
32 3400 245.8479461669922
32 3500 251.08499145507812
32 3600 255.70681762695312
32 3700 248.95101928710938
32 3800 253.1008758544922
32 3900 256.8127746582031
32 4000 258.382568359375
32 4100 263.8589782714844
32 4200 259.8868103027344
32 4300 256.63629150390625
32 4400 254.93637084960938
32 4500 244.0839080810547
32 4600 246.6430206298828
32 4700 242.8572540283203
32 4800 249.02951049804688
32 4900 250.07046508789062
32 5000 261.9470520019531
32 5100 258.29248046875
32 5200 255.4947967529297
32 5300 258.2259826660156
32 5400 260.02008056640625
32 5500 250.7485809326172
32 5600 250.00985717773438
32 5700 250.7075653076172
32 5800 252.4470672607422
32 5900 252.55722045898438
32 6000 251.12301635742188
32 6100 250.8524169921875
32 6200 241.78396606445312
32 6300 249.0979461669922
32 6400 254.8681182861328
32 6500 263.3951110839844
32 6600 257.1856994628906
32 6700 257.1244201660156
32 6800 255.60110473632812
32 6900 257.63885498046875
32 7000 257.5027770996094
32 7100 246.2406768798828
32 7200 265.44000244140625
32 7300 262.170166015625
32 7400 256.9970703125
32 7500 242.62002563476562
32 7600 241.6874542236328
32 7700 244.91738891601562
32 7800 244.35952758789062
32 7900 246.0288848876953
32 8000 245.6076202392578
32 8100 224.7607421875
32 8200 225.02560424804688
32 8300 217.57717895507812
32 8400 221.71533203125
32 8500 222.39584350585938
32 8600 222.2205352783203
32 8700 215.6697998046875
32 8800 209.62060546875
32 8900 210.44906616210938
32 9000 199.86141967773438
32 9100 196.27951049804688
32 9200 189.88099670410156
32 9300 192.94935607910156
32 9400 200.990234375
32 9500 190.44573974609375
32 9600 191.91954040527344
32 9700 191.35182189941406
32 9800 191.1987762451172
32 9900 197.7595977783203
32 10000 184.71664428710938
32 10100 185.7797393798828
32 10200 185.15316772460938
32 10300 186.1865692138672
32 10400 183.66676330566406
32 10500 181.85848999023438
32 10600 185.8935089111328
32 10700 187.6739959716797
32 10800 172.2900390625
32 10900 167.50021362304688
32 11000 163.86074829101562
32 11100 162.9086456298828
32 11200 169.45848083496094
32 11300 162.92184448242188
32 11400 169.87042236328125
32 11500 160.31619262695312
32 11600 161.61285400390625
32 11700 152.9158477783203
32 11800 160.78762817382812
32 11900 155.6663360595703
32 12000 161.15733337402344
32 12100 162.53524780273438
32 12200 162.61471557617188
32 12300 167.1956329345703
32 12400 156.41806030273438
32 12500 165.50942993164062
32 12600 162.4488983154297
32 12700 162.1170654296875
32 12800 160.64857482910156
32 12900 165.9759521484375
32 13000 160.98072814941406
32 13100 161.51524353027344
32 13200 162.65399169921875
32 13300 163.15005493164062
32 13400 166.840087890625
32 13500 161.60324096679688
32 13600 168.23681640625
32 13700 168.62454223632812
32 13800 163.79537963867188
32 13900 166.28121948242188
32 14000 162.857421875
32 14100 165.24771118164062
32 14200 161.97402954101562
32 14300 161.0337371826172
32 14400 162.5267333984375
32 14500 164.25128173828125
32 14600 164.10260009765625
32 14700 163.30123901367188
32 14800 163.0496063232422
32 14900 162.09503173828125
32 15000 161.76966857910156
32 15100 163.0539093017578
32 15200 160.93545532226562
32 15300 162.93923950195312
32 15400 163.15220642089844
32 15500 163.0935821533203
32 15600 160.85781860351562
32 15700 158.38107299804688
32 15800 161.71163940429688
32 15900 158.0986328125
32 16000 158.0837860107422
32 16100 159.53378295898438
32 16200 158.76812744140625
32 16300 157.32888793945312
32 16400 157.4661407470703
32 16500 155.90980529785156
32 16600 154.51495361328125
32 16700 155.02670288085938
32 16800 153.5982208251953
32 16900 147.75955200195312
32 17000 153.3036346435547
32 17100 150.34840393066406
32 17200 155.3627471923828
32 17300 148.88827514648438
32 17400 148.4067840576172
32 17500 147.83425903320312
32 17600 147.50550842285156
32 17700 148.90621948242188
32 17800 147.06619262695312
32 17900 147.5499725341797
32 18000 145.2642822265625
32 18100 145.68634033203125
32 18200 144.43655395507812
32 18300 145.99371337890625
32 18400 146.25094604492188
32 18500 144.57928466796875
32 18600 144.17715454101562
32 18700 145.6138153076172
32 18800 141.321533203125
32 18900 142.00759887695312
32 19000 142.01107788085938
32 19100 140.97959899902344
32 19200 138.64356994628906
32 19300 136.31515502929688
32 19400 138.35244750976562
32 19500 138.27423095703125
32 19600 138.2937469482422
32 19700 134.8023223876953
32 19800 136.95326232910156
32 19900 133.19654846191406
32 20000 133.30746459960938
32 21000 128.55018615722656
32 22000 122.0694351196289
32 23000 120.73127746582031
32 24000 115.690185546875
32 25000 112.81590270996094
32 26000 108.3662338256836
32 27000 103.73890686035156
32 28000 99.99447631835938
32 29000 96.9992446899414
32 30000 93.91838836669922
32 31000 91.707275390625
32 32000 89.61300659179688
32 33000 87.63511657714844
32 34000 86.09587097167969
32 35000 84.29302215576172
32 36000 83.63225555419922
32 37000 82.01468658447266
32 38000 80.70047760009766
32 39000 80.0147933959961
32 40000 79.7630386352539
32 41000 78.99968719482422
32 42000 78.3421630859375
32 43000 77.55665588378906
32 44000 76.82286834716797
32 45000 76.12857818603516
32 46000 75.35334777832031
32 47000 75.52753448486328
32 48000 75.06108093261719
32 49000 74.23446655273438
32 50000 73.93769836425781
32 51000 73.49319458007812
32 52000 73.36567687988281
32 53000 72.3034439086914
32 54000 72.48994445800781
32 55000 71.77983093261719
32 56000 71.6821060180664
32 57000 71.28521728515625
32 58000 71.10382843017578
32 59000 70.76078796386719
32 60000 70.66729736328125
32 61000 70.71605682373047
32 62000 70.51813507080078
32 63000 70.2424545288086
32 64000 70.38092041015625
32 65000 70.34229278564453
32 66000 70.07616424560547
32 67000 70.08214569091797
32 68000 70.15308380126953
32 69000 70.01655578613281
32 70000 69.87655639648438
32 71000 69.89151000976562
32 72000 69.8161849975586
32 73000 69.91380310058594
32 74000 69.82611846923828
32 75000 69.69708251953125
32 76000 69.6437759399414
32 77000 69.6606674194336
32 78000 69.56273651123047
32 79000 69.48483276367188
32 80000 69.5109634399414
32 81000 69.56927490234375
32 82000 69.5452651977539
32 83000 69.50749969482422
32 84000 69.49742126464844
32 85000 69.4312515258789
32 86000 69.46493530273438
32 87000 69.45982360839844
32 88000 69.4762954711914
32 89000 69.48829650878906
32 90000 69.45649719238281
32 91000 69.40892791748047
32 92000 69.3448715209961
32 93000 69.28498840332031
32 94000 69.26431274414062
32 95000 69.25031280517578
32 96000 69.23799896240234
32 97000 69.2404556274414
32 98000 69.21114349365234
32 99000 69.18924713134766
32 100000 69.21330261230469

64 1000 225.68185424804688
64 1100 227.67422485351562
64 1200 221.5311737060547
64 1300 226.49331665039062
64 1400 223.6837921142578
64 1500 232.5282440185547
64 1600 236.21044921875
64 1700 229.1170654296875
64 1800 221.0572967529297
64 1900 235.5589141845703
64 2000 229.28482055664062
64 2100 229.61141967773438
64 2200 241.0565185546875
64 2300 226.29476928710938
64 2400 229.278564453125
64 2500 230.8907928466797
64 2600 229.8563995361328
64 2700 225.0167999267578
64 2800 235.22073364257812
64 2900 229.4635467529297
64 3000 234.15982055664062
64 3100 241.7266845703125
64 3200 259.5050964355469
64 3300 264.65570068359375
64 3400 260.06671142578125
64 3500 253.9606170654297
64 3600 253.7069549560547
64 3700 260.55023193359375
64 3800 268.4759826660156
64 3900 264.07708740234375
64 4000 260.24591064453125
64 4100 254.0612030029297
64 4200 257.70758056640625
64 4300 261.9671936035156
64 4400 258.20672607421875
64 4500 255.6683349609375
64 4600 255.79672241210938
64 4700 249.95529174804688
64 4800 240.93722534179688
64 4900 241.7503204345703
64 5000 240.47872924804688
64 5100 262.3487548828125
64 5200 253.84933471679688
64 5300 249.98245239257812
64 5400 250.9073028564453
64 5500 247.59329223632812
64 5600 249.4397735595703
64 5700 248.0562744140625
64 5800 242.2196807861328
64 5900 231.4515838623047
64 6000 228.9137725830078
64 6100 227.0146484375
64 6200 238.2607421875
64 6300 246.29043579101562
64 6400 226.2943878173828
64 6500 220.96841430664062
64 6600 235.865478515625
64 6700 226.7277374267578
64 6800 213.47286987304688
64 6900 208.5948486328125
64 7000 205.95291137695312
64 7100 203.121337890625
64 7200 201.88528442382812
64 7300 195.44448852539062
64 7400 204.82614135742188
64 7500 198.16226196289062
64 7600 199.45803833007812
64 7700 201.7825469970703
64 7800 203.20912170410156
64 7900 203.16885375976562
64 8000 196.82034301757812
64 8100 187.36410522460938
64 8200 183.94400024414062
64 8300 181.18582153320312
64 8400 188.09181213378906
64 8500 192.91981506347656
64 8600 191.83609008789062
64 8700 190.73922729492188
64 8800 198.23468017578125
64 8900 188.099853515625
64 9000 188.6145782470703
64 9100 184.61587524414062
64 9200 189.9022979736328
64 9300 190.29934692382812
64 9400 184.0892333984375
64 9500 186.63912963867188
64 9600 188.81387329101562
64 9700 179.85379028320312
64 9800 178.2550506591797
64 9900 181.304931640625
64 10000 178.18215942382812
64 10100 178.56857299804688
64 10200 186.2207794189453
64 10300 188.91458129882812
64 10400 182.6240692138672
64 10500 184.65469360351562
64 10600 186.20999145507812
64 10700 176.4730224609375
64 10800 180.4850616455078
64 10900 173.1392059326172
64 11000 172.85501098632812
64 11100 171.52723693847656
64 11200 170.3634033203125
64 11300 167.21372985839844
64 11400 170.58897399902344
64 11500 171.84727478027344
64 11600 176.04588317871094
64 11700 173.8963623046875
64 11800 172.5037078857422
64 11900 169.64401245117188
64 12000 165.3306427001953
64 12100 169.30320739746094
64 12200 165.55967712402344
64 12300 165.5048065185547
64 12400 166.62351989746094
64 12500 168.49005126953125
64 12600 162.3519744873047
64 12700 162.8841094970703
64 12800 166.05947875976562
64 12900 158.72467041015625
64 13000 164.38905334472656
64 13100 159.61656188964844
64 13200 163.7987060546875
64 13300 159.9939727783203
64 13400 162.70474243164062
64 13500 161.28428649902344
64 13600 156.0205841064453
64 13700 159.24307250976562
64 13800 155.70872497558594
64 13900 160.3594970703125
64 14000 159.6490478515625
64 14100 159.22189331054688
64 14200 157.84963989257812
64 14300 160.58416748046875
64 14400 158.48806762695312
64 14500 159.0640411376953
64 14600 157.49111938476562
64 14700 156.84756469726562
64 14800 159.00271606445312
64 14900 157.3650665283203
64 15000 158.95223999023438
64 15100 156.4994354248047
64 15200 154.45114135742188
64 15300 153.7919158935547
64 15400 154.58877563476562
64 15500 152.33203125
64 15600 154.29415893554688
64 15700 153.0919952392578
64 15800 154.3704833984375
64 15900 147.77389526367188
64 16000 149.3052215576172
64 16100 151.34991455078125
64 16200 150.01856994628906
64 16300 150.94944763183594
64 16400 149.11343383789062
64 16500 148.21815490722656
64 16600 146.38623046875
64 16700 149.4929656982422
64 16800 147.87924194335938
64 16900 144.58091735839844
64 17000 146.41796875
64 17100 144.5687255859375
64 17200 145.178466796875
64 17300 144.48171997070312
64 17400 145.91810607910156
64 17500 144.09877014160156
64 17600 142.22193908691406
64 17700 144.49551391601562
64 17800 144.6972198486328
64 17900 139.31130981445312
64 18000 138.24209594726562
64 18100 138.6472625732422
64 18200 140.1682586669922
64 18300 138.43612670898438
64 18400 136.8399658203125
64 18500 140.32469177246094
64 18600 138.40823364257812
64 18700 138.43701171875
64 18800 137.28887939453125
64 18900 137.54808044433594
64 19000 134.56951904296875
64 19100 134.48367309570312
64 19200 135.8646697998047
64 19300 133.27005004882812
64 19400 134.06951904296875
64 19500 132.68963623046875
64 19600 134.91131591796875
64 19700 134.59060668945312
64 19800 132.81985473632812
64 19900 133.9281768798828
64 20000 131.77294921875
64 21000 126.86351013183594
64 22000 125.3019027709961
64 23000 126.05851745605469
64 24000 120.76130676269531
64 25000 121.79835510253906
64 26000 117.42662048339844
64 27000 114.38948822021484
64 28000 111.4690933227539
64 29000 107.47270202636719
64 30000 104.77608489990234
64 31000 103.2642593383789
64 32000 100.42189025878906
64 33000 97.774658203125
64 34000 95.69588470458984
64 35000 94.66386413574219
64 36000 93.3669662475586
64 37000 91.19187927246094
64 38000 90.37806701660156
64 39000 90.18437194824219
64 40000 88.4139175415039
64 41000 87.25605773925781
64 42000 85.99259185791016
64 43000 85.2575454711914
64 44000 84.2646484375
64 45000 83.75487518310547
64 46000 83.34774017333984
64 47000 82.50715637207031
64 48000 81.86666107177734
64 49000 81.49771881103516
64 50000 80.89981842041016
64 51000 80.52497863769531
64 52000 79.44084930419922
64 53000 79.45875549316406
64 54000 79.24384307861328
64 55000 78.63829040527344
64 56000 77.86338806152344
64 57000 77.66175842285156
64 58000 78.00257873535156
64 59000 76.9632339477539
64 60000 76.51104736328125
64 61000 75.87664794921875
64 62000 75.76136016845703
64 63000 75.74031829833984
64 64000 75.41570281982422
64 65000 75.0701904296875
64 66000 75.34837341308594
64 67000 74.88591003417969
64 68000 74.9318618774414
64 69000 74.6722412109375
64 70000 74.59857177734375
64 71000 74.90043640136719
64 72000 74.6038589477539
64 73000 74.60368347167969
64 74000 74.38157653808594
64 75000 74.17066955566406
64 76000 74.13788604736328
64 77000 74.1447525024414
64 78000 73.97765350341797
64 79000 73.98085021972656
64 80000 73.96797180175781
64 81000 73.90852355957031
64 82000 73.8929672241211
64 83000 73.92939758300781
64 84000 74.01652526855469
64 85000 73.99330139160156
64 86000 73.81217193603516
64 87000 73.61820220947266
64 88000 73.5752182006836
64 89000 73.64801788330078
64 90000 73.76683807373047
64 91000 73.76203155517578
64 92000 73.73168182373047
64 93000 73.61094665527344
64 94000 73.51402282714844
64 95000 73.47252655029297
64 96000 73.64508819580078
64 97000 73.79341125488281
64 98000 73.85401916503906
64 99000 73.88755798339844
64 100000 73.86488342285156

128 1000 228.12332153320312
128 1100 220.8544464111328
128 1200 230.1044158935547
128 1300 228.1894073486328
128 1400 228.46676635742188
128 1500 225.5489044189453
128 1600 226.3328094482422
128 1700 247.0063934326172
128 1800 227.1077117919922
128 1900 230.65426635742188
128 2000 233.499267578125
128 2100 232.23519897460938
128 2200 230.70089721679688
128 2300 230.647216796875
128 2400 246.1460418701172
128 2500 237.11532592773438
128 2600 236.0714874267578
128 2700 234.29855346679688
128 2800 231.77188110351562
128 2900 269.35186767578125
128 3000 255.4114227294922
128 3100 258.1005859375
128 3200 264.95648193359375
128 3300 257.9791259765625
128 3400 268.682373046875
128 3500 264.66534423828125
128 3600 263.79730224609375
128 3700 260.1182861328125
128 3800 259.96697998046875
128 3900 260.67108154296875
128 4000 263.8332824707031
128 4100 263.11102294921875
128 4200 260.5331115722656
128 4300 260.61163330078125
128 4400 256.5858154296875
128 4500 256.3346252441406
128 4600 251.4072265625
128 4700 249.6363067626953
128 4800 252.3670654296875
128 4900 247.82284545898438
128 5000 247.67843627929688
128 5100 236.3412628173828
128 5200 242.08456420898438
128 5300 241.7236785888672
128 5400 241.82449340820312
128 5500 241.48428344726562
128 5600 244.7277069091797
128 5700 247.38406372070312
128 5800 245.83926391601562
128 5900 245.82406616210938
128 6000 238.82388305664062
128 6100 235.79855346679688
128 6200 238.0986328125
128 6300 234.05838012695312
128 6400 232.0718231201172
128 6500 244.3891143798828
128 6600 236.9013214111328
128 6700 233.4732666015625
128 6800 233.3501739501953
128 6900 244.65438842773438
128 7000 230.96780395507812
128 7100 234.61019897460938
128 7200 224.5746612548828
128 7300 222.58694458007812
128 7400 209.518310546875
128 7500 211.0151824951172
128 7600 199.96267700195312
128 7700 198.56411743164062
128 7800 205.69424438476562
128 7900 204.9287109375
128 8000 200.18699645996094
128 8100 200.6783447265625
128 8200 199.06436157226562
128 8300 193.08450317382812
128 8400 193.89389038085938
128 8500 190.21676635742188
128 8600 191.26736450195312
128 8700 193.32049560546875
128 8800 196.8290557861328
128 8900 192.6449432373047
128 9000 184.37899780273438
128 9100 176.891357421875
128 9200 189.81057739257812
128 9300 177.869384765625
128 9400 178.46841430664062
128 9500 175.36929321289062
128 9600 178.47886657714844
128 9700 169.37338256835938
128 9800 175.3916778564453
128 9900 177.4974822998047
128 10000 166.9220428466797
128 10100 172.06906127929688
128 10200 176.2716522216797
128 10300 175.0395965576172
128 10400 180.25146484375
128 10500 178.04922485351562
128 10600 173.2886962890625
128 10700 172.09744262695312
128 10800 174.44834899902344
128 10900 169.66250610351562
128 11000 170.76834106445312
128 11100 173.06732177734375
128 11200 176.0858917236328
128 11300 176.70628356933594
128 11400 175.14178466796875
128 11500 170.201171875
128 11600 168.23074340820312
128 11700 165.89840698242188
128 11800 170.09152221679688
128 11900 177.59408569335938
128 12000 171.88677978515625
128 12100 171.88543701171875
128 12200 163.32498168945312
128 12300 163.7339324951172
128 12400 168.4661102294922
128 12500 168.49478149414062
128 12600 164.57655334472656
128 12700 174.52365112304688
128 12800 164.97793579101562
128 12900 162.65951538085938
128 13000 162.54855346679688
128 13100 163.13619995117188
128 13200 164.8782196044922
128 13300 165.1281280517578
128 13400 163.58726501464844
128 13500 167.06484985351562
128 13600 164.87570190429688
128 13700 166.22134399414062
128 13800 162.09764099121094
128 13900 164.18862915039062
128 14000 160.40066528320312
128 14100 161.048095703125
128 14200 162.2047576904297
128 14300 160.33753967285156
128 14400 157.3794403076172
128 14500 157.91433715820312
128 14600 159.08984375
128 14700 158.92764282226562
128 14800 157.41372680664062
128 14900 160.86862182617188
128 15000 157.37698364257812
128 15100 154.15435791015625
128 15200 153.5716552734375
128 15300 152.89596557617188
128 15400 152.73236083984375
128 15500 153.19418334960938
128 15600 153.7553253173828
128 15700 154.450439453125
128 15800 151.6513671875
128 15900 153.07186889648438
128 16000 148.82061767578125
128 16100 150.10427856445312
128 16200 150.8943634033203
128 16300 150.16110229492188
128 16400 150.15505981445312
128 16500 148.0536651611328
128 16600 147.1789093017578
128 16700 149.0069122314453
128 16800 147.4412078857422
128 16900 149.6012725830078
128 17000 144.15841674804688
128 17100 143.20008850097656
128 17200 145.19854736328125
128 17300 143.69387817382812
128 17400 146.92904663085938
128 17500 143.924560546875
128 17600 144.781494140625
128 17700 144.38677978515625
128 17800 141.7588348388672
128 17900 142.61053466796875
128 18000 142.85125732421875
128 18100 143.61337280273438
128 18200 142.0767059326172
128 18300 139.18325805664062
128 18400 141.96099853515625
128 18500 141.09735107421875
128 18600 140.89492797851562
128 18700 139.88479614257812
128 18800 140.23883056640625
128 18900 139.9587860107422
128 19000 140.65167236328125
128 19100 138.6483154296875
128 19200 141.16311645507812
128 19300 139.18594360351562
128 19400 139.30850219726562
128 19500 141.62904357910156
128 19600 141.13888549804688
128 19700 140.09873962402344
128 19800 139.3768310546875
128 19900 140.53323364257812
128 20000 137.60189819335938
128 21000 129.3774871826172
128 22000 124.97105407714844
128 23000 121.3275375366211
128 24000 119.55049896240234
128 25000 115.76029968261719
128 26000 111.96456146240234
128 27000 109.54524230957031
128 28000 105.75273132324219
128 29000 103.96226501464844
128 30000 100.83535766601562
128 31000 98.58628845214844
128 32000 95.3137435913086
128 33000 94.32661437988281
128 34000 94.10395812988281
128 35000 90.6051254272461
128 36000 90.42022705078125
128 37000 89.46031951904297
128 38000 87.48509216308594
128 39000 86.88372802734375
128 40000 85.60828399658203
128 41000 85.53547668457031
128 42000 84.39383697509766
128 43000 82.98112487792969
128 44000 82.25568389892578
128 45000 81.4419174194336
128 46000 81.0026626586914
128 47000 81.80274200439453
128 48000 80.05015563964844
128 49000 79.2431640625
128 50000 78.94766235351562
128 51000 78.2781753540039
128 52000 78.0032730102539
128 53000 77.89936828613281
128 54000 77.25660705566406
128 55000 78.14051055908203
128 56000 76.73402404785156
128 57000 76.24518585205078
128 58000 76.42122650146484
128 59000 76.09103393554688
128 60000 76.0563735961914
128 61000 75.55874633789062
128 62000 75.32845306396484
128 63000 75.17558288574219
128 64000 75.09162902832031
128 65000 74.76515197753906
128 66000 74.8714599609375
128 67000 74.47471618652344
128 68000 74.13710021972656
128 69000 74.08979034423828
128 70000 73.86778259277344
128 71000 73.9671859741211
128 72000 73.76103210449219
128 73000 73.63688659667969
128 74000 73.43790435791016
128 75000 73.32208251953125
128 76000 73.4055404663086
128 77000 73.39228820800781
128 78000 73.27143859863281
128 79000 73.35604858398438
128 80000 73.38227844238281
128 81000 73.2513427734375
128 82000 73.14990234375
128 83000 73.16646575927734
128 84000 73.31076049804688
128 85000 73.31892395019531
128 86000 73.27542114257812
128 87000 73.20201110839844
128 88000 73.11397552490234
128 89000 72.93098449707031
128 90000 72.90850067138672
128 91000 72.99053955078125
128 92000 73.02830505371094
128 93000 73.02169799804688
128 94000 73.04911804199219
128 95000 73.05863189697266
128 96000 73.01509857177734
128 97000 72.97859191894531
128 98000 72.9868392944336
128 99000 72.97588348388672
128 100000 73.07891845703125

256 1000 217.16555786132812
256 1100 223.7119598388672
256 1200 220.44638061523438
256 1300 220.37240600585938
256 1400 228.2776641845703
256 1500 246.16049194335938
256 1600 222.63192749023438
256 1700 223.9984893798828
256 1800 224.7612762451172
256 1900 224.36837768554688
256 2000 227.3022003173828
256 2100 221.6335906982422
256 2200 223.91171264648438
256 2300 223.32138061523438
256 2400 221.3916015625
256 2500 237.0491943359375
256 2600 233.5211639404297
256 2700 237.1676483154297
256 2800 239.486328125
256 2900 243.7154083251953
256 3000 250.3575897216797
256 3100 254.3201446533203
256 3200 252.1287384033203
256 3300 264.6228942871094
256 3400 259.7740173339844
256 3500 262.77337646484375
256 3600 256.93975830078125
256 3700 260.1079406738281
256 3800 256.61932373046875
256 3900 249.8076171875
256 4000 252.95706176757812
256 4100 251.56103515625
256 4200 250.6871795654297
256 4300 255.57568359375
256 4400 244.0078887939453
256 4500 246.5859832763672
256 4600 244.9778289794922
256 4700 239.5982208251953
256 4800 248.9333953857422
256 4900 242.6719512939453
256 5000 242.90914916992188
256 5100 241.80783081054688
256 5200 237.0292205810547
256 5300 237.04959106445312
256 5400 220.00509643554688
256 5500 219.897705078125
256 5600 225.3350830078125
256 5700 216.48623657226562
256 5800 210.03347778320312
256 5900 211.4461212158203
256 6000 206.48416137695312
256 6100 217.424072265625
256 6200 192.97076416015625
256 6300 198.4254608154297
256 6400 193.16253662109375
256 6500 180.0402374267578
256 6600 171.0364990234375
256 6700 170.2093963623047
256 6800 169.20338439941406
256 6900 154.17250061035156
256 7000 158.4696044921875
256 7100 161.19113159179688
256 7200 160.8927459716797
256 7300 156.96023559570312
256 7400 155.29623413085938
256 7500 162.3160400390625
256 7600 156.08297729492188
256 7700 156.71664428710938
256 7800 154.22940063476562
256 7900 157.4351806640625
256 8000 158.26528930664062
256 8100 160.22164916992188
256 8200 157.8842315673828
256 8300 159.89501953125
256 8400 166.8395233154297
256 8500 161.68438720703125
256 8600 159.4326171875
256 8700 158.3064727783203
256 8800 159.808837890625
256 8900 163.69834899902344
256 9000 164.06161499023438
256 9100 164.58253479003906
256 9200 160.3640899658203
256 9300 164.22955322265625
256 9400 160.0481414794922
256 9500 165.26541137695312
256 9600 161.6290283203125
256 9700 163.48220825195312
256 9800 161.27560424804688
256 9900 162.65478515625
256 10000 162.03872680664062
256 10100 165.20277404785156
256 10200 163.3075714111328
256 10300 168.7149658203125
256 10400 165.3427734375
256 10500 162.2688446044922
256 10600 162.7862548828125
256 10700 162.46035766601562
256 10800 162.5904083251953
256 10900 160.16404724121094
256 11000 163.43849182128906
256 11100 165.15451049804688
256 11200 161.13577270507812
256 11300 163.98837280273438
256 11400 160.1185302734375
256 11500 160.3251953125
256 11600 160.62673950195312
256 11700 164.68316650390625
256 11800 161.9067840576172
256 11900 159.96363830566406
256 12000 156.69326782226562
256 12100 156.03048706054688
256 12200 155.9859619140625
256 12300 159.10366821289062
256 12400 154.73509216308594
256 12500 153.5784149169922
256 12600 153.58413696289062
256 12700 151.18057250976562
256 12800 153.23016357421875
256 12900 150.1855010986328
256 13000 150.2187957763672
256 13100 152.1360626220703
256 13200 148.15948486328125
256 13300 151.04983520507812
256 13400 149.46072387695312
256 13500 149.35562133789062
256 13600 148.3429718017578
256 13700 147.98480224609375
256 13800 144.53677368164062
256 13900 147.09536743164062
256 14000 148.02476501464844
256 14100 144.35784912109375
256 14200 141.77456665039062
256 14300 145.30319213867188
256 14400 145.83486938476562
256 14500 144.33309936523438
256 14600 145.29391479492188
256 14700 143.84457397460938
256 14800 147.33230590820312
256 14900 142.0782928466797
256 15000 143.88768005371094
256 15100 143.8967742919922
256 15200 144.52088928222656
256 15300 143.82955932617188
256 15400 142.36300659179688
256 15500 142.41885375976562
256 15600 141.43209838867188
256 15700 144.5122833251953
256 15800 141.88876342773438
256 15900 139.71926879882812
256 16000 142.0457000732422
256 16100 143.0621337890625
256 16200 143.76649475097656
256 16300 141.37745666503906
256 16400 141.71438598632812
256 16500 141.92861938476562
256 16600 141.25534057617188
256 16700 142.2417449951172
256 16800 141.4280242919922
256 16900 140.61355590820312
256 17000 141.48184204101562
256 17100 139.78099060058594
256 17200 142.29830932617188
256 17300 142.29794311523438
256 17400 141.41212463378906
256 17500 143.67591857910156
256 17600 142.75723266601562
256 17700 142.82904052734375
256 17800 144.16387939453125
256 17900 144.28701782226562
256 18000 146.4176483154297
256 18100 144.1477508544922
256 18200 144.59202575683594
256 18300 145.3546905517578
256 18400 145.64614868164062
256 18500 147.01087951660156
256 18600 146.19119262695312
256 18700 147.04776000976562
256 18800 148.58920288085938
256 18900 148.52719116210938
256 19000 150.0698699951172
256 19100 153.02346801757812
256 19200 151.3887939453125
256 19300 152.17930603027344
256 19400 151.39501953125
256 19500 151.75820922851562
256 19600 151.21109008789062
256 19700 152.47933959960938
256 19800 153.32113647460938
256 19900 152.73068237304688
256 20000 154.76736450195312
256 21000 121.16841125488281
256 22000 114.1239013671875
256 23000 112.9037857055664
256 24000 111.59977722167969
256 25000 111.3916244506836
256 26000 109.07752990722656
256 27000 107.55683898925781
256 28000 105.24161529541016
256 29000 102.51512145996094
256 30000 100.85484313964844
256 31000 97.61091613769531
256 32000 96.05635833740234
256 33000 94.3737564086914
256 34000 91.83953857421875
256 35000 89.69247436523438
256 36000 88.4479751586914
256 37000 87.8309097290039
256 38000 87.0140151977539
256 39000 86.00489044189453
256 40000 84.94176483154297
256 41000 83.61209869384766
256 42000 83.3522720336914
256 43000 82.50062561035156
256 44000 81.73439025878906
256 45000 80.77589416503906
256 46000 80.41793823242188
256 47000 79.5946273803711
256 48000 78.5866928100586
256 49000 78.35792541503906
256 50000 77.18353271484375
256 51000 77.37522888183594
256 52000 76.64964294433594
256 53000 75.85447692871094
256 54000 75.71186828613281
256 55000 75.46916961669922
256 56000 75.23954772949219
256 57000 74.81120300292969
256 58000 74.50023651123047
256 59000 74.14253234863281
256 60000 73.73450469970703
256 61000 73.80216217041016
256 62000 73.51486206054688
256 63000 73.21605682373047
256 64000 73.10999298095703
256 65000 72.88555908203125
256 66000 72.94752502441406
256 67000 72.86363983154297
256 68000 72.83474731445312
256 69000 72.76210021972656
256 70000 72.45155334472656
256 71000 72.3466796875
256 72000 72.30628967285156
256 73000 72.32500457763672
256 74000 72.20167541503906
256 75000 72.31379699707031
256 76000 72.33660888671875
256 77000 72.03681945800781
256 78000 71.9570541381836
256 79000 71.94955444335938
256 80000 72.0712890625
256 81000 72.06095886230469
256 82000 71.99537658691406
256 83000 71.85901641845703
256 84000 71.79438781738281
256 85000 71.77938842773438
256 86000 71.72762298583984
256 87000 71.7623291015625
256 88000 71.8134765625
256 89000 71.7442398071289
256 90000 71.71617126464844
256 91000 71.61981201171875
256 92000 71.53125
256 93000 71.4692611694336
256 94000 71.40068054199219
256 95000 71.38301086425781
256 96000 71.36085510253906
256 97000 71.38411712646484
256 98000 71.39170837402344
256 99000 71.37520599365234
256 100000 71.32313537597656

512 1000 222.3335418701172
512 1100 221.84933471679688
512 1200 222.16567993164062
512 1300 233.72659301757812
512 1400 242.7614288330078
512 1500 227.460205078125
512 1600 227.2001953125
512 1700 227.37539672851562
512 1800 224.56015014648438
512 1900 229.07437133789062
512 2000 224.0416717529297
512 2100 227.29708862304688
512 2200 222.791259765625
512 2300 225.5228729248047
512 2400 241.59469604492188
512 2500 229.6626434326172
512 2600 240.1507568359375
512 2700 241.42578125
512 2800 237.6325225830078
512 2900 249.0176544189453
512 3000 248.4680938720703
512 3100 257.56732177734375
512 3200 254.02175903320312
512 3300 273.62640380859375
512 3400 263.78436279296875
512 3500 273.8843688964844
512 3600 264.95135498046875
512 3700 259.80560302734375
512 3800 256.4725646972656
512 3900 260.7597961425781
512 4000 255.31472778320312
512 4100 251.92434692382812
512 4200 252.6259002685547
512 4300 253.5787811279297
512 4400 249.4710235595703
512 4500 235.70755004882812
512 4600 234.6546630859375
512 4700 220.5172882080078
512 4800 217.31005859375
512 4900 214.0028533935547
512 5000 205.4658660888672
512 5100 216.9355010986328
512 5200 212.7014617919922
512 5300 214.6905975341797
512 5400 218.05130004882812
512 5500 215.3855743408203
512 5600 209.56704711914062
512 5700 205.5480499267578
512 5800 207.8870849609375
512 5900 194.5447998046875
512 6000 197.54049682617188
512 6100 197.92015075683594
512 6200 191.72586059570312
512 6300 197.7839813232422
512 6400 201.98834228515625
512 6500 195.1739044189453
512 6600 193.30015563964844
512 6700 192.0840606689453
512 6800 194.26583862304688
512 6900 192.50961303710938
512 7000 197.27078247070312
512 7100 196.52993774414062
512 7200 193.12966918945312
512 7300 188.72604370117188
512 7400 186.37066650390625
512 7500 187.87332153320312
512 7600 178.20933532714844
512 7700 177.36012268066406
512 7800 174.03964233398438
512 7900 178.26869201660156
512 8000 182.2632598876953
512 8100 177.4420166015625
512 8200 168.46661376953125
512 8300 168.606201171875
512 8400 169.42922973632812
512 8500 177.201416015625
512 8600 180.83294677734375
512 8700 181.0060272216797
512 8800 178.63461303710938
512 8900 176.63363647460938
512 9000 168.24407958984375
512 9100 164.85867309570312
512 9200 167.25048828125
512 9300 167.30642700195312
512 9400 166.03939819335938
512 9500 168.6528778076172
512 9600 168.4821014404297
512 9700 160.11770629882812
512 9800 163.29641723632812
512 9900 164.54104614257812
512 10000 166.71157836914062
512 10100 162.35218811035156
512 10200 167.0321502685547
512 10300 162.3760986328125
512 10400 166.19332885742188
512 10500 162.98817443847656
512 10600 166.90769958496094
512 10700 164.0436553955078
512 10800 165.0244598388672
512 10900 166.12388610839844
512 11000 161.3600311279297
512 11100 166.30458068847656
512 11200 167.35487365722656
512 11300 166.95956420898438
512 11400 163.91078186035156
512 11500 162.93478393554688
512 11600 168.4285430908203
512 11700 167.57522583007812
512 11800 165.24502563476562
512 11900 166.89149475097656
512 12000 168.41683959960938
512 12100 161.8602752685547
512 12200 162.7217254638672
512 12300 166.8314208984375
512 12400 166.5263214111328
512 12500 161.7959747314453
512 12600 169.33261108398438
512 12700 166.9387664794922
512 12800 166.15963745117188
512 12900 164.44223022460938
512 13000 164.9787139892578
512 13100 165.5902557373047
512 13200 165.3126678466797
512 13300 170.00694274902344
512 13400 168.17166137695312
512 13500 167.58981323242188
512 13600 165.08749389648438
512 13700 168.5802001953125
512 13800 170.49929809570312
512 13900 169.71548461914062
512 14000 166.27835083007812
512 14100 169.04818725585938
512 14200 166.17201232910156
512 14300 166.0821533203125
512 14400 168.96849060058594
512 14500 167.80642700195312
512 14600 169.54798889160156
512 14700 166.60366821289062
512 14800 168.89309692382812
512 14900 170.59437561035156
512 15000 170.92222595214844
512 15100 171.31637573242188
512 15200 174.44381713867188
512 15300 170.93955993652344
512 15400 168.1874237060547
512 15500 169.28952026367188
512 15600 170.8259735107422
512 15700 171.03701782226562
512 15800 173.07896423339844
512 15900 172.4696807861328
512 16000 171.81761169433594
512 16100 170.99559020996094
512 16200 172.53709411621094
512 16300 172.44593811035156
512 16400 172.58535766601562
512 16500 174.95480346679688
512 16600 175.2090606689453
512 16700 174.50827026367188
512 16800 174.6471405029297
512 16900 173.2801513671875
512 17000 175.0823211669922
512 17100 175.34500122070312
512 17200 174.6151580810547
512 17300 173.01124572753906
512 17400 172.7147674560547
512 17500 172.1264190673828
512 17600 176.35989379882812
512 17700 175.55296325683594
512 17800 176.67221069335938
512 17900 174.07675170898438
512 18000 176.01229858398438
512 18100 177.45848083496094
512 18200 176.57406616210938
512 18300 177.294189453125
512 18400 175.6485595703125
512 18500 175.07388305664062
512 18600 175.35513305664062
512 18700 178.38095092773438
512 18800 180.9695281982422
512 18900 178.11056518554688
512 19000 181.3601837158203
512 19100 178.22528076171875
512 19200 178.59414672851562
512 19300 179.2436981201172
512 19400 178.67747497558594
512 19500 176.8159942626953
512 19600 180.71011352539062
512 19700 179.48219299316406
512 19800 180.33499145507812
512 19900 179.0682373046875
512 20000 181.46469116210938
512 21000 137.07598876953125
512 22000 129.79483032226562
512 23000 124.546875
512 24000 122.46861267089844
512 25000 119.2719955444336
512 26000 116.42962646484375
512 27000 111.43138122558594
512 28000 107.93072509765625
512 29000 105.24591064453125
512 30000 104.12641906738281
512 31000 102.0220947265625
512 32000 99.87031555175781
512 33000 99.03457641601562
512 34000 97.58626556396484
512 35000 96.32249450683594
512 36000 95.94142150878906
512 37000 95.52046203613281
512 38000 93.82250213623047
512 39000 92.58092498779297
512 40000 91.7777328491211
512 41000 91.27049255371094
512 42000 90.5330581665039
512 43000 89.6533203125
512 44000 88.97553253173828
512 45000 88.10331726074219
512 46000 87.31163024902344
512 47000 87.12608337402344
512 48000 86.34044647216797
512 49000 85.68152618408203
512 50000 85.17726135253906
512 51000 84.50907897949219
512 52000 84.86027526855469
512 53000 83.9223861694336
512 54000 83.51295471191406
512 55000 83.50822448730469
512 56000 82.67911529541016
512 57000 82.82598114013672
512 58000 82.39766693115234
512 59000 81.83679962158203
512 60000 81.63834381103516
512 61000 81.40040588378906
512 62000 81.44693756103516
512 63000 80.6603775024414
512 64000 80.99174499511719
512 65000 80.76651000976562
512 66000 80.84559631347656
512 67000 80.2986831665039
512 68000 80.03288269042969
512 69000 80.27497863769531
512 70000 80.19889831542969
512 71000 80.07611846923828
512 72000 80.08656311035156
512 73000 79.78546142578125
512 74000 79.53001403808594
512 75000 79.42568969726562
512 76000 79.58953857421875
512 77000 79.56204986572266
512 78000 79.36392974853516
512 79000 79.24626159667969
512 80000 79.14491271972656
512 81000 79.1092529296875
512 82000 79.13738250732422
512 83000 79.22154998779297
512 84000 79.24940490722656
512 85000 79.18362426757812
512 86000 79.08930969238281
512 87000 79.08885192871094
512 88000 79.0882797241211
512 89000 79.08319091796875
512 90000 79.07559967041016
512 91000 79.06700897216797
512 92000 78.96479797363281
512 93000 78.84599304199219
512 94000 78.71046447753906
512 95000 78.55550384521484
512 96000 78.45231628417969
512 97000 78.32720184326172
512 98000 78.21427154541016
512 99000 78.09226989746094
512 100000 78.01993560791016

1024 1000 224.5166778564453
1024 1100 230.8006134033203
1024 1200 235.989501953125
1024 1300 229.74569702148438
1024 1400 227.92935180664062
1024 1500 231.1698455810547
1024 1600 229.82412719726562
1024 1700 224.9266357421875
1024 1800 226.8472442626953
1024 1900 225.8552703857422
1024 2000 224.8320770263672
1024 2100 232.51235961914062
1024 2200 231.2340850830078
1024 2300 227.9243621826172
1024 2400 237.7034149169922
1024 2500 243.2318572998047
1024 2600 244.36135864257812
1024 2700 238.29800415039062
1024 2800 235.777587890625
1024 2900 255.1582489013672
1024 3000 245.1624298095703
1024 3100 248.14840698242188
1024 3200 252.4202423095703
1024 3300 254.1403045654297
1024 3400 253.0971221923828
1024 3500 251.8618621826172
1024 3600 259.8863830566406
1024 3700 252.404052734375
1024 3800 250.6764678955078
1024 3900 246.59591674804688
1024 4000 242.4925994873047
1024 4100 247.00045776367188
1024 4200 247.1953887939453
1024 4300 240.5841064453125
1024 4400 231.6758575439453
1024 4500 228.9923553466797
1024 4600 220.9745330810547
1024 4700 215.9550323486328
1024 4800 212.4552001953125
1024 4900 211.12704467773438
1024 5000 214.5012664794922
1024 5100 210.78152465820312
1024 5200 219.060791015625
1024 5300 212.161865234375
1024 5400 200.8843536376953
1024 5500 206.0146026611328
1024 5600 195.4842987060547
1024 5700 189.13082885742188
1024 5800 185.8377685546875
1024 5900 189.79373168945312
1024 6000 183.0198211669922
1024 6100 180.82421875
1024 6200 189.62301635742188
1024 6300 185.91600036621094
1024 6400 181.75357055664062
1024 6500 181.4187469482422
1024 6600 178.05856323242188
1024 6700 178.9362335205078
1024 6800 170.53945922851562
1024 6900 172.1397705078125
1024 7000 168.23109436035156
1024 7100 164.6605987548828
1024 7200 160.5261688232422
1024 7300 169.03836059570312
1024 7400 164.90090942382812
1024 7500 163.49844360351562
1024 7600 161.133056640625
1024 7700 163.12933349609375
1024 7800 166.57485961914062
1024 7900 164.29428100585938
1024 8000 167.90396118164062
1024 8100 168.82130432128906
1024 8200 165.5379638671875
1024 8300 167.00588989257812
1024 8400 159.73562622070312
1024 8500 160.60302734375
1024 8600 158.7648468017578
1024 8700 159.26541137695312
1024 8800 159.1571044921875
1024 8900 163.64822387695312
1024 9000 165.71951293945312
1024 9100 161.9254150390625
1024 9200 163.1541748046875
1024 9300 159.53768920898438
1024 9400 161.9986572265625
1024 9500 167.05029296875
1024 9600 163.03927612304688
1024 9700 163.9108123779297
1024 9800 167.0109100341797
1024 9900 166.52850341796875
1024 10000 162.37435913085938
1024 10100 162.4529266357422
1024 10200 163.72576904296875
1024 10300 166.85775756835938
1024 10400 164.55654907226562
1024 10500 164.2013397216797
1024 10600 164.69503784179688
1024 10700 160.00021362304688
1024 10800 166.53628540039062
1024 10900 165.2812042236328
1024 11000 163.59727478027344
1024 11100 163.3104705810547
1024 11200 168.23828125
1024 11300 163.4293975830078
1024 11400 164.29525756835938
1024 11500 167.78128051757812
1024 11600 162.94313049316406
1024 11700 163.0403594970703
1024 11800 165.67831420898438
1024 11900 167.4617156982422
1024 12000 166.43124389648438
1024 12100 166.078369140625
1024 12200 165.66932678222656
1024 12300 163.88980102539062
1024 12400 164.69232177734375
1024 12500 163.81161499023438
1024 12600 166.09170532226562
1024 12700 167.4197235107422
1024 12800 167.1419219970703
1024 12900 166.49891662597656
1024 13000 166.16238403320312
1024 13100 169.62838745117188
1024 13200 171.14517211914062
1024 13300 170.539794921875
1024 13400 172.9215545654297
1024 13500 171.2517547607422
1024 13600 168.81741333007812
1024 13700 170.91458129882812
1024 13800 169.7777557373047
1024 13900 171.790283203125
1024 14000 170.2704620361328
1024 14100 174.70687866210938
1024 14200 173.67153930664062
1024 14300 172.89358520507812
1024 14400 176.0197296142578
1024 14500 174.03726196289062
1024 14600 176.1024169921875
1024 14700 172.77041625976562
1024 14800 175.3793487548828
1024 14900 173.65162658691406
1024 15000 176.5979461669922
1024 15100 178.4524688720703
1024 15200 178.27676391601562
1024 15300 179.3435516357422
1024 15400 177.4442901611328
1024 15500 179.35244750976562
1024 15600 178.84364318847656
1024 15700 177.53451538085938
1024 15800 181.65481567382812
1024 15900 179.7863311767578
1024 16000 181.8986053466797
1024 16100 177.87644958496094
1024 16200 179.6448974609375
1024 16300 179.4174346923828
1024 16400 178.42343139648438
1024 16500 182.7742462158203
1024 16600 179.80662536621094
1024 16700 180.32363891601562
1024 16800 185.090576171875
1024 16900 184.32395935058594
1024 17000 185.33798217773438
1024 17100 186.2575225830078
1024 17200 183.73098754882812
1024 17300 185.85018920898438
1024 17400 186.14254760742188
1024 17500 183.91094970703125
1024 17600 185.23641967773438
1024 17700 182.6629638671875
1024 17800 185.2965087890625
1024 17900 185.86080932617188
1024 18000 183.1059112548828
1024 18100 184.1074676513672
1024 18200 185.4058074951172
1024 18300 188.73841857910156
1024 18400 191.21217346191406
1024 18500 185.58164978027344
1024 18600 187.35992431640625
1024 18700 186.34259033203125
1024 18800 186.5328369140625
1024 18900 188.77572631835938
1024 19000 186.43917846679688
1024 19100 189.59063720703125
1024 19200 192.61317443847656
1024 19300 186.98831176757812
1024 19400 188.58969116210938
1024 19500 187.6404571533203
1024 19600 189.92677307128906
1024 19700 188.36228942871094
1024 19800 185.00022888183594
1024 19900 190.52789306640625
1024 20000 185.1238250732422
1024 21000 134.1410675048828
1024 22000 126.8578872680664
1024 23000 120.0189208984375
1024 24000 116.27913665771484
1024 25000 115.27464294433594
1024 26000 111.0440902709961
1024 27000 108.50244140625
1024 28000 105.56485748291016
1024 29000 103.822265625
1024 30000 101.62455749511719
1024 31000 100.82899475097656
1024 32000 99.87763977050781
1024 33000 98.49295806884766
1024 34000 97.00975799560547
1024 35000 96.35480499267578
1024 36000 95.37052917480469
1024 37000 95.08222961425781
1024 38000 93.36035919189453
1024 39000 92.96919250488281
1024 40000 91.70417022705078
1024 41000 91.41812896728516
1024 42000 90.34952545166016
1024 43000 89.63848114013672
1024 44000 89.12928771972656
1024 45000 88.5243911743164
1024 46000 87.87576293945312
1024 47000 87.31803131103516
1024 48000 86.7536849975586
1024 49000 86.27079772949219
1024 50000 85.82682037353516
1024 51000 85.58082580566406
1024 52000 84.96000671386719
1024 53000 84.26518249511719
1024 54000 83.96485900878906
1024 55000 84.31464385986328
1024 56000 83.12623596191406
1024 57000 83.06697845458984
1024 58000 82.91203308105469
1024 59000 82.68002319335938
1024 60000 82.05474853515625
1024 61000 81.73210906982422
1024 62000 82.35398864746094
1024 63000 81.34373474121094
1024 64000 81.71244049072266
1024 65000 80.8957748413086
1024 66000 80.90433502197266
1024 67000 80.85382843017578
1024 68000 80.77220916748047
1024 69000 80.33956909179688
1024 70000 80.29459381103516
1024 71000 80.28721618652344
1024 72000 80.44789123535156
1024 73000 80.18431854248047
1024 74000 79.98348999023438
1024 75000 80.01277160644531
1024 76000 79.65470886230469
1024 77000 79.4909439086914
1024 78000 79.37651824951172
1024 79000 79.42716217041016
1024 80000 79.43110656738281
1024 81000 79.3432846069336
1024 82000 79.36965942382812
1024 83000 79.24928283691406
1024 84000 79.08251953125
1024 85000 79.01612854003906
1024 86000 78.99940490722656
1024 87000 78.95742797851562
1024 88000 78.91203308105469
1024 89000 79.01603698730469
1024 90000 79.12761688232422
1024 91000 79.14942932128906
1024 92000 79.06523132324219
1024 93000 78.94230651855469
1024 94000 78.93331909179688
1024 95000 78.92369079589844
1024 96000 78.85377502441406
1024 97000 78.84310150146484
1024 98000 78.8399887084961
1024 99000 78.84371948242188
1024 100000 78.90977478027344

2048 1000 218.08358764648438
2048 1100 225.8510284423828
2048 1200 225.27993774414062
2048 1300 220.3750457763672
2048 1400 227.8636016845703
2048 1500 222.7821807861328
2048 1600 236.7827606201172
2048 1700 228.95382690429688
2048 1800 232.84765625
2048 1900 231.83157348632812
2048 2000 231.57089233398438
2048 2100 241.0791015625
2048 2200 229.95913696289062
2048 2300 226.06057739257812
2048 2400 221.7727508544922
2048 2500 226.44558715820312
2048 2600 252.005859375
2048 2700 238.7174835205078
2048 2800 257.72113037109375
2048 2900 243.73507690429688
2048 3000 242.4377899169922
2048 3100 232.9836883544922
2048 3200 248.361083984375
2048 3300 250.870361328125
2048 3400 248.97793579101562
2048 3500 239.5330352783203
2048 3600 243.6363525390625
2048 3700 247.0289764404297
2048 3800 246.3692626953125
2048 3900 238.3321990966797
2048 4000 234.19046020507812
2048 4100 224.29537963867188
2048 4200 223.09048461914062
2048 4300 227.70849609375
2048 4400 222.11557006835938
2048 4500 223.06246948242188
2048 4600 225.38607788085938
2048 4700 219.03231811523438
2048 4800 216.9276580810547
2048 4900 217.4751434326172
2048 5000 215.9099884033203
2048 5100 210.3489532470703
2048 5200 208.7176513671875
2048 5300 205.3928680419922
2048 5400 194.50637817382812
2048 5500 207.24758911132812
2048 5600 191.15084838867188
2048 5700 189.23544311523438
2048 5800 197.04986572265625
2048 5900 197.9678497314453
2048 6000 190.3482666015625
2048 6100 187.38369750976562
2048 6200 187.98350524902344
2048 6300 186.9582977294922
2048 6400 179.79714965820312
2048 6500 183.06948852539062
2048 6600 181.5013427734375
2048 6700 174.94796752929688
2048 6800 177.7028045654297
2048 6900 176.91159057617188
2048 7000 180.5714874267578
2048 7100 171.7567901611328
2048 7200 177.3463897705078
2048 7300 173.29208374023438
2048 7400 184.44268798828125
2048 7500 179.77743530273438
2048 7600 180.88218688964844
2048 7700 182.6586456298828
2048 7800 180.55116271972656
2048 7900 181.24221801757812
2048 8000 181.06796264648438
2048 8100 180.78656005859375
2048 8200 180.48324584960938
2048 8300 182.98509216308594
2048 8400 182.42095947265625
2048 8500 181.3622283935547
2048 8600 184.90892028808594
2048 8700 188.6676483154297
2048 8800 188.58560180664062
2048 8900 192.12844848632812
2048 9000 187.9459991455078
2048 9100 183.21075439453125
2048 9200 190.5354766845703
2048 9300 187.24131774902344
2048 9400 182.92697143554688
2048 9500 190.15139770507812
2048 9600 190.26510620117188
2048 9700 191.11959838867188
2048 9800 191.85513305664062
2048 9900 193.4353790283203
2048 10000 193.28256225585938
2048 10100 195.70095825195312
2048 10200 192.94699096679688
2048 10300 192.27777099609375
2048 10400 195.86639404296875
2048 10500 190.263671875
2048 10600 196.2338104248047
2048 10700 198.16458129882812
2048 10800 196.68914794921875
2048 10900 196.87075805664062
2048 11000 197.9313201904297
2048 11100 201.0867156982422
2048 11200 199.33453369140625
2048 11300 201.08074951171875
2048 11400 203.704833984375
2048 11500 201.3168487548828
2048 11600 197.46847534179688
2048 11700 200.17564392089844
2048 11800 199.15684509277344
2048 11900 204.70452880859375
2048 12000 202.66500854492188
2048 12100 201.4189910888672
2048 12200 205.689208984375
2048 12300 202.91134643554688
2048 12400 206.75509643554688
2048 12500 207.7913360595703
2048 12600 203.1138458251953
2048 12700 205.5752410888672
2048 12800 207.09860229492188
2048 12900 206.296142578125
2048 13000 208.20352172851562
2048 13100 205.03683471679688
2048 13200 209.11312866210938
2048 13300 205.22079467773438
2048 13400 209.9930877685547
2048 13500 211.45187377929688
2048 13600 208.9374542236328
2048 13700 210.482421875
2048 13800 213.3790740966797
2048 13900 207.2064971923828
2048 14000 216.68807983398438
2048 14100 207.26559448242188
2048 14200 212.1500244140625
2048 14300 219.1204071044922
2048 14400 217.4792938232422
2048 14500 216.90615844726562
2048 14600 218.6038360595703
2048 14700 217.0801239013672
2048 14800 219.62313842773438
2048 14900 216.31625366210938
2048 15000 217.21395874023438
2048 15100 220.52432250976562
2048 15200 222.0955352783203
2048 15300 219.70166015625
2048 15400 217.2008819580078
2048 15500 221.3830108642578
2048 15600 222.6833953857422
2048 15700 222.8165740966797
2048 15800 222.99722290039062
2048 15900 221.6065216064453
2048 16000 223.50491333007812
2048 16100 223.1155242919922
2048 16200 218.98794555664062
2048 16300 218.80252075195312
2048 16400 227.28475952148438
2048 16500 220.4768524169922
2048 16600 221.337158203125
2048 16700 221.95706176757812
2048 16800 220.2696075439453
2048 16900 222.9493408203125
2048 17000 225.031005859375
2048 17100 222.062744140625
2048 17200 221.7202911376953
2048 17300 221.674072265625
2048 17400 221.1444549560547
2048 17500 225.46728515625
2048 17600 223.6337432861328
2048 17700 225.1511993408203
2048 17800 226.4036102294922
2048 17900 228.9615478515625
2048 18000 225.42483520507812
2048 18100 232.4049530029297
2048 18200 228.757080078125
2048 18300 228.79904174804688
2048 18400 230.8412628173828
2048 18500 226.06649780273438
2048 18600 230.814453125
2048 18700 229.61984252929688
2048 18800 230.51449584960938
2048 18900 230.77407836914062
2048 19000 226.9687042236328
2048 19100 232.72317504882812
2048 19200 229.14846801757812
2048 19300 231.64138793945312
2048 19400 233.7120361328125
2048 19500 232.3154296875
2048 19600 228.94580078125
2048 19700 227.0941162109375
2048 19800 233.7627410888672
2048 19900 231.08499145507812
2048 20000 230.1620330810547
2048 21000 183.33999633789062
2048 22000 168.2404327392578
2048 23000 161.25625610351562
2048 24000 152.83810424804688
2048 25000 144.09840393066406
2048 26000 143.1295623779297
2048 27000 141.3545379638672
2048 28000 137.76904296875
2048 29000 137.95614624023438
2048 30000 134.385009765625
2048 31000 133.5778045654297
2048 32000 133.47479248046875
2048 33000 134.3384246826172
2048 34000 131.01718139648438
2048 35000 129.41061401367188
2048 36000 129.6835174560547
2048 37000 128.46409606933594
2048 38000 127.1424331665039
2048 39000 126.7673568725586
2048 40000 124.42698669433594
2048 41000 125.79981994628906
2048 42000 124.1813735961914
2048 43000 122.25221252441406
2048 44000 122.76631164550781
2048 45000 121.68446350097656
2048 46000 122.65107727050781
2048 47000 122.8017807006836
2048 48000 121.3555908203125
2048 49000 121.5434341430664
2048 50000 120.04837799072266
2048 51000 118.61341857910156
2048 52000 118.08815002441406
2048 53000 118.12369537353516
2048 54000 117.60614013671875
2048 55000 117.50602722167969
2048 56000 116.8016128540039
2048 57000 115.6334228515625
2048 58000 116.2090072631836
2048 59000 115.3047866821289
2048 60000 115.9110107421875
2048 61000 115.88029479980469
2048 62000 116.3447265625
2048 63000 116.67729187011719
2048 64000 114.95343017578125
2048 65000 114.01812744140625
2048 66000 114.80491638183594
2048 67000 114.59629821777344
2048 68000 114.13525390625
2048 69000 114.03106689453125
2048 70000 113.01203918457031
2048 71000 112.15287780761719
2048 72000 112.40958404541016
2048 73000 111.74224853515625
2048 74000 111.3505859375
2048 75000 111.0718765258789
2048 76000 111.39808654785156
2048 77000 111.1886978149414
2048 78000 110.87873840332031
2048 79000 111.03524017333984
2048 80000 111.57484436035156
2048 81000 111.269775390625
2048 82000 110.47514343261719
2048 83000 110.55975341796875
2048 84000 110.8644027709961
2048 85000 110.7398681640625
2048 86000 110.18355560302734
2048 87000 110.18929290771484
2048 88000 110.3298110961914
2048 89000 110.61015319824219
2048 90000 110.99720764160156
2048 91000 111.22403717041016
2048 92000 111.099853515625
2048 93000 110.90824127197266
2048 94000 110.88873291015625
2048 95000 110.83589172363281
2048 96000 110.841552734375
2048 97000 110.62693786621094
2048 98000 110.26948547363281
2048 99000 110.13304138183594
2048 100000 110.0716552734375

4096 1000 224.50881958007812
4096 1100 227.3131866455078
4096 1200 222.82644653320312
4096 1300 230.2007293701172
4096 1400 233.2220001220703
4096 1500 223.54995727539062
4096 1600 226.06320190429688
4096 1700 225.4960479736328
4096 1800 227.1100616455078
4096 1900 221.50704956054688
4096 2000 230.3219451904297
4096 2100 237.17245483398438
4096 2200 239.66860961914062
4096 2300 244.410888671875
4096 2400 259.1169128417969
4096 2500 240.07894897460938
4096 2600 242.85888671875
4096 2700 234.8412322998047
4096 2800 246.9791717529297
4096 2900 247.7787628173828
4096 3000 244.42965698242188
4096 3100 244.5669708251953
4096 3200 252.3729705810547
4096 3300 237.3779296875
4096 3400 249.5821075439453
4096 3500 241.04287719726562
4096 3600 242.45925903320312
4096 3700 245.01846313476562
4096 3800 233.04354858398438
4096 3900 228.753662109375
4096 4000 234.0758056640625
4096 4100 228.4900665283203
4096 4200 227.38296508789062
4096 4300 221.38186645507812
4096 4400 222.44082641601562
4096 4500 223.5518035888672
4096 4600 217.6115264892578
4096 4700 206.3988800048828
4096 4800 208.466552734375
4096 4900 210.9958953857422
4096 5000 203.77183532714844
4096 5100 198.2385711669922
4096 5200 200.71400451660156
4096 5300 194.1135711669922
4096 5400 195.35641479492188
4096 5500 192.30874633789062
4096 5600 192.2408447265625
4096 5700 192.56492614746094
4096 5800 191.705078125
4096 5900 190.6413116455078
4096 6000 195.4004364013672
4096 6100 188.45016479492188
4096 6200 180.81161499023438
4096 6300 181.03616333007812
4096 6400 183.317138671875
4096 6500 179.85372924804688
4096 6600 173.71145629882812
4096 6700 178.8512725830078
4096 6800 178.2533721923828
4096 6900 183.03240966796875
4096 7000 180.47315979003906
4096 7100 173.44009399414062
4096 7200 176.30398559570312
4096 7300 176.81570434570312
4096 7400 173.69882202148438
4096 7500 178.50030517578125
4096 7600 180.73287963867188
4096 7700 176.755615234375
4096 7800 175.1691436767578
4096 7900 179.238037109375
4096 8000 174.11959838867188
4096 8100 174.06777954101562
4096 8200 181.02365112304688
4096 8300 179.9603271484375
4096 8400 181.79678344726562
4096 8500 178.87185668945312
4096 8600 171.95408630371094
4096 8700 180.57955932617188
4096 8800 178.15972900390625
4096 8900 184.4473876953125
4096 9000 183.2483367919922
4096 9100 185.981689453125
4096 9200 188.55531311035156
4096 9300 188.15426635742188
4096 9400 187.27420043945312
4096 9500 186.31155395507812
4096 9600 186.6194610595703
4096 9700 188.4387969970703
4096 9800 190.4582061767578
4096 9900 187.33135986328125
4096 10000 193.97579956054688
4096 10100 194.48342895507812
4096 10200 192.36460876464844
4096 10300 198.64157104492188
4096 10400 194.6933135986328
4096 10500 195.62091064453125
4096 10600 194.44534301757812
4096 10700 194.9960174560547
4096 10800 200.13235473632812
4096 10900 192.72640991210938
4096 11000 201.2508087158203
4096 11100 198.5885467529297
4096 11200 205.62600708007812
4096 11300 203.22915649414062
4096 11400 200.08999633789062
4096 11500 204.03976440429688
4096 11600 208.2509307861328
4096 11700 209.94009399414062
4096 11800 208.1940460205078
4096 11900 211.35629272460938
4096 12000 214.09848022460938
4096 12100 212.17965698242188
4096 12200 216.4300537109375
4096 12300 210.2856903076172
4096 12400 209.45565795898438
4096 12500 212.77468872070312
4096 12600 215.4109344482422
4096 12700 218.82028198242188
4096 12800 218.0808563232422
4096 12900 213.42233276367188
4096 13000 212.7872772216797
4096 13100 215.8599853515625
4096 13200 217.82992553710938
4096 13300 216.279052734375
4096 13400 220.4472198486328
4096 13500 219.07022094726562
4096 13600 221.3371124267578
4096 13700 222.2545928955078
4096 13800 228.1547088623047
4096 13900 226.5098114013672
4096 14000 223.11337280273438
4096 14100 226.2557830810547
4096 14200 220.40817260742188
4096 14300 224.6219482421875
4096 14400 223.86532592773438
4096 14500 222.53701782226562
4096 14600 226.19058227539062
4096 14700 226.709716796875
4096 14800 229.96853637695312
4096 14900 227.10189819335938
4096 15000 227.01895141601562
4096 15100 224.142578125
4096 15200 228.21237182617188
4096 15300 229.11489868164062
4096 15400 229.7427978515625
4096 15500 230.0239715576172
4096 15600 227.4407196044922
4096 15700 235.57699584960938
4096 15800 237.9721221923828
4096 15900 235.38525390625
4096 16000 232.21255493164062
4096 16100 233.756103515625
4096 16200 236.3243865966797
4096 16300 235.7666473388672
4096 16400 239.99227905273438
4096 16500 236.1531982421875
4096 16600 242.4709014892578
4096 16700 237.0037841796875
4096 16800 237.48825073242188
4096 16900 232.9332733154297
4096 17000 234.6326446533203
4096 17100 235.559326171875
4096 17200 236.7415771484375
4096 17300 236.5913543701172
4096 17400 237.1085205078125
4096 17500 242.0086669921875
4096 17600 239.9610137939453
4096 17700 243.85293579101562
4096 17800 234.4874267578125
4096 17900 238.7759552001953
4096 18000 235.7738037109375
4096 18100 241.62252807617188
4096 18200 241.0615234375
4096 18300 241.2894287109375
4096 18400 245.61715698242188
4096 18500 241.05935668945312
4096 18600 246.779052734375
4096 18700 245.10861206054688
4096 18800 237.0852813720703
4096 18900 245.65438842773438
4096 19000 247.8824005126953
4096 19100 249.46023559570312
4096 19200 250.1768798828125
4096 19300 243.69326782226562
4096 19400 245.6768341064453
4096 19500 242.33261108398438
4096 19600 241.8650665283203
4096 19700 240.6332550048828
4096 19800 247.587890625
4096 19900 245.28781127929688
4096 20000 248.9936065673828
4096 21000 185.2242889404297
4096 22000 170.7157440185547
4096 23000 159.4190673828125
4096 24000 152.55130004882812
4096 25000 149.16041564941406
4096 26000 145.61593627929688
4096 27000 142.08084106445312
4096 28000 140.26792907714844
4096 29000 138.93215942382812
4096 30000 139.1129913330078
4096 31000 137.60708618164062
4096 32000 136.4486846923828
4096 33000 135.96466064453125
4096 34000 134.590087890625
4096 35000 135.9258575439453
4096 36000 135.2878875732422
4096 37000 134.75393676757812
4096 38000 134.56521606445312
4096 39000 133.99679565429688
4096 40000 133.08163452148438
4096 41000 133.56451416015625
4096 42000 131.64309692382812
4096 43000 132.98666381835938
4096 44000 131.82119750976562
4096 45000 131.49948120117188
4096 46000 132.42916870117188
4096 47000 131.66552734375
4096 48000 131.05703735351562
4096 49000 130.2537078857422
4096 50000 127.79212951660156
4096 51000 128.97998046875
4096 52000 128.06130981445312
4096 53000 128.30726623535156
4096 54000 128.32447814941406
4096 55000 126.76607513427734
4096 56000 126.5062026977539
4096 57000 126.0858154296875
4096 58000 126.17506408691406
4096 59000 125.90887451171875
4096 60000 125.1146240234375
4096 61000 124.4227294921875
4096 62000 124.0763168334961
4096 63000 123.50642395019531
4096 64000 124.9894790649414
4096 65000 123.56904602050781
4096 66000 123.68269348144531
4096 67000 123.0553970336914
4096 68000 123.07582092285156
4096 69000 123.0531234741211
4096 70000 123.15925598144531
4096 71000 122.40677642822266
4096 72000 122.1056900024414
4096 73000 121.97418212890625
4096 74000 122.01570129394531
4096 75000 121.63612365722656
4096 76000 121.64323425292969
4096 77000 121.92628479003906
4096 78000 122.04876708984375
4096 79000 121.65107727050781
4096 80000 120.86936950683594
4096 81000 121.20881652832031
4096 82000 120.52128601074219
4096 83000 120.29841613769531
4096 84000 120.7384262084961
4096 85000 120.92552185058594
4096 86000 120.7518310546875
4096 87000 120.39088439941406
4096 88000 119.50373840332031
4096 89000 119.0954360961914
4096 90000 119.29188537597656
4096 91000 119.4014663696289
4096 92000 119.49784851074219
4096 93000 119.54756927490234
4096 94000 119.62420654296875
4096 95000 119.55589294433594
4096 96000 119.24378967285156
4096 97000 118.95155334472656
4096 98000 118.79412841796875
4096 99000 118.7382583618164
4096 100000 118.74497985839844

8192 1000 220.0908660888672
8192 1100 223.4881134033203
8192 1200 225.9474639892578
8192 1300 232.91836547851562
8192 1400 248.89065551757812
8192 1500 241.0868377685547
8192 1600 230.8999786376953
8192 1700 224.60122680664062
8192 1800 236.5668182373047
8192 1900 232.115966796875
8192 2000 238.8956756591797
8192 2100 229.5471649169922
8192 2200 228.44564819335938
8192 2300 233.596435546875
8192 2400 240.7190704345703
8192 2500 245.19082641601562
8192 2600 253.6712188720703
8192 2700 251.12997436523438
8192 2800 253.1585235595703
8192 2900 233.607421875
8192 3000 247.02951049804688
8192 3100 227.57095336914062
8192 3200 240.7285614013672
8192 3300 244.78564453125
8192 3400 253.79183959960938
8192 3500 227.91714477539062
8192 3600 226.4334259033203
8192 3700 232.9716033935547
8192 3800 234.24826049804688
8192 3900 230.842529296875
8192 4000 226.5924072265625
8192 4100 208.97299194335938
8192 4200 225.2855224609375
8192 4300 213.20751953125
8192 4400 215.2937469482422
8192 4500 208.4940643310547
8192 4600 203.88804626464844
8192 4700 206.1376190185547
8192 4800 200.8887176513672
8192 4900 203.76547241210938
8192 5000 194.64483642578125
8192 5100 190.81643676757812
8192 5200 193.54769897460938
8192 5300 193.06105041503906
8192 5400 186.48898315429688
8192 5500 194.6434783935547
8192 5600 187.35433959960938
8192 5700 182.91798400878906
8192 5800 187.03121948242188
8192 5900 190.09654235839844
8192 6000 186.55612182617188
8192 6100 192.53048706054688
8192 6200 193.11465454101562
8192 6300 192.17556762695312
8192 6400 188.71017456054688
8192 6500 186.48886108398438
8192 6600 191.87945556640625
8192 6700 194.40333557128906
8192 6800 193.20510864257812
8192 6900 194.43246459960938
8192 7000 194.2267608642578
8192 7100 195.0307159423828
8192 7200 188.90875244140625
8192 7300 196.597412109375
8192 7400 198.66128540039062
8192 7500 201.8595733642578
8192 7600 202.4537811279297
8192 7700 199.00465393066406
8192 7800 204.12060546875
8192 7900 201.73851013183594
8192 8000 197.26046752929688
8192 8100 204.10354614257812
8192 8200 203.9096221923828
8192 8300 207.50924682617188
8192 8400 204.28660583496094
8192 8500 203.01708984375
8192 8600 212.82815551757812
8192 8700 206.322021484375
8192 8800 209.843505859375
8192 8900 219.15036010742188
8192 9000 210.73983764648438
8192 9100 216.6106719970703
8192 9200 213.44833374023438
8192 9300 217.9338836669922
8192 9400 213.4552764892578
8192 9500 218.2849578857422
8192 9600 215.5133819580078
8192 9700 222.47128295898438
8192 9800 218.5256805419922
8192 9900 223.31362915039062
8192 10000 223.893310546875
8192 10100 223.29263305664062
8192 10200 215.18698120117188
8192 10300 224.4333038330078
8192 10400 220.3536834716797
8192 10500 221.89511108398438
8192 10600 226.4808349609375
8192 10700 226.51834106445312
8192 10800 222.69015502929688
8192 10900 225.490966796875
8192 11000 221.26992797851562
8192 11100 222.19143676757812
8192 11200 224.22021484375
8192 11300 225.3472900390625
8192 11400 229.21475219726562
8192 11500 227.662841796875
8192 11600 225.80697631835938
8192 11700 229.22988891601562
8192 11800 229.06918334960938
8192 11900 232.1724395751953
8192 12000 223.8484344482422
8192 12100 227.2199249267578
8192 12200 231.9783477783203
8192 12300 233.0079345703125
8192 12400 235.56222534179688
8192 12500 234.134521484375
8192 12600 239.127197265625
8192 12700 231.90963745117188
8192 12800 235.4547882080078
8192 12900 234.80728149414062
8192 13000 235.9799346923828
8192 13100 236.04159545898438
8192 13200 237.8070068359375
8192 13300 224.88699340820312
8192 13400 235.3503875732422
8192 13500 234.74057006835938
8192 13600 236.4068145751953
8192 13700 233.23513793945312
8192 13800 236.6416015625
8192 13900 231.6512908935547
8192 14000 238.1065673828125
8192 14100 236.9574737548828
8192 14200 233.09921264648438
8192 14300 231.2717742919922
8192 14400 233.4515380859375
8192 14500 232.7812042236328
8192 14600 234.7194366455078
8192 14700 239.7407684326172
8192 14800 239.8621368408203
8192 14900 239.1959228515625
8192 15000 232.60372924804688
8192 15100 236.3040771484375
8192 15200 236.9595184326172
8192 15300 235.77047729492188
8192 15400 236.5083465576172
8192 15500 232.51339721679688
8192 15600 236.7233123779297
8192 15700 233.92672729492188
8192 15800 239.40164184570312
8192 15900 240.05307006835938
8192 16000 243.9759063720703
8192 16100 240.2087860107422
8192 16200 237.3873748779297
8192 16300 240.6374053955078
8192 16400 242.1087646484375
8192 16500 240.3659210205078
8192 16600 238.19198608398438
8192 16700 241.22177124023438
8192 16800 237.9296112060547
8192 16900 240.91897583007812
8192 17000 236.71005249023438
8192 17100 233.5435791015625
8192 17200 246.7930908203125
8192 17300 238.19949340820312
8192 17400 239.37521362304688
8192 17500 237.8411102294922
8192 17600 239.3397674560547
8192 17700 243.30429077148438
8192 17800 242.9560546875
8192 17900 238.71804809570312
8192 18000 235.55734252929688
8192 18100 242.46170043945312
8192 18200 247.34298706054688
8192 18300 243.4474334716797
8192 18400 236.0562744140625
8192 18500 240.35568237304688
8192 18600 233.7631072998047
8192 18700 237.74917602539062
8192 18800 239.9560546875
8192 18900 234.02017211914062
8192 19000 241.2483673095703
8192 19100 241.0592803955078
8192 19200 241.66110229492188
8192 19300 241.1848907470703
8192 19400 243.54721069335938
8192 19500 240.91134643554688
8192 19600 239.6558074951172
8192 19700 239.1296844482422
8192 19800 242.6993408203125
8192 19900 245.97640991210938
8192 20000 243.65872192382812
8192 21000 204.57456970214844
8192 22000 189.8856201171875
8192 23000 178.80421447753906
8192 24000 173.68856811523438
8192 25000 173.83985900878906
8192 26000 167.7347412109375
8192 27000 165.677001953125
8192 28000 165.47744750976562
8192 29000 162.30093383789062
8192 30000 160.91574096679688
8192 31000 161.30606079101562
8192 32000 158.4871826171875
8192 33000 157.54019165039062
8192 34000 159.33438110351562
8192 35000 159.85641479492188
8192 36000 157.81832885742188
8192 37000 158.4996337890625
8192 38000 155.61489868164062
8192 39000 157.7470245361328
8192 40000 155.77261352539062
8192 41000 157.64483642578125
8192 42000 159.1926727294922
8192 43000 155.72537231445312
8192 44000 155.95465087890625
8192 45000 156.4425506591797
8192 46000 156.49374389648438
8192 47000 153.70973205566406
8192 48000 155.0535430908203
8192 49000 155.8098907470703
8192 50000 153.243408203125
8192 51000 154.95713806152344
8192 52000 153.63296508789062
8192 53000 153.5965576171875
8192 54000 152.1087188720703
8192 55000 151.6630401611328
8192 56000 150.90762329101562
8192 57000 152.5760498046875
8192 58000 150.26791381835938
8192 59000 152.00152587890625
8192 60000 151.87535095214844
8192 61000 149.9219512939453
8192 62000 151.13247680664062
8192 63000 152.008544921875
8192 64000 150.1312255859375
8192 65000 150.0885467529297
8192 66000 151.06466674804688
8192 67000 148.09474182128906
8192 68000 148.21194458007812
8192 69000 147.8199005126953
8192 70000 148.38682556152344
8192 71000 147.54185485839844
8192 72000 149.06887817382812
8192 73000 149.3000946044922
8192 74000 148.0273895263672
8192 75000 149.22084045410156
8192 76000 148.6140594482422
8192 77000 148.03936767578125
8192 78000 147.30712890625
8192 79000 147.8307342529297
8192 80000 147.45074462890625
8192 81000 147.45919799804688
8192 82000 146.63528442382812
8192 83000 146.99014282226562
8192 84000 146.88241577148438
8192 85000 146.34683227539062
8192 86000 146.29263305664062
8192 87000 145.92015075683594
8192 88000 146.0596923828125
8192 89000 146.0576171875
8192 90000 146.34573364257812
8192 91000 146.37063598632812
8192 92000 146.1421356201172
8192 93000 145.521240234375
8192 94000 145.18374633789062
8192 95000 145.7581329345703
8192 96000 145.98434448242188
8192 97000 145.52993774414062
8192 98000 146.09890747070312
8192 99000 147.2540740966797
8192 100000 147.33782958984375

==> csv/celeba_BL_e100k.csv <==
latents, meanBL, yerrBL, meanPS, yerrPS
2, 87.52391815185547, 3.5503756999969482, 71.50732421875, 0.47031524777412415
4, 79.34927368164062, 4.230627059936523, 82.809814453125, 1.4636964797973633
8, 70.36515045166016, 1.7734923362731934, 89.29534149169922, 0.7982193827629089
16, 75.4542236328125, 3.4834094047546387, 84.6826400756836, 1.7068482637405396
32, 69.21330261230469, 1.0549129247665405, 80.959716796875, 0.995174765586853
64, 73.86488342285156, 1.6031380891799927, 77.806884765625, 1.0238063335418701
128, 73.07891845703125, 1.5109119415283203, 76.0943603515625, 0.705657422542572
256, 71.32313537597656, 1.1522358655929565, 73.50679016113281, 0.6953497529029846
512, 78.01993560791016, 4.130272388458252, 75.08844757080078, 0.7338778376579285
1024, 78.90977478027344, 2.9390201568603516, 75.61720275878906, 0.9140645861625671
2048, 110.0716552734375, 4.8780364990234375, 78.18696594238281, 0.7762408256530762
4096, 118.74497985839844, 5.635445594787598, 79.42414855957031, 0.9261993169784546
8192, 147.33782958984375, 4.198281288146973, 83.96569061279297, 1.5815696716308594

==> csv/celeba_BL_e10k.csv <==
latents, meanBL, yerrBL, meanPS, yerrPS
2, 193.47412109375, 13.443589210510254, 109.24858093261719, 1.934820532798767
4, 191.2389678955078, 13.745329856872559, 95.9233627319336, 1.3733683824539185
8, 209.63662719726562, 13.747516632080078, 102.25, 0.9464826583862305
16, 205.75863647460938, 15.22701644897461, 98.6318359375, 1.2886782884597778
32, 184.71664428710938, 16.253009796142578, 97.29015350341797, 1.4775762557983398
64, 178.18215942382812, 8.302291870117188, 93.49375915527344, 1.1344257593154907
128, 166.9220428466797, 7.432118892669678, 89.29077911376953, 1.1422841548919678
256, 162.03872680664062, 3.1382176876068115, 86.51785278320312, 0.7574411034584045
512, 166.71157836914062, 4.17022180557251, 88.28041076660156, 0.8933808207511902
1024, 162.37435913085938, 2.5327515602111816, 90.22062683105469, 1.240498661994934
2048, 193.28256225585938, 6.340534210205078, 95.69309997558594, 0.9961040616035461
4096, 193.97579956054688, 5.725638389587402, 106.3218765258789, 2.187572479248047
8192, 223.893310546875, 6.668184280395508, 112.11512756347656, 1.3463577032089233

==> csv/celeba_BL_e25k.csv <==
latents, meanBL, yerrBL, meanPS, yerrPS
2, 155.5666961669922, 4.028435230255127, 81.33916473388672, 0.5697946548461914
4, 129.23880004882812, 7.011547088623047, 87.27701568603516, 1.317077875137329
8, 129.84092712402344, 4.642148971557617, 94.5509262084961, 0.7858138084411621
16, 126.3018798828125, 6.536768436431885, 89.20446014404297, 1.3179599046707153
32, 112.81590270996094, 2.2435622215270996, 86.98959350585938, 1.0533430576324463
64, 121.79835510253906, 2.8991949558258057, 83.08770751953125, 1.1222517490386963
128, 115.76029968261719, 3.8047702312469482, 81.93289947509766, 1.1494137048721313
256, 111.3916244506836, 2.802410364151001, 77.73352813720703, 0.6217297911643982
512, 119.2719955444336, 4.872439384460449, 81.67059326171875, 1.0462501049041748
1024, 115.27464294433594, 2.6089882850646973, 84.52454376220703, 0.9040118455886841
2048, 144.09840393066406, 5.908243179321289, 89.97793579101562, 1.0979652404785156
4096, 149.16041564941406, 4.284561634063721, 94.03065490722656, 1.636278748512268
8192, 173.83985900878906, 3.5252950191497803, 97.95014190673828, 1.1845790147781372

==> csv/grad1_iterations.csv <==
m, n0, n0_std, n2, n2_std, n4, n4_std, n12, n12_std, n18, n18_std, n20, n20_std
1, 42.22, 20.0048, 12.965, 6.0727, 19.225, 12.2135, 22.82, 6.9273, 20.325, 9.3152, 11.985, 4.9485
3, 167.325, 82.1563, 17.235, 7.2292, 17.625, 8.1268, 33.75, 11.7993, 28.715, 15.8499, 19.875, 1.7535
5, 193.375, 115.2903, 32.2, 16.5174, 48.305, 44.7173, 46.98, 33.2848, 30.34, 10.6079, 22.47, 2.769
7, 117.04, 41.8111, 76.15, 42.6425, 128.24, 62.0514, 68.755, 66.2943, 35.185, 11.8347, 26.905, 5.2213
9, 186.025, 81.0566, 101.13, 33.8455, 129.74, 49.7723, 174.49, 167.957, 42.36, 18.2126, 32.75, 7.2346
11, 287.63, 63.8086, 110.685, 38.044, 169.355, 43.9918, 300.79, 186.3679, 46.195, 19.0821, 43.5, 13.3838
13, 430.65, 52.4912, 118.94, 41.8626, 190.09, 50.7726, 429.64, 135.9179, 56.69, 38.0553, 58.91, 20.8098
15, 493.51, 21.5026, 130.765, 67.711, 202.97, 63.3105, 488.565, 54.9986, 64.375, 54.9022, 91.19, 37.6829
17, 500, 0, 141.71, 77.2151, 209.405, 78.8588, 496.14, 34.8206, 81.085, 78.9308, 168.34, 79.9637
19, 500, 0, 161.205, 96.89, 225.275, 103.4732, 498.515, 16.589, 79.46, 81.1625, 265.195, 105.9936
21, 500, 0, 185.37, 109.1846, 232.745, 108.7127, 498.235, 21.1829, 75.14, 59.9852, 276.64, 106.6887
23, 500, 0, 195.76, 114.1927, 257.295, 118.7933, 495.615, 20.4467, 63.93, 42.6804, 183.87, 86.7635
25, 500, 0, 238.21, 146.1122, 277.58, 136.8912, 480.48, 55.6757, 61.795, 30.1161, 112.435, 48.5714
27, 500, 0, 250.76, 172.521, 264.66, 139.2465, 458.1, 71.8567, 54.6, 25.6256, 75.325, 24.7189
29, 500, 0, 258.56, 182.8614, 289.55, 151.5782, 416.065, 103.7339, 56.015, 26.0341, 61.205, 17.2295
31, 500, 0, 271.955, 189.2409, 299.57, 170.5031, 373.995, 109.8009, 51.74, 22.9899, 48.795, 12.234
33, 500, 0, 296.635, 206.0722, 314.435, 170.5479, 303.185, 122.3767, 53.29, 20.763, 40.515, 9.6886
35, 500, 0, 335.925, 200.7529, 316.425, 189.6476, 256.585, 101.0258, 55.25, 25.6693, 34.9, 6.1489
37, 500, 0, 341.485, 210.2398, 308.23, 202.7982, 222.05, 82.9445, 57.37, 24.7722, 31.105, 5.2317
39, 500, 0, 314.305, 225.7128, 324.955, 200.3675, 205.565, 79.2098, 57.025, 21.4559, 28.52, 3.871
41, 500, 0, 329.195, 226.4265, 307.665, 218.149, 180.65, 73.3261, 56.84, 18.6648, 26.84, 2.9949
43, 500, 0, 320.1, 231.2118, 225.11, 226.4704, 162.08, 52.2479, 55.91, 18.512, 25.615, 2.9136
45, 500, 0, 296.155, 236.5238, 255.75, 230.2305, 151.39, 44.8225, 54.685, 21.2488, 24.765, 2.1454
47, 500, 0, 284.315, 240.274, 246.59, 232.2391, 144.48, 37.3255, 52.815, 14.1915, 23.61, 1.333
49, 500, 0, 252.39, 241.7775, 206.375, 230.8009, 133.035, 26.8978, 49.875, 14.8996, 22.995, 1.01
51, 500, 0, 231.9, 239.6462, 198.38, 227.4881, 126.48, 19.9837, 52.43, 16.7822, 22.755, 0.81134
53, 500, 0, 214.265, 238.9543, 164.76, 218.2712, 124.215, 24.4075, 49.395, 13.7687, 22.545, 0.72151
55, 500, 0, 162.26, 224.4117, 163.57, 217.7264, 120.185, 16.2469, 48.365, 15.1333, 22.38, 0.98512
57, 500, 0, 134.485, 211.6599, 149.84, 210.0423, 116.715, 13.7966, 47.265, 13.5344, 22.175, 0.77289
59, 500, 0, 138.94, 214.6266, 114.12, 189.1029, 115.05, 16.8436, 47.67, 13.9169, 22.21, 0.85414
61, 500, 0, 89.845, 179.54, 101.815, 179.5377, 110.895, 9.8784, 45.305, 11.7226, 21.83, 0.99299
63, 500, 0, 84.265, 175.1379, 91.85, 171.1683, 110.62, 11.1127, 43.42, 10.9766, 21.62, 1.0493
65, 500, 0, 68.155, 156.1966, 103.705, 181.7614, 107.9, 8.8141, 43.675, 12.9102, 21.16, 1.1796
67, 500, 0, 52.48, 136.8044, 82.15, 165.2949, 107.2, 9.1024, 43.045, 13.0651, 20.92, 1.7718
69, 500, 0, 50.355, 133.0005, 65.385, 145.5756, 105.935, 8.8341, 41.47, 20.6813, 20.315, 1.8227
71, 500, 0, 43.43, 120.7742, 49.67, 124.0463, 106.835, 9.7557, 41.485, 12.1672, 19.79, 1.8338
73, 500, 0, 41.395, 116.2961, 56.4, 135.7309, 105.175, 9.0083, 42.175, 12.0315, 19.125, 2.2859
75, 500, 0, 31.75, 95.9704, 66.305, 148.5346, 105.475, 11.2866, 41.95, 10.6033, 18.61, 3.0038
77, 500, 0, 35.06, 101.3022, 42.37, 115.4843, 104.99, 9.3621, 41.57, 13.6601, 18.34, 3.6138
79, 500, 0, 35.45, 101.2384, 38.33, 107.3649, 105.515, 9.4905, 43.97, 12.8903, 18.825, 4.6435
81, 500, 0, 32.765, 95.7309, 26.1, 77.4488, 105.435, 10.4668, 47, 19.2393, 18.12, 4.448
83, 500, 0, 26.07, 76.2513, 32.065, 96.2098, 106.19, 10.9477, 51.19, 17.8639, 18.85, 5.3026
85, 500, 0, 27.35, 76.2703, 31.425, 96.0719, 106.685, 11.1934, 51.985, 14.4196, 20.29, 6.8469
87, 500, 0, 24.045, 68.3464, 22.7, 68.799, 108.355, 14.4417, 55.87, 18.3389, 20.96, 7.0617
89, 500, 0, 31.375, 89.623, 19.945, 59.6774, 109.855, 19.1543, 62.25, 24.5584, 22.325, 7.3941
91, 500, 0, 19.12, 48.7517, 25.84, 76.45, 109.28, 17.3466, 61.115, 22.9321, 23.595, 6.9968
93, 500, 0, 21.64, 59.923, 40.425, 111.3604, 117.08, 23.1465, 67.605, 26.7347, 25.705, 7.2339
95, 500, 0, 28.34, 83.2742, 24.185, 68.4304, 115.22, 22.561, 70.465, 28.8453, 27.52, 7.174
97, 500, 0, 26.23, 76.2483, 34.24, 95.5096, 118.61, 23.9769, 80.16, 30.6139, 28.35, 5.7369
99, 500, 0, 25.695, 76.2679, 37.125, 100.9734, 122.785, 27.8421, 83.42, 33.6741, 29.235, 5.5754
101, 500, 0, 40.76, 111.1966, 46.59, 120.0197, 127.055, 31.5399, 94.33, 36.465, 30.245, 4.6641
103, 500, 0, 36.205, 101.4722, 50.755, 123.9971, 131.795, 35.8641, 96.27, 36.1407, 31.2, 3.6368
105, 500, 0, 32.485, 95.7937, 78.78, 163.3371, 136.695, 36.296, 106.22, 40.2013, 31.77, 3.2896
107, 500, 0, 72.34, 158.432, 88.875, 173.241, 142.645, 40.8712, 113.875, 38.8762, 32, 3.0175
109, 500, 0, 71.62, 158.6774, 127.81, 204.0445, 147.85, 40.9566, 116.445, 37.5823, 32.095, 3.1168
111, 500, 0, 96.265, 183.3152, 144.805, 213.8682, 154.48, 43.5418, 129.865, 37.0996, 32.49, 2.1964
113, 500, 0, 111.73, 194.714, 164.31, 223.0265, 166.23, 47.3607, 127.36, 33.3421, 32.3, 2.178
115, 500, 0, 142.395, 215.3202, 164.35, 222.975, 163.08, 46.2769, 132.845, 34.3468, 32.06, 1.989
117, 500, 0, 165.13, 225.1083, 223.35, 238.5435, 185.835, 49.6752, 146.79, 30.1378, 32.445, 1.7004
119, 500, 0, 193.34, 235.6326, 261.87, 241.1875, 187.495, 47.4112, 145.43, 29.03, 31.99, 1.7072
121, 500, 0, 215.9, 239.9638, 289.16, 238.5746, 197.555, 49.2518, 145.895, 35.1476, 31.785, 1.4067
123, 500, 0, 255.43, 242.8826, 382.605, 206.6606, 205.82, 51.3526, 150.935, 31.6236, 31.965, 1.2334
125, 499.98, 0.28284, 300.98, 239.3685, 361.085, 217.9792, 218.915, 47.3218, 151.59, 33.5209, 31.87, 1.4573
127, 499.93, 0.98995, 338.015, 228.8457, 418.425, 180.7309, 225.9, 47.3767, 150.275, 38.4717, 31.765, 1.2195

==> csv/grad1_test.csv <==
m, n0, n0_std, n2, n2_std, n4, n4_std, n12, n12_std, n18, n18_std, n20, n20_std
1, 9.1734, 0.35419, 9.0504, 0.07669, 9.0398, 0.025946, 9.0314, 0.006166, 9.1108, 0.057606, 9.1641, 0.091305
3, 7.0839, 0.0017815, 7.3992, 0.53156, 7.1201, 0.051038, 7.1887, 0.059828, 7.4986, 0.15385, 7.6773, 0.23258
5, 5.1842, 0.0037733, 5.9293, 0.92331, 5.368, 0.27768, 5.5053, 0.41421, 6.2364, 0.37928, 6.5687, 0.44799
7, 3.3699, 0.0019992, 4.249, 1.4806, 3.4819, 0.36058, 4.2442, 0.75519, 5.4218, 0.72371, 6.0746, 0.96142
9, 1.7578, 0.05289, 2.3139, 1.4977, 1.855, 0.28027, 4.3682, 2.2315, 5.3091, 1.4848, 6.2343, 1.5523
11, 1.8247, 0.30774, 1.7089, 1.5711, 1.3949, 0.46632, 5.3642, 3.2108, 5.6167, 2.3589, 8.1735, 3.5307
13, 3.7771, 0.10349, 1.451, 1.1998, 2.0491, 0.6177, 7.3061, 3.4316, 7.3836, 4.3596, 11.507, 5.2293
15, 5.1009, 0.48373, 1.539, 1.3221, 2.5672, 0.99996, 8.8788, 2.8967, 9.8168, 6.5808, 22.1277, 12.1154
17, 5.7939, 0.83605, 1.781, 1.7255, 2.9824, 1.2242, 9.6265, 2.1328, 12.4549, 8.6018, 44.6351, 26.4321
19, 6.2603, 1.21, 1.9423, 1.7432, 3.3541, 1.5064, 10.0928, 1.626, 12.8043, 9.3539, 80.3092, 45.0183
21, 6.5259, 1.3771, 2.1684, 1.7257, 3.5537, 1.5545, 10.0474, 1.2211, 12.2235, 7.6248, 88.3514, 48.0825
23, 6.5473, 1.3824, 2.4759, 1.8883, 3.9431, 1.644, 9.9119, 1.06, 10.2813, 6.351, 51.5959, 28.6749
25, 6.4137, 1.2378, 3.2071, 2.1063, 4.4733, 1.6812, 9.3715, 1.1311, 8.4968, 4.7261, 29.9628, 19.3
27, 6.8989, 1.4118, 3.7559, 2.3509, 4.397, 1.6623, 8.8406, 1.1398, 7.1527, 3.6595, 18.3148, 7.9384
29, 7.0636, 1.3697, 4.216, 2.341, 4.8887, 1.6364, 8.1298, 1.3426, 5.9923, 2.5002, 13.0295, 5.4025
31, 7.4284, 1.411, 4.4511, 2.3581, 5.4242, 1.3527, 7.3992, 1.1942, 5.4505, 2.2538, 9.5196, 3.1741
33, 7.8716, 1.3831, 5.0896, 2.2474, 5.4484, 1.4283, 6.4914, 1.2791, 4.9507, 1.8595, 7.3602, 2.6243
35, 7.9831, 1.3377, 5.6236, 1.8016, 5.8033, 1.2257, 5.9379, 1.1026, 4.2754, 1.135, 5.9763, 1.5932
37, 8.3536, 1.2168, 6.0163, 1.5367, 6.0621, 0.88503, 5.4448, 0.99691, 4.0857, 0.95413, 5.1214, 1.3123
39, 8.5207, 1.0617, 6.2995, 1.3112, 6.0833, 0.9278, 5.1332, 0.94201, 3.7886, 0.73658, 4.4226, 0.99392
41, 8.6426, 0.96444, 6.5192, 1.0795, 6.2204, 0.68182, 4.8074, 0.90183, 3.5274, 0.67783, 4.019, 0.8975
43, 8.6162, 0.98881, 6.6693, 0.85383, 6.1844, 0.57619, 4.4985, 0.71628, 3.3196, 0.53073, 3.6153, 0.71246
45, 8.7296, 0.90407, 6.7639, 0.80634, 6.2592, 0.53189, 4.2666, 0.60742, 3.106, 0.46004, 3.4887, 0.60102
47, 8.6688, 1.0185, 6.8383, 0.78997, 6.2717, 0.47335, 4.1349, 0.55194, 2.9857, 0.35105, 3.1788, 0.43304
49, 8.9274, 0.81134, 6.963, 0.55979, 6.2724, 0.36008, 3.9429, 0.46191, 2.8631, 0.32387, 3.0674, 0.43173
51, 8.9512, 0.86277, 6.9926, 0.61781, 6.283, 0.32376, 3.8089, 0.35967, 2.8314, 0.33146, 2.9454, 0.2935
53, 8.9834, 0.80084, 7.0826, 0.49115, 6.268, 0.31357, 3.7366, 0.38961, 2.7751, 0.26645, 2.8736, 0.26785
55, 8.9757, 0.80626, 7.1874, 0.49024, 6.2998, 0.2922, 3.6444, 0.30464, 2.7215, 0.23358, 2.8352, 0.23255
57, 9.1677, 0.61725, 7.2288, 0.45484, 6.3014, 0.26489, 3.6017, 0.26035, 2.7074, 0.18231, 2.8299, 0.24556
59, 9.1401, 0.69687, 7.2441, 0.43933, 6.2964, 0.23931, 3.5509, 0.29769, 2.6975, 0.21181, 2.8191, 0.18844
61, 9.1126, 0.65463, 7.3413, 0.34516, 6.3252, 0.21548, 3.4777, 0.21717, 2.6579, 0.15945, 2.7883, 0.15958
63, 9.2756, 0.47936, 7.3183, 0.54239, 6.3283, 0.18999, 3.455, 0.19145, 2.6551, 0.165, 2.799, 0.15161
65, 9.2399, 0.4979, 7.3898, 0.30034, 6.355, 0.19359, 3.3899, 0.14122, 2.6717, 0.15198, 2.8268, 0.14329
67, 9.2479, 0.50446, 7.3801, 0.49066, 6.3723, 0.16497, 3.3678, 0.12432, 2.6721, 0.13911, 2.8376, 0.13122
69, 9.3106, 0.49139, 7.4192, 0.24373, 6.3732, 0.14737, 3.3575, 0.13281, 2.6987, 0.14303, 2.8712, 0.14023
71, 9.32, 0.42105, 7.4337, 0.27901, 6.4086, 0.12459, 3.3512, 0.12157, 2.7015, 0.13914, 2.9177, 0.11398
73, 9.3355, 0.50154, 7.4281, 0.29535, 6.4086, 0.11885, 3.3375, 0.098392, 2.7254, 0.13996, 2.9218, 0.12202
75, 9.3498, 0.48171, 7.4602, 0.20647, 6.4248, 0.13028, 3.3334, 0.10968, 2.7293, 0.12953, 2.9571, 0.10742
77, 9.4028, 0.43434, 7.4983, 0.23655, 6.4366, 0.10764, 3.3155, 0.084933, 2.7578, 0.13825, 2.9986, 0.11431
79, 9.4198, 0.41326, 7.5154, 0.27721, 6.4492, 0.11002, 3.319, 0.089386, 2.7821, 0.13531, 3.0313, 0.092528
81, 9.4458, 0.4102, 7.5157, 0.2593, 6.4605, 0.1109, 3.3118, 0.074986, 2.81, 0.13914, 3.0655, 0.095288
83, 9.4316, 0.42552, 7.5499, 0.216, 6.471, 0.095549, 3.3021, 0.062104, 2.8228, 0.12303, 3.1084, 0.098612
85, 9.4617, 0.41615, 7.5713, 0.21559, 6.4816, 0.11329, 3.3131, 0.058471, 2.8506, 0.1133, 3.1495, 0.096123
87, 9.4763, 0.37567, 7.597, 0.19559, 6.4854, 0.11819, 3.3062, 0.062795, 2.8682, 0.10252, 3.1813, 0.10825
89, 9.562, 0.3319, 7.5984, 0.23877, 6.5207, 0.12743, 3.3163, 0.062115, 2.9084, 0.11813, 3.2217, 0.092819
91, 9.5124, 0.39548, 7.6279, 0.1907, 6.5254, 0.13864, 3.3134, 0.060643, 2.9293, 0.10123, 3.2603, 0.10353
93, 9.5699, 0.31322, 7.6667, 0.17641, 6.5352, 0.15443, 3.3243, 0.059753, 2.9621, 0.09417, 3.3083, 0.085033
95, 9.5443, 0.3839, 7.6326, 0.21354, 6.5795, 0.12711, 3.3247, 0.058556, 2.9781, 0.090383, 3.3365, 0.098198
97, 9.5335, 0.3853, 7.6386, 0.19874, 6.5876, 0.12318, 3.3381, 0.053187, 3.0028, 0.077428, 3.3851, 0.087167
99, 9.5921, 0.38623, 7.634, 0.20667, 6.5678, 0.15014, 3.3408, 0.057699, 3.0369, 0.081615, 3.425, 0.090982
101, 9.5827, 0.40968, 7.627, 0.22806, 6.5992, 0.12876, 3.3524, 0.053266, 3.0721, 0.095931, 3.4643, 0.085331
103, 9.6175, 0.27677, 7.6296, 0.20094, 6.6185, 0.12208, 3.3571, 0.054735, 3.0922, 0.082432, 3.5126, 0.080357
105, 9.6316, 0.35626, 7.6384, 0.20198, 6.6056, 0.12062, 3.3606, 0.058787, 3.1267, 0.078353, 3.5426, 0.086152
107, 9.6636, 0.33305, 7.5623, 0.293, 6.5991, 0.1197, 3.3736, 0.058135, 3.1539, 0.091676, 3.5768, 0.09266
109, 9.6332, 0.32443, 7.5609, 0.28553, 6.5586, 0.15854, 3.3808, 0.058418, 3.1906, 0.11346, 3.6161, 0.091625
111, 9.6465, 0.28561, 7.5361, 0.29073, 6.5741, 0.13232, 3.3929, 0.053672, 3.2309, 0.10022, 3.6682, 0.08699
113, 9.6632, 0.29878, 7.495, 0.30367, 6.5682, 0.14027, 3.408, 0.05079, 3.2396, 0.094, 3.6917, 0.087223
115, 9.6845, 0.29675, 7.4612, 0.31333, 6.5614, 0.14539, 3.4022, 0.054344, 3.2875, 0.13141, 3.7269, 0.087529
117, 9.6925, 0.29653, 7.4063, 0.32409, 6.5506, 0.12551, 3.419, 0.050338, 3.3066, 0.09877, 3.7623, 0.081076
119, 9.6665, 0.31389, 7.3953, 0.32483, 6.536, 0.1323, 3.4321, 0.048804, 3.3345, 0.094921, 3.8052, 0.092935
121, 9.7015, 0.35493, 7.3593, 0.31757, 6.5061, 0.14223, 3.4396, 0.044257, 3.3854, 0.16134, 3.838, 0.080887
123, 9.6925, 0.30343, 7.3179, 0.30886, 6.4981, 0.1063, 3.4408, 0.047927, 3.4088, 0.12584, 3.8746, 0.082547
125, 9.69, 0.26148, 7.2665, 0.28107, 6.4863, 0.12467, 3.4526, 0.043728, 3.444, 0.16937, 3.9069, 0.073077
127, 9.7405, 0.26943, 7.2264, 0.2504, 6.4751, 0.11268, 3.4584, 0.041485, 3.4729, 0.1765, 3.9405, 0.081078

==> csv/grad1_train.csv <==
m, n0, n0_std, n2, n2_std, n4, n4_std, n12, n12_std, n18, n18_std, n20, n20_std
1, 10.0304, 1.2482, 29.5664, 2.9327, 26.4302, 1.13, 20.7534, 0.4323, 17.83, 0.65873, 12.2435, 0.2619
3, 5.4631, 0.024749, 21.2916, 3.0244, 18.6017, 1.5735, 16.3724, 0.63655, 15.3171, 0.76475, 10.9525, 0.4268
5, 3.04, 0.012241, 15.3243, 3.0649, 13.3599, 1.6281, 12.8144, 0.75415, 13.2574, 0.77467, 9.5981, 0.57235
7, 1.5184, 0.00019901, 10.3495, 3.3918, 8.8848, 1.7722, 9.992, 0.86037, 11.339, 0.84658, 8.3171, 0.57552
9, 0.75054, 0.023155, 7.4863, 3.488, 6.3521, 1.5921, 7.4417, 0.72074, 9.3823, 0.87794, 7.0116, 0.60078
11, 0.44071, 0.030568, 5.607, 3.0978, 4.4512, 1.3283, 5.4431, 0.66639, 7.5807, 0.87851, 5.7985, 0.66533
13, 0.26034, 0.0079235, 4.4458, 2.691, 3.2521, 1.1962, 3.8735, 0.58336, 6.068, 0.82887, 4.5836, 0.62174
15, 0.1718, 0.022769, 3.8167, 2.6179, 2.5435, 0.93824, 2.7854, 0.55832, 4.4311, 0.77003, 3.2571, 0.53795
17, 0.13493, 0.031749, 3.3238, 3.2931, 2.22, 1.5211, 1.9259, 0.42349, 3.1235, 0.80755, 1.9652, 0.43593
19, 0.11653, 0.039215, 2.7788, 2.9611, 1.7662, 1.488, 1.3806, 0.43976, 2.3233, 0.85665, 0.84549, 0.31271
21, 0.10503, 0.043395, 2.3283, 2.6649, 1.6556, 1.4117, 0.9989, 0.34867, 1.8356, 0.79966, 0.21644, 0.23964
23, 0.10504, 0.040096, 2.1103, 2.9104, 1.3698, 1.3662, 0.78172, 0.29645, 1.7376, 0.97229, 0.057279, 0.079191
25, 0.10895, 0.032073, 1.9205, 3.2196, 1.4289, 2.1476, 0.61936, 0.26598, 1.6198, 0.978, 0.016784, 0.016123
27, 0.096893, 0.033166, 2.2167, 3.7588, 1.4782, 2.3669, 0.51084, 0.24178, 1.6217, 1.0534, 0.0078409, 0.0050683
29, 0.092207, 0.029149, 2.508, 4.1566, 1.5457, 2.6859, 0.41004, 0.21599, 1.4046, 1.0625, 0.0052701, 0.0030601
31, 0.08242, 0.030373, 2.4486, 4.1372, 2.0968, 3.4375, 0.32236, 0.16248, 1.3793, 1.0769, 0.0033164, 0.0019751
33, 0.074255, 0.026282, 2.7387, 4.4747, 1.7998, 3.3024, 0.24532, 0.13899, 1.1809, 1.0817, 0.0021783, 0.0013432
35, 0.068522, 0.025638, 2.4821, 4.4048, 2.3092, 3.7552, 0.20895, 0.12782, 1.1448, 1.1707, 0.0015115, 0.00081837
37, 0.059963, 0.024373, 2.8586, 4.7374, 2.9407, 4.1865, 0.18768, 0.10481, 0.7852, 1.0192, 0.0011163, 0.00059565
39, 0.051289, 0.023227, 3.7436, 5.1778, 2.6874, 4.1014, 0.16753, 0.10125, 0.75824, 1.0483, 0.000807, 0.00039721
41, 0.046164, 0.020222, 3.6452, 5.1446, 3.3241, 4.3865, 0.13171, 0.081971, 0.65157, 0.99378, 0.00065702, 0.000334
43, 0.044999, 0.020213, 3.986, 5.2501, 5.0616, 4.5858, 0.1123, 0.085733, 0.52696, 0.92858, 0.00054712, 0.00028973
45, 0.041505, 0.018931, 4.525, 5.391, 4.5362, 4.6049, 0.098844, 0.078325, 0.5762, 1.1218, 0.00049582, 0.00020877
47, 0.043063, 0.020856, 4.8315, 5.4275, 4.8024, 4.6561, 0.083389, 0.06395, 0.39096, 0.91416, 0.00041966, 0.00013165
49, 0.036933, 0.016208, 5.6345, 5.473, 5.7256, 4.5615, 0.066936, 0.054351, 0.48252, 1.0597, 0.00036459, 0.00011209
51, 0.035568, 0.017838, 6.0493, 5.4223, 5.8517, 4.5608, 0.054502, 0.038407, 0.27933, 0.7843, 0.00034173, 7.3132e-05
53, 0.033947, 0.015339, 6.4771, 5.3619, 6.5501, 4.3316, 0.047656, 0.039606, 0.28317, 0.82843, 0.00034473, 7.2606e-05
55, 0.032517, 0.015801, 7.6287, 5.0297, 6.6234, 4.3364, 0.040339, 0.033402, 0.32985, 0.90745, 0.00033865, 7.3051e-05
57, 0.029367, 0.012713, 8.2273, 4.7319, 6.9129, 4.2032, 0.03552, 0.026985, 0.26486, 0.81493, 0.00033955, 6.1553e-05
59, 0.027932, 0.013618, 8.1374, 4.8061, 7.6131, 3.7506, 0.031001, 0.027845, 0.2364, 0.78615, 0.00034236, 6.2362e-05
61, 0.026291, 0.013355, 9.2326, 4.0222, 7.9002, 3.5805, 0.024834, 0.017873, 0.28476, 0.83969, 0.00034289, 6.4469e-05
63, 0.023295, 0.0096271, 9.3717, 3.9261, 8.0841, 3.4023, 0.023388, 0.017825, 0.23641, 0.77279, 0.00034057, 5.7998e-05
65, 0.022018, 0.009914, 9.7656, 3.52, 7.8632, 3.6273, 0.018608, 0.013102, 0.29283, 0.811, 0.00034908, 6.5593e-05
67, 0.021363, 0.0096947, 10.1088, 3.0746, 8.3064, 3.2916, 0.016896, 0.011296, 0.32089, 0.85622, 0.00033073, 7.7566e-05
69, 0.020194, 0.0098999, 10.1662, 3.0038, 8.6766, 2.9071, 0.014586, 0.0095334, 0.45233, 1.0582, 0.00033174, 7.4668e-05
71, 0.018402, 0.007755, 10.3327, 2.7314, 9.0188, 2.4896, 0.013536, 0.008291, 0.39144, 0.97419, 0.00031579, 7.1177e-05
73, 0.018986, 0.0095214, 10.415, 2.6375, 8.8963, 2.7255, 0.012689, 0.0082292, 0.32131, 0.88814, 0.00029442, 8.3593e-05
75, 0.017479, 0.0089284, 10.6121, 2.1799, 8.7268, 3.0011, 0.012113, 0.009961, 0.39019, 0.96767, 0.00026271, 8.6777e-05
77, 0.016888, 0.0081962, 10.5168, 2.2938, 9.2027, 2.34, 0.0097575, 0.0064952, 0.46402, 1.029, 0.00022686, 0.00010115
79, 0.016477, 0.0081222, 10.5201, 2.2955, 9.3552, 2.1626, 0.0092725, 0.0057032, 0.37156, 0.94106, 0.00019309, 9.791e-05
81, 0.016173, 0.0076035, 10.5973, 2.1766, 9.6437, 1.5638, 0.0089563, 0.0052886, 0.31831, 0.88457, 0.00016413, 9.6457e-05
83, 0.015267, 0.0078113, 10.7246, 1.7323, 9.52, 1.9583, 0.007209, 0.0036743, 0.22821, 0.7726, 0.00014236, 9.261e-05
85, 0.01508, 0.0070284, 10.6968, 1.7342, 9.5781, 1.9727, 0.0073388, 0.0030738, 0.12028, 0.54721, 0.00010562, 7.9267e-05
87, 0.014536, 0.0065365, 10.7283, 1.5553, 9.7588, 1.4119, 0.006884, 0.0030626, 0.094027, 0.49523, 8.1933e-05, 6.4022e-05
89, 0.014119, 0.0049657, 10.5772, 2.0325, 9.8145, 1.2353, 0.0065634, 0.0035537, 0.11716, 0.58671, 6.697e-05, 4.5907e-05
91, 0.013689, 0.0064726, 10.8642, 1.1268, 9.7009, 1.5711, 0.0055921, 0.0023421, 0.067716, 0.43468, 5.6346e-05, 3.5094e-05
93, 0.01329, 0.0045915, 10.7958, 1.3693, 9.4638, 2.295, 0.0054639, 0.0029189, 0.038428, 0.32354, 5.3116e-05, 2.8221e-05
95, 0.01369, 0.0062288, 10.641, 1.8926, 9.8036, 1.4222, 0.0052264, 0.0028008, 0.034226, 0.28432, 5.3922e-05, 2.9699e-05
97, 0.012979, 0.0058173, 10.7364, 1.7447, 9.6319, 1.9811, 0.0051806, 0.0026746, 0.0046149, 0.0032599, 5.018e-05, 1.2953e-05
99, 0.012347, 0.005757, 10.7276, 1.7464, 9.6461, 2.1089, 0.0046326, 0.0023379, 0.0044832, 0.003539, 5.1204e-05, 1.4524e-05
101, 0.012296, 0.0063159, 10.4359, 2.5318, 9.41, 2.4925, 0.0041471, 0.0019893, 0.024116, 0.29634, 5.1935e-05, 1.3119e-05
103, 0.01106, 0.0036502, 10.5942, 2.3296, 9.3776, 2.5855, 0.0041641, 0.0020657, 0.0034163, 0.0029465, 5.396e-05, 1.224e-05
105, 0.011321, 0.005112, 10.7197, 2.222, 8.819, 3.4202, 0.0036442, 0.0022086, 0.0027175, 0.0025667, 5.4831e-05, 1.2672e-05
107, 0.010936, 0.0051539, 9.8306, 3.64, 8.6014, 3.622, 0.0033183, 0.0019311, 0.022108, 0.2822, 5.4669e-05, 1.293e-05
109, 0.010486, 0.0043078, 9.8467, 3.6484, 7.8363, 4.2866, 0.0031762, 0.0018608, 0.062572, 0.49222, 5.3838e-05, 1.1386e-05
111, 0.0095591, 0.0033887, 9.3695, 4.2479, 7.4813, 4.4962, 0.0028786, 0.0018282, 0.06152, 0.48615, 5.6478e-05, 1.126e-05
113, 0.0095396, 0.0039483, 9.0787, 4.5444, 7.0892, 4.6988, 0.00258, 0.001778, 0.020576, 0.26896, 5.345e-05, 1.1842e-05
115, 0.0091645, 0.003239, 8.3292, 5.0028, 7.1153, 4.7161, 0.002704, 0.0018164, 0.12154, 0.6855, 5.2524e-05, 1.1855e-05
117, 0.0089032, 0.0036853, 7.877, 5.278, 5.8759, 5.0507, 0.0021725, 0.0016145, 0.05926, 0.47215, 5.2674e-05, 1.173e-05
119, 0.0088142, 0.0044508, 7.1848, 5.4986, 5.0787, 5.1246, 0.0019755, 0.0014279, 0.042371, 0.41068, 5.1608e-05, 1.0929e-05
121, 0.0085918, 0.0050194, 6.6825, 5.6174, 4.5475, 5.1225, 0.0017539, 0.0011212, 0.19016, 0.87285, 5.0932e-05, 1.0726e-05
123, 0.0083908, 0.0040019, 5.8019, 5.7261, 2.5429, 4.4429, 0.0017615, 0.0012282, 0.12656, 0.71435, 5.1102e-05, 1.0916e-05
125, 0.0079536, 0.0027721, 4.7138, 5.6277, 3.0005, 4.6771, 0.0015086, 0.00083986, 0.21071, 0.91542, 4.8137e-05, 1.0019e-05
127, 0.0077305, 0.0027919, 3.9079, 5.4699, 1.7669, 3.8726, 0.001493, 0.00082506, 0.29228, 1.0637, 4.8523e-05, 1.1089e-05

==> csv/grad2_iterations.csv <==
m, n0, n0_std, n2, n2_std, n4, n4_std, n12, n12_std, n18, n18_std, n20, n20_std
1, 42.22, 20.0048, 12.89, 7.0546, 22.83, 31.4184, 29.905, 9.4266, 39.925, 11.0057, 38.42, 10.406
3, 167.325, 82.1563, 20.825, 10.517, 24.32, 12.4524, 61.25, 43.9345, 85.07, 43.4876, 97.685, 57.0766
5, 193.375, 115.2903, 28.765, 16.6908, 31.63, 13.846, 79.885, 60.1883, 115.29, 58.4482, 127.195, 66.9638
7, 117.04, 41.8111, 29.91, 18.4454, 38.34, 22.009, 75.78, 44.5793, 131.86, 67.488, 137.64, 58.0986
9, 186.025, 81.0566, 32.59, 27.0854, 47.83, 32.7551, 82.825, 40.1073, 147.24, 65.5616, 148.365, 57.8097
11, 287.63, 63.8086, 34.86, 21.0944, 45.14, 27.3176, 101.875, 39.5323, 167.3, 74.5729, 177.92, 84.7072
13, 430.65, 52.4912, 35.17, 15.1472, 45.085, 31.43, 130.075, 33.4118, 178.605, 69.2207, 190.04, 86.7026
15, 493.51, 21.5026, 40.415, 19.8763, 42.165, 27.5865, 153.805, 55.0392, 196.29, 73.3467, 197.34, 70.4893
17, 500, 0, 43.935, 27.7048, 40.17, 31.784, 163.43, 60.6842, 219.585, 59.662, 230.23, 82.1874
19, 500, 0, 51.225, 51.7353, 48.97, 35.2517, 166.86, 52.2679, 328.15, 63.6127, 262.595, 70.4557
21, 500, 0, 53.285, 53.9346, 55, 46.7892, 164.36, 42.4032, 444.975, 50.1956, 380.8, 68.3406
23, 500, 0, 52.825, 54.2732, 66.865, 57.681, 173.93, 51.0868, 494.07, 16.7084, 479.16, 32.8782
25, 500, 0, 68.435, 71.0111, 60.08, 42.0621, 174.39, 58.6543, 499.37, 4.59, 499.785, 2.1638
27, 500, 0, 83.385, 109.6472, 64.2, 63.831, 171.02, 43.0862, 500, 0, 500, 0
29, 500, 0, 93.42, 107.5723, 63.91, 65.4198, 180.98, 58.3705, 500, 0, 500, 0
31, 500, 0, 89.68, 106.7576, 61.895, 70.488, 180.87, 48.5078, 500, 0, 500, 0
33, 500, 0, 115.435, 135.9919, 54.455, 70.7249, 193.17, 78.6362, 500, 0, 500, 0
35, 500, 0, 133.96, 145.0596, 57.66, 82.8711, 196.73, 82.4574, 500, 0, 500, 0
37, 500, 0, 144.07, 153.0864, 56.99, 94.7197, 202.95, 86.4928, 500, 0, 500, 0
39, 500, 0, 131.805, 148.4816, 53.17, 88.0036, 210.66, 97.9782, 500, 0, 500, 0
41, 500, 0, 144.685, 159.3978, 37.855, 64.9194, 218.92, 105.5871, 500, 0, 500, 0
43, 500, 0, 153.325, 165.0427, 37.765, 76.8047, 230.07, 110.0068, 500, 0, 500, 0
45, 500, 0, 136.84, 155.3792, 31.095, 60.9816, 249.66, 127.5393, 500, 0, 500, 0
47, 500, 0, 125.97, 141.9783, 31.875, 60.637, 268.745, 138.223, 500, 0, 500, 0
49, 500, 0, 114.71, 138.7179, 25.75, 50.42, 283.57, 141.4087, 500, 0, 500, 0
51, 500, 0, 116.045, 146.6932, 25.245, 48.9576, 320.725, 150.7301, 500, 0, 500, 0
53, 500, 0, 103.825, 127.8054, 29.125, 68.7025, 337.725, 150.2965, 500, 0, 500, 0
55, 500, 0, 86.84, 126.4957, 23.05, 37.007, 348.8, 156.7585, 500, 0, 500, 0
57, 500, 0, 91.155, 136.1936, 29.915, 69.2753, 347.97, 157.9347, 500, 0, 500, 0
59, 500, 0, 82.25, 119.189, 19.795, 18.1676, 377.21, 151.2529, 500, 0, 500, 0
61, 500, 0, 67.815, 113.5962, 25.775, 59.0164, 407.865, 144.0548, 500, 0, 500, 0
63, 500, 0, 69.105, 120.5021, 19.485, 6.6891, 422.9, 130.453, 500, 0, 500, 0
65, 500, 0, 42.13, 73.7549, 23.79, 34.8618, 444.11, 117.0502, 500, 0, 500, 0
67, 500, 0, 49.75, 102.0732, 24.36, 34.5529, 457.535, 105.4232, 500, 0, 500, 0
69, 500, 0, 45.965, 94.1093, 23.495, 34.4036, 464.105, 97.9097, 500, 0, 500, 0
71, 500, 0, 37.26, 80.0673, 26.385, 49.2601, 475.325, 81.1035, 500, 0, 500, 0
73, 500, 0, 41.5, 97.4968, 21.455, 5.7875, 479.99, 73.8645, 500, 0, 500, 0
75, 500, 0, 30.95, 76.9023, 24.235, 34.4817, 484.97, 68.0989, 500, 0, 500, 0
77, 500, 0, 19.575, 37.2925, 23.89, 34.3723, 494.795, 41.5486, 500, 0, 500, 0
79, 500, 0, 17.67, 34.7232, 23.425, 34.4231, 489.21, 58.7101, 500, 0, 500, 0
81, 500, 0, 19.405, 48.9575, 19.705, 5.4245, 491.155, 53.5956, 500, 0, 500, 0
83, 500, 0, 16.54, 34.731, 19.915, 6.754, 499.84, 2.2627, 500, 0, 500, 0
85, 500, 0, 18.535, 48.7639, 24.26, 48.2803, 500, 0, 500, 0, 500, 0
87, 500, 0, 13.5, 5.5156, 21.4, 34.45, 500, 0, 500, 0, 500, 0
89, 500, 0, 15.335, 35.0341, 18.43, 5.129, 498.71, 17.822, 500, 0, 500, 0
91, 500, 0, 12.185, 4.2675, 17.855, 5.7234, 500, 0, 500, 0, 500, 0
93, 500, 0, 11.24, 4.2394, 19.09, 6.3112, 500, 0, 500, 0, 500, 0
95, 500, 0, 11.83, 5.1764, 17.605, 6.0208, 499.73, 3.8184, 500, 0, 500, 0
97, 500, 0, 14.17, 35.4471, 17.095, 5.9289, 500, 0, 500, 0, 500, 0
99, 500, 0, 11.355, 4.3223, 17.265, 5.506, 500, 0, 500, 0, 500, 0
101, 500, 0, 13.905, 34.9729, 16.01, 5.6506, 500, 0, 500, 0, 500, 0
103, 500, 0, 17.49, 59.7831, 21.165, 48.5713, 500, 0, 500, 0, 500, 0
105, 500, 0, 9.52, 3.0024, 17.875, 34.6864, 500, 0, 500, 0, 500, 0
107, 500, 0, 9.985, 4.0925, 20.325, 48.7016, 500, 0, 500, 0, 500, 0
109, 500, 0, 19.675, 68.8962, 22.56, 59.3693, 500, 0, 500, 0, 500, 0
111, 500, 0, 11.535, 34.8605, 17.725, 34.7258, 500, 0, 500, 0, 500, 0
113, 500, 0, 21.82, 76.838, 37.04, 100.9717, 500, 0, 500, 0, 500, 0
115, 500, 0, 16.5, 59.8884, 22.53, 59.3268, 500, 0, 500, 0, 500, 0
117, 500, 0, 17.055, 59.8675, 34.84, 95.4046, 500, 0, 500, 0, 500, 0
119, 500, 0, 34.185, 107.2427, 27.48, 76.1823, 500, 0, 500, 0, 500, 0
121, 500, 0, 29.365, 96.416, 56.565, 135.6528, 500, 0, 500, 0, 500, 0
123, 500, 0, 53.475, 140.8314, 74.2, 157.7845, 500, 0, 500, 0, 500, 0
125, 499.98, 0.28284, 68.995, 159.6253, 88.47, 173.4225, 500, 0, 500, 0, 500, 0
127, 499.93, 0.98995, 61.595, 150.7175, 100.475, 184.6337, 500, 0, 500, 0, 500, 0

==> csv/grad2_test.csv <==
m, n0, n0_std, n2, n2_std, n4, n4_std, n12, n12_std, n18, n18_std, n20, n20_std
1, 9.1734, 0.35419, 9.0509, 0.068277, 9.034, 0.0097042, 9.025, 0.0041845, 9.0244, 0.0040713, 9.0245, 0.0041841
3, 7.0839, 0.0017815, 7.5638, 0.56331, 7.1431, 0.15164, 7.1087, 0.012785, 7.1097, 0.013685, 7.1134, 0.012679
5, 5.1842, 0.0037733, 6.4545, 0.87333, 5.7126, 0.35391, 5.2631, 0.041582, 5.2659, 0.03258, 5.281, 0.044473
7, 3.3699, 0.0019992, 6.0479, 1.0203, 4.9131, 0.96017, 3.5591, 0.10707, 3.5992, 0.13566, 3.6338, 0.14199
9, 1.7578, 0.05289, 5.6372, 1.1384, 4.2138, 1.2295, 2.1993, 0.2085, 2.3847, 0.22241, 2.4484, 0.2136
11, 1.8247, 0.30774, 5.3281, 0.95598, 4.2793, 1.2893, 1.4909, 0.19881, 1.7047, 0.21196, 1.7972, 0.20806
13, 3.7771, 0.10349, 4.8586, 0.95107, 4.2253, 1.3342, 1.3693, 0.12881, 1.4966, 0.14023, 1.5122, 0.16163
15, 5.1009, 0.48373, 4.5172, 1.2081, 4.284, 1.4003, 1.4207, 0.14578, 1.5478, 0.16371, 1.4809, 0.12196
17, 5.7939, 0.83605, 4.2935, 1.5996, 4.5142, 1.4168, 1.4361, 0.16371, 1.8949, 0.25282, 1.6707, 0.20374
19, 6.2603, 1.21, 4.0498, 1.6955, 4.0343, 1.6063, 1.4406, 0.14671, 2.4445, 0.37421, 2.152, 0.31671
21, 6.5259, 1.3771, 3.8857, 1.8815, 3.8567, 1.7163, 1.4227, 0.16918, 3.248, 0.39771, 2.845, 0.35861
23, 6.5473, 1.3824, 3.8638, 1.994, 3.7329, 1.7643, 1.4145, 0.20262, 4.0465, 0.29429, 3.6888, 0.36726
25, 6.4137, 1.2378, 3.5117, 2.2419, 3.8653, 1.9333, 1.4496, 0.33693, 4.544, 0.31058, 4.2775, 0.32151
27, 6.8989, 1.4118, 3.7919, 2.371, 3.9145, 1.9641, 1.4168, 0.22177, 4.7571, 0.26508, 4.5908, 0.27868
29, 7.0637, 1.3697, 3.5174, 2.4102, 3.9861, 1.9805, 1.4694, 0.44087, 4.9377, 0.24661, 4.8068, 0.26615
31, 7.4284, 1.411, 3.7188, 2.5598, 4.2551, 2.0331, 1.3987, 0.27694, 5.0208, 0.2479, 4.9686, 0.24093
33, 7.8716, 1.3831, 3.8208, 2.6729, 4.5881, 1.8547, 1.5176, 0.62642, 5.1198, 0.20493, 5.0301, 0.22836
35, 7.9831, 1.3377, 3.4777, 2.6075, 4.807, 1.7596, 1.5558, 0.7029, 5.1795, 0.21937, 5.1415, 0.23085
37, 8.3536, 1.2168, 3.5426, 2.6527, 5.058, 1.6267, 1.5585, 0.69072, 5.2664, 0.20955, 5.227, 0.21083
39, 8.5207, 1.0617, 3.8982, 2.8037, 5.142, 1.5583, 1.6619, 0.85731, 5.3389, 0.19163, 5.2851, 0.17651
41, 8.6426, 0.96444, 3.98, 2.7981, 5.4965, 1.2456, 1.7151, 0.96612, 5.4014, 0.17583, 5.3724, 0.18399
43, 8.6162, 0.98881, 3.8924, 2.6809, 5.718, 0.9073, 1.8336, 1.1027, 5.4312, 0.17314, 5.3947, 0.1689
45, 8.7296, 0.90407, 4.069, 2.8085, 5.7962, 0.75087, 2.0321, 1.3092, 5.4695, 0.159, 5.4544, 0.17675
47, 8.6688, 1.0185, 3.9521, 2.8426, 5.7808, 0.90638, 2.3154, 1.5686, 5.535, 0.1463, 5.4948, 0.15812
49, 8.9274, 0.81134, 4.159, 2.8342, 5.9247, 0.50141, 2.3917, 1.5349, 5.5798, 0.14417, 5.5316, 0.16667
51, 8.9512, 0.86277, 4.4373, 2.7956, 5.9532, 0.48301, 2.987, 1.8657, 5.6178, 0.14173, 5.5431, 0.14419
53, 8.9834, 0.80084, 4.3305, 2.7728, 5.9932, 0.3728, 3.1275, 1.8719, 5.6538, 0.13342, 5.6163, 0.14731
55, 8.9757, 0.80626, 5.1752, 2.7539, 5.9938, 0.5166, 3.427, 1.9749, 5.7115, 0.12488, 5.6333, 0.1365
57, 9.1677, 0.61725, 5.3489, 2.7137, 6.015, 0.51844, 3.4658, 2.059, 5.7457, 0.12294, 5.6756, 0.13519
59, 9.1401, 0.69687, 5.321, 2.7609, 6.0623, 0.38518, 3.8503, 2.0265, 5.7524, 0.13028, 5.7095, 0.12922
61, 9.1126, 0.65463, 6.0283, 2.5032, 6.1283, 0.18986, 4.3685, 1.9737, 5.7921, 0.11487, 5.7407, 0.12225
63, 9.2756, 0.47936, 6.319, 2.3135, 6.1667, 0.18007, 4.5013, 1.8371, 5.8161, 0.10864, 5.7864, 0.1184
65, 9.2399, 0.4979, 6.6507, 2.152, 6.1891, 0.18446, 4.9379, 1.7002, 5.8608, 0.11421, 5.803, 0.1207
67, 9.2479, 0.50446, 6.7612, 1.9759, 6.2737, 0.19735, 5.1892, 1.5585, 5.8939, 0.11505, 5.8396, 0.12658
69, 9.3106, 0.49139, 6.8706, 1.9124, 6.297, 0.19547, 5.3278, 1.4514, 5.9126, 0.1131, 5.8659, 0.11668
71, 9.32, 0.42105, 7.0817, 1.6795, 6.3327, 0.41853, 5.533, 1.2283, 5.9401, 0.10943, 5.8982, 0.11136
73, 9.3355, 0.50154, 7.2911, 1.2791, 6.3668, 0.18355, 5.575, 1.1893, 5.9736, 0.10384, 5.944, 0.10124
75, 9.3498, 0.48171, 7.4119, 1.0554, 6.3977, 0.19089, 5.7517, 1.0358, 5.9979, 0.085834, 5.9492, 0.10419
77, 9.4028, 0.43434, 7.5283, 0.91244, 6.455, 0.17172, 5.9873, 0.63524, 6.0165, 0.093239, 5.9923, 0.10732
79, 9.4198, 0.41326, 7.64, 0.39384, 6.4828, 0.17096, 5.9647, 0.86966, 6.042, 0.09085, 6.0173, 0.099203
81, 9.4458, 0.4102, 7.6364, 0.48007, 6.5284, 0.15167, 5.9924, 0.80212, 6.0758, 0.089924, 6.0441, 0.097057
83, 9.4316, 0.42552, 7.6746, 0.18812, 6.5453, 0.13482, 6.1426, 0.23138, 6.1104, 0.09566, 6.0845, 0.10047
85, 9.4617, 0.41615, 7.6822, 0.19176, 6.5774, 0.1318, 6.1868, 0.16078, 6.1351, 0.089667, 6.0995, 0.097296
87, 9.4763, 0.37567, 7.702, 0.11879, 6.5681, 0.14341, 6.1989, 0.15856, 6.1518, 0.08774, 6.1162, 0.084526
89, 9.562, 0.3319, 7.7142, 0.15578, 6.596, 0.13225, 6.2034, 0.40373, 6.1669, 0.090443, 6.1479, 0.092863
91, 9.5124, 0.39548, 7.7284, 0.10878, 6.618, 0.13128, 6.2553, 0.068125, 6.1887, 0.089075, 6.1889, 0.089809
93, 9.5699, 0.31322, 7.7489, 0.083059, 6.6184, 0.13297, 6.2795, 0.092812, 6.2153, 0.088223, 6.1874, 0.091324
95, 9.5443, 0.3839, 7.7272, 0.093069, 6.6498, 0.12262, 6.2923, 0.15621, 6.2437, 0.086511, 6.2139, 0.091077
97, 9.5335, 0.3853, 7.7272, 0.14104, 6.6655, 0.1262, 6.3317, 0.075287, 6.2513, 0.088492, 6.2362, 0.083896
99, 9.5921, 0.38623, 7.7268, 0.085496, 6.6533, 0.14084, 6.3428, 0.074753, 6.2672, 0.092039, 6.2548, 0.096709
101, 9.5827, 0.40968, 7.7285, 0.10851, 6.678, 0.11904, 6.3716, 0.072066, 6.2885, 0.08155, 6.2762, 0.078703
103, 9.6175, 0.27677, 7.7107, 0.14582, 6.7, 0.11287, 6.3925, 0.065798, 6.3127, 0.083387, 6.2928, 0.083992
105, 9.6316, 0.35626, 7.7233, 0.074914, 6.6795, 0.12768, 6.4137, 0.073527, 6.331, 0.075386, 6.3001, 0.084838
107, 9.6636, 0.33305, 7.7038, 0.084926, 6.6685, 0.13318, 6.4398, 0.076855, 6.3384, 0.083046, 6.3352, 0.087912
109, 9.6332, 0.32443, 7.6794, 0.17282, 6.6603, 0.14377, 6.4542, 0.064925, 6.3679, 0.076731, 6.3429, 0.070955
111, 9.6465, 0.28561, 7.6911, 0.099702, 6.6603, 0.14832, 6.4691, 0.072439, 6.3704, 0.072532, 6.3592, 0.085154
113, 9.6632, 0.29878, 7.6603, 0.17893, 6.6657, 0.14971, 6.5004, 0.072492, 6.3967, 0.076964, 6.3691, 0.071305
115, 9.6845, 0.29675, 7.6589, 0.14962, 6.6498, 0.1417, 6.5163, 0.069324, 6.4212, 0.067757, 6.3948, 0.069096
117, 9.6925, 0.29653, 7.6352, 0.15232, 6.6313, 0.15328, 6.5282, 0.067909, 6.4372, 0.070733, 6.4114, 0.071023
119, 9.6665, 0.31389, 7.5961, 0.21838, 6.6229, 0.15625, 6.5524, 0.071277, 6.4567, 0.06351, 6.4236, 0.071506
121, 9.7015, 0.35493, 7.5991, 0.20084, 6.5998, 0.17082, 6.5617, 0.062819, 6.4653, 0.06449, 6.4405, 0.069066
123, 9.6925, 0.30343, 7.5402, 0.26894, 6.5581, 0.36082, 6.5761, 0.063091, 6.4855, 0.064548, 6.4651, 0.07547
125, 9.69, 0.26148, 7.4802, 0.26817, 6.5996, 0.14599, 6.5983, 0.071286, 6.5037, 0.05831, 6.4743, 0.064002
127, 9.7405, 0.26943, 7.4565, 0.31767, 6.5586, 0.17661, 6.6137, 0.067424, 6.5157, 0.069798, 6.4949, 0.063087

==> csv/grad2_train.csv <==
m, n0, n0_std, n2, n2_std, n4, n4_std, n12, n12_std, n18, n18_std, n20, n20_std
1, 10.0304, 1.2482, 29.6928, 3.1223, 27.2887, 1.5126, 23.1905, 0.64323, 23.1479, 0.49826, 22.4662, 0.459
3, 5.4631, 0.024749, 20.7677, 3.0375, 18.3777, 1.7092, 17.664, 0.88016, 18.1374, 0.65603, 17.7463, 0.62078
5, 3.04, 0.012241, 15.2336, 2.8267, 13.3537, 1.5565, 13.5796, 0.88024, 14.5867, 0.7278, 14.3113, 0.72557
7, 1.5184, 0.00019901, 12.6916, 2.6641, 10.9153, 1.5449, 10.5895, 0.91137, 12.0074, 0.73695, 11.8619, 0.71795
9, 0.75054, 0.023155, 11.4174, 3.0896, 9.1801, 1.692, 8.1327, 0.75572, 9.8996, 0.68205, 9.9193, 0.61604
11, 0.44071, 0.030568, 9.5985, 2.7611, 8.3844, 2.0118, 6.303, 0.63886, 8.1441, 0.70922, 8.4476, 0.62177
13, 0.26034, 0.0079235, 8.268, 2.5546, 7.5081, 2.0399, 5.0403, 0.63952, 6.883, 0.61687, 7.1086, 0.56919
15, 0.1718, 0.022769, 7.3208, 2.7899, 7.2606, 2.3071, 4.272, 0.6173, 5.667, 0.5709, 6.0051, 0.50602
17, 0.13493, 0.031749, 6.4021, 3.1261, 7.298, 2.3462, 3.6178, 0.51853, 4.7291, 0.49603, 4.9711, 0.50819
19, 0.11653, 0.039215, 5.7735, 3.2738, 6.2534, 2.5339, 3.1345, 0.56729, 3.9761, 0.47117, 4.1681, 0.45516
21, 0.10503, 0.043395, 5.3888, 3.4929, 6.0002, 2.579, 2.6963, 0.49781, 3.3321, 0.41987, 3.5782, 0.41404
23, 0.10504, 0.040096, 5.1135, 3.4913, 5.6551, 2.6563, 2.4216, 0.45743, 2.8944, 0.38975, 3.0149, 0.41817
25, 0.10895, 0.032073, 4.4822, 3.75, 5.7281, 2.8904, 2.1422, 0.45335, 2.4696, 0.38631, 2.5674, 0.35948
27, 0.096893, 0.033166, 4.5313, 3.9546, 5.5593, 2.9617, 1.9612, 0.43344, 2.1735, 0.37301, 2.2569, 0.35748
29, 0.092207, 0.029149, 4.1331, 3.8873, 5.5974, 3.0599, 1.737, 0.43039, 1.8539, 0.37719, 1.9442, 0.31284
31, 0.08242, 0.030373, 4.4792, 4.1456, 5.8679, 3.1701, 1.5809, 0.3563, 1.6899, 0.32754, 1.7298, 0.30486
33, 0.074255, 0.026282, 4.2278, 4.2708, 6.4057, 2.9657, 1.3603, 0.37027, 1.4757, 0.31889, 1.5057, 0.28758
35, 0.068522, 0.025638, 3.4968, 4.0556, 6.5718, 2.9086, 1.2292, 0.33519, 1.3017, 0.27834, 1.3521, 0.25538
37, 0.059963, 0.024373, 3.3937, 4.0757, 6.7835, 2.8495, 1.1417, 0.31538, 1.1297, 0.25465, 1.2066, 0.24544
39, 0.051289, 0.023227, 4.0516, 4.3852, 6.9475, 2.7394, 1.0544, 0.34603, 1.0293, 0.24046, 1.0661, 0.23694
41, 0.046164, 0.020222, 3.967, 4.429, 7.5539, 2.1744, 0.96256, 0.33299, 0.90971, 0.22387, 0.96243, 0.23343
43, 0.044999, 0.020213, 3.6516, 4.2484, 7.7609, 1.8999, 0.86141, 0.31848, 0.81404, 0.20869, 0.83656, 0.22187
45, 0.041505, 0.018931, 4.1687, 4.4836, 8.0101, 1.5556, 0.78411, 0.32214, 0.7134, 0.20755, 0.78551, 0.19767
47, 0.043063, 0.020856, 4.1925, 4.4994, 7.9898, 1.7501, 0.71643, 0.33568, 0.62198, 0.17332, 0.66378, 0.18413
49, 0.036933, 0.016208, 4.608, 4.5769, 8.214, 1.1795, 0.63721, 0.29152, 0.55417, 0.1863, 0.60814, 0.18171
51, 0.035568, 0.017838, 4.9713, 4.608, 8.3291, 1.1547, 0.53768, 0.30234, 0.49614, 0.15516, 0.53676, 0.14756
53, 0.033947, 0.015339, 5.0152, 4.5713, 8.3652, 1.3717, 0.49884, 0.29885, 0.45566, 0.16471, 0.4687, 0.13967
55, 0.032517, 0.015801, 6.3126, 4.573, 8.573, 1.0802, 0.44329, 0.2855, 0.39574, 0.14214, 0.42815, 0.12759
57, 0.029367, 0.012713, 6.4764, 4.6521, 8.5237, 1.5001, 0.4299, 0.28133, 0.3611, 0.11262, 0.39918, 0.1321
59, 0.027932, 0.013618, 6.591, 4.6117, 8.7988, 0.6948, 0.37713, 0.28355, 0.33782, 0.12375, 0.3723, 0.12199
61, 0.026291, 0.013355, 7.707, 4.2734, 8.7922, 1.1235, 0.30411, 0.24364, 0.29254, 0.10787, 0.30263, 0.10181
63, 0.023295, 0.0096271, 8.0689, 4.1222, 8.9962, 0.35363, 0.28035, 0.21908, 0.25952, 0.095031, 0.28073, 0.094204
65, 0.022018, 0.009914, 8.9, 3.5471, 8.9444, 0.70072, 0.22723, 0.19077, 0.23662, 0.087145, 0.25538, 0.087429
67, 0.021363, 0.0096947, 8.8435, 3.5931, 8.9977, 0.71779, 0.19904, 0.16777, 0.21158, 0.071632, 0.24288, 0.084549
69, 0.020194, 0.0098999, 9.0948, 3.4039, 9.0658, 0.74197, 0.18517, 0.16439, 0.20067, 0.070492, 0.2176, 0.08154
71, 0.018402, 0.007755, 9.5155, 3.0428, 9.0325, 1.1435, 0.16338, 0.13433, 0.18375, 0.065983, 0.2097, 0.069141
73, 0.018986, 0.0095214, 9.7491, 2.7897, 9.2174, 0.37285, 0.15455, 0.11893, 0.16909, 0.061356, 0.18044, 0.069828
75, 0.017479, 0.0089284, 10.0311, 2.3058, 9.1765, 0.74457, 0.14026, 0.11191, 0.15334, 0.051951, 0.1711, 0.056398
77, 0.016888, 0.0081962, 10.4051, 1.6179, 9.2148, 0.75599, 0.11667, 0.066668, 0.14342, 0.04457, 0.1555, 0.051993
79, 0.016477, 0.0081222, 10.6251, 1.0209, 9.3213, 0.77255, 0.12132, 0.091458, 0.13565, 0.038479, 0.14897, 0.045805
81, 0.016173, 0.0076035, 10.586, 1.3516, 9.4365, 0.38381, 0.1176, 0.082155, 0.12882, 0.032977, 0.13243, 0.03021
83, 0.015267, 0.0078113, 10.7087, 0.86911, 9.4844, 0.39476, 0.10269, 0.017851, 0.11989, 0.029631, 0.13132, 0.037862
85, 0.01508, 0.0070284, 10.7351, 1.2217, 9.4719, 1.0354, 0.10004, 0.011506, 0.11752, 0.027275, 0.12141, 0.029015
87, 0.014536, 0.0065365, 10.8053, 0.44686, 9.5542, 0.7683, 0.099346, 0.011649, 0.11235, 0.023736, 0.11666, 0.025169
89, 0.014119, 0.0049657, 10.8792, 0.97905, 9.6588, 0.45102, 0.09966, 0.036002, 0.10928, 0.022266, 0.1136, 0.025786
91, 0.013689, 0.0064726, 11.0056, 0.57908, 9.6836, 0.4536, 0.095691, 0.0031533, 0.10178, 0.0086091, 0.10574, 0.017905
93, 0.01329, 0.0045915, 11.083, 0.64876, 9.8582, 0.48448, 0.095038, 0.0058309, 0.10163, 0.013661, 0.10588, 0.018502
95, 0.01369, 0.0062288, 11.0787, 0.66498, 9.8709, 0.39748, 0.094546, 0.012702, 0.098848, 0.010586, 0.10281, 0.014303
97, 0.012979, 0.0058173, 11.1163, 1.0164, 10.025, 0.44889, 0.092383, 0.0044724, 0.097016, 0.0067143, 0.098661, 0.01064
99, 0.012347, 0.005757, 11.1967, 0.74424, 10.1468, 0.5882, 0.091722, 0.0040282, 0.096364, 0.0063421, 0.098834, 0.011233
101, 0.012296, 0.0063159, 11.3251, 1.1276, 10.1738, 0.49706, 0.090333, 0.0033242, 0.094405, 0.0045293, 0.096656, 0.0098149
103, 0.01106, 0.0036502, 11.3022, 1.6799, 10.1144, 1.1147, 0.089547, 0.0030619, 0.09301, 0.00406, 0.094881, 0.0060626
105, 0.011321, 0.005112, 11.5992, 0.93021, 10.3847, 0.96486, 0.08854, 0.003443, 0.092038, 0.0037699, 0.094295, 0.007356
107, 0.010936, 0.0051539, 11.8098, 1.0762, 10.3033, 1.1978, 0.087518, 0.0035692, 0.091665, 0.0037835, 0.092282, 0.0052269
109, 0.010486, 0.0043078, 11.5733, 1.9619, 10.466, 1.4262, 0.086898, 0.0029625, 0.090363, 0.0035539, 0.091781, 0.0041699
111, 0.0095591, 0.0033887, 12.0782, 1.4418, 10.6929, 1.0229, 0.086207, 0.0032501, 0.09035, 0.0036108, 0.090724, 0.0036045
113, 0.0095396, 0.0039483, 11.9086, 2.2071, 10.2579, 2.3089, 0.084975, 0.0031677, 0.088985, 0.0033856, 0.090204, 0.0032232
115, 0.0091645, 0.003239, 12.1919, 1.9397, 10.6744, 1.4682, 0.084272, 0.0032109, 0.087842, 0.0031885, 0.089078, 0.0031448
117, 0.0089032, 0.0036853, 12.4206, 2.0022, 10.5159, 2.2451, 0.08369, 0.003036, 0.087207, 0.003203, 0.088423, 0.0033169
119, 0.0088142, 0.0044508, 12.0682, 3.064, 10.8206, 1.8328, 0.082794, 0.0031973, 0.086502, 0.0028748, 0.087839, 0.0032248
121, 0.0085918, 0.0050194, 12.267, 2.8092, 10.2971, 3.1928, 0.082274, 0.002858, 0.086103, 0.0030938, 0.087103, 0.0032764
123, 0.0083908, 0.0040019, 11.798, 3.897, 10.0464, 3.7301, 0.08174, 0.0028221, 0.085319, 0.0028936, 0.085945, 0.0034527
125, 0.0079536, 0.0027721, 11.6791, 4.4989, 9.6487, 4.0756, 0.080904, 0.0031759, 0.084483, 0.0027752, 0.08569, 0.0029424
127, 0.0077305, 0.0027919, 12.1111, 4.3239, 9.5858, 4.4284, 0.080245, 0.0029684, 0.084, 0.0032099, 0.084785, 0.0028147

==> csv/grad3_iterations.csv <==
m, n0, n0_std, n2, n2_std, n4, n4_std, n12, n12_std, n18, n18_std, n20, n20_std
1, 13.605, 4.9883, 31.85, 80.0635, 119.265, 187.7235, 166.88, 205.8364, 213.05, 220.6539, 249.945, 217.9597
3, 31.765, 20.6806, 183.66, 193.8168, 291.105, 201.7267, 414.05, 154.2651, 376.38, 184.3509, 423.66, 149.6557
5, 30.73, 10.1875, 115.185, 137.0685, 278.83, 188.9019, 456.49, 101.8329, 436.71, 131.3671, 439.665, 132.3995
7, 27.035, 13.298, 70.14, 87.64, 183.625, 164.0568, 472.455, 78.3985, 460.785, 102.5028, 457.805, 104.7632
9, 43.905, 31.1744, 66.095, 64.286, 96.98, 83.2289, 489.825, 44.2591, 462.81, 96.0407, 462.1, 95.2484
11, 122.585, 59.4095, 59.775, 26.559, 78.205, 59.6804, 498.965, 10.697, 454.695, 90.9359, 459.275, 91.8354
13, 170.715, 90.6109, 73.295, 32.5934, 73.195, 50.2354, 475.935, 71.6607, 467.24, 75.6527, 460.44, 79.6264
15, 143.565, 99.5138, 69.68, 24.5324, 71.54, 49.5439, 409.825, 132.5534, 491.5, 42.3216, 480.92, 59.7533
17, 102.615, 56.4591, 69.64, 35.365, 63.585, 29.6877, 263.75, 146.9591, 475.575, 77.7844, 485.35, 64.2622
19, 61.55, 23.113, 63.77, 21.9143, 71.43, 59.9207, 189.14, 107.4822, 473.075, 80.5567, 487.78, 49.4689
21, 44.185, 6.0009, 57.91, 16.6272, 70.375, 63.8706, 134.505, 78.61, 373.675, 150.9192, 353.245, 115.0231
23, 39.365, 4.4442, 50.02, 14.9723, 57.455, 42.9166, 119.8, 60.9132, 304.66, 153.0844, 224.16, 113.243
25, 37.44, 4.5442, 43.735, 12.4894, 61.625, 46.7334, 107.16, 50.7513, 231.82, 118.3347, 145.995, 69.5903
27, 34.95, 3.9909, 37.39, 11.9999, 59.48, 36.7318, 95.985, 42.5111, 176.38, 85.8359, 107.54, 50.5078
29, 36.62, 22.0385, 31.56, 7.6399, 60.11, 32.6524, 88.485, 26.0801, 143.82, 73.3759, 84.12, 34.5068
31, 45.11, 43.0629, 28.805, 7.5253, 51.685, 19.9307, 81, 19.1225, 122.665, 57.7057, 69.345, 24.7101
33, 82.995, 70.5538, 27.9, 7.4961, 54.495, 21.888, 80.43, 23.624, 98.46, 29.8291, 61.745, 21.3767
35, 116.5, 66.701, 30.02, 22.362, 51.035, 15.6467, 82.235, 19.1206, 94.93, 39.8253, 61.92, 18.6371
37, 142.56, 42.479, 31.775, 27.2492, 55.525, 34.1463, 79.885, 16.3179, 87.275, 35.465, 59.095, 17.0048
39, 144.04, 23.5645, 28.22, 8.5314, 57.145, 34.1739, 78.085, 12.3181, 76.32, 16.7493, 57.64, 13.0211
41, 139.41, 15.2108, 30.14, 17.2152, 53.62, 29.8092, 76.735, 13.4905, 71.53, 17.2807, 52.205, 10.9555
43, 133.575, 13.7601, 30.69, 14.9651, 54.45, 41.8534, 73.47, 12.5526, 63.01, 13.152, 49.92, 10.2415
45, 123.355, 12.7291, 31.43, 10.0264, 48.535, 7.8541, 70.27, 11.9626, 57.965, 12.5524, 48.63, 9.5108
47, 118.35, 12.759, 32.025, 9.7328, 49.2, 22.0308, 68.15, 10.5324, 55.62, 11.3077, 44.835, 8.8339
49, 112.04, 12.4181, 36.575, 22.0578, 45.855, 10.7458, 63.22, 9.3873, 52.685, 8.9418, 42.165, 7.6011
51, 107.135, 30.063, 35.765, 8.2389, 50.865, 48.6886, 61.665, 8.7634, 51.115, 10.7755, 42.62, 6.6677
53, 130.38, 104.6664, 38.59, 21.6471, 49.04, 32.0461, 57.84, 8.3681, 50.29, 9.5778, 42.5, 6.3007
55, 195.725, 170.9856, 37.44, 9.8014, 48.15, 28.2295, 57.075, 9.0615, 50.76, 9.974, 42.535, 7.6243
57, 329.135, 190.257, 38.01, 6.8384, 46.635, 18.024, 56.125, 7.167, 50.62, 8.9328, 44.23, 7.6793
59, 432.465, 114.5694, 43.53, 53.943, 48, 48.1707, 53.635, 6.9688, 51.535, 8.6343, 49.18, 54.7185
61, 422.505, 74.1938, 114.625, 102.9597, 69.27, 103.833, 92.285, 123.4737, 80.445, 105.4857, 72.41, 113.2653
63, 348.38, 137.0758, 486.865, 66.512, 468.54, 92.2817, 309.815, 149.4672, 204.59, 202.2713, 192.51, 210.5061
65, 1, 0, 7.84, 1.2816, 9.75, 1.3954, 15.185, 1.9181, 20.17, 1.4907, 21.16, 1.1796
67, 1, 0, 7.65, 1.168, 9.165, 1.3479, 14.645, 1.6193, 19.535, 1.7273, 20.92, 1.7718
69, 1, 0, 7.43, 1.3205, 8.95, 1.168, 14.01, 1.8294, 18.77, 1.9014, 20.315, 1.8227
71, 1, 0, 7.17, 1.1909, 8.59, 1.1172, 13.84, 1.6997, 18.315, 2.1351, 19.79, 1.8338
73, 1, 0, 6.985, 1.1095, 8.435, 1.1054, 12.985, 1.3727, 17.635, 2.2599, 19.125, 2.2859
75, 1, 0, 6.845, 1.0228, 8.26, 1.1956, 12.74, 1.4432, 16.705, 2.0735, 18.61, 3.0038
77, 1, 0, 6.495, 1.0657, 7.805, 1.1284, 12.255, 1.4424, 16.48, 2.9244, 18.34, 3.6138
79, 1, 0, 6.375, 1.1138, 7.66, 1.0864, 12.055, 1.4326, 16.175, 2.815, 18.825, 4.6435
81, 1, 0, 6.18, 0.96554, 7.405, 1.0228, 11.6, 1.3999, 16.58, 4.5361, 18.12, 4.448
83, 1, 0, 6.07, 0.94847, 7.145, 0.84114, 11.245, 1.4266, 17.185, 5.0843, 18.85, 5.3026
85, 1, 0, 5.895, 0.8989, 6.94, 0.90025, 11.045, 1.6573, 17.015, 4.8417, 20.29, 6.8469
87, 1, 0, 5.685, 0.88299, 6.95, 0.88964, 11.325, 2.3122, 18.03, 5.758, 20.96, 7.0617
89, 1, 0, 5.555, 0.83092, 6.815, 1.0518, 11.495, 3.2408, 20.03, 6.9093, 22.325, 7.3941
91, 1, 0, 5.43, 0.78625, 6.59, 0.90332, 11.36, 2.8053, 19.855, 6.7021, 23.595, 6.9968
93, 1, 0, 5.285, 0.75273, 6.6, 0.8797, 12.505, 4.1806, 21.54, 6.9077, 25.705, 7.2339
95, 1, 0, 5.3, 0.73669, 6.495, 0.85064, 12.645, 4.342, 22.775, 6.8159, 27.52, 7.174
97, 1, 0, 5.41, 0.85178, 6.475, 1.0171, 13.445, 4.4987, 25.2, 6.112, 28.35, 5.7369
99, 1, 0, 5.365, 0.82168, 6.76, 1.1615, 13.835, 4.9376, 25.395, 6.4168, 29.235, 5.5754
101, 1, 0, 5.425, 1.0343, 6.765, 1.4248, 15.275, 5.2724, 27.355, 5.4836, 30.245, 4.6641
103, 1, 0, 5.55, 1.1062, 6.95, 1.7954, 16.285, 5.9473, 27.945, 5.0795, 31.2, 3.6368
105, 1, 0, 5.56, 1.2426, 7.16, 1.5706, 17.75, 5.9222, 28.65, 4.4527, 31.77, 3.2896
107, 1, 0, 5.775, 1.4122, 7.44, 1.9636, 19.095, 6.048, 29.305, 3.9369, 32, 3.0175
109, 1, 0, 5.805, 1.406, 7.96, 2.5674, 20.48, 5.867, 29.885, 3.1752, 32.095, 3.1168
111, 1, 0, 6.075, 1.4456, 8.005, 2.163, 21.34, 5.574, 30.71, 3.0268, 32.49, 2.1964
113, 1, 0, 6.33, 1.5855, 8.595, 3.216, 22.33, 5.6463, 30.11, 2.9121, 32.3, 2.178
115, 1, 0, 6.35, 1.6188, 8.54, 2.671, 23.17, 4.9532, 30.55, 2.2072, 32.06, 1.989
117, 1, 0, 6.69, 1.836, 8.915, 2.9988, 24.92, 4.3645, 31.01, 1.8566, 32.445, 1.7004
119, 1, 0, 6.87, 2.0307, 9.775, 3.7301, 25.12, 3.8834, 30.655, 1.5157, 31.99, 1.7072
121, 1, 0, 7.225, 2.831, 10.875, 4.7774, 25.94, 3.5946, 30.855, 1.3942, 31.785, 1.4067
123, 1, 0, 7.43, 2.1884, 10.785, 3.7869, 26.255, 3.1907, 30.765, 1.4177, 31.965, 1.2334
125, 1, 0, 8.165, 2.7193, 11.595, 4.6905, 27.115, 2.2644, 30.915, 1.1895, 31.87, 1.4573
127, 1, 0, 8.685, 3.1329, 12.1, 4.7394, 27.105, 2.4193, 30.89, 1.2673, 31.765, 1.2195

==> csv/grad3_test.csv <==
m, n0, n0_std, n2, n2_std, n4, n4_std, n12, n12_std, n18, n18_std, n20, n20_std
1, 9.3248, 0.31815, 26.3346, 65.1069, 13.0205, 19.1842, 9.5493, 0.56934, 9.5358, 0.38919, 9.6249, 0.35697
3, 8.044, 0.48128, 40.5421, 61.9921, 18.1044, 17.1802, 8.6628, 0.88738, 8.3531, 0.65778, 8.5343, 0.63229
5, 7.197, 0.38963, 31.1206, 58.6841, 27.8451, 28.3194, 7.7684, 1.2396, 7.3966, 1.007, 7.3886, 0.91687
7, 6.4557, 0.33919, 40.9291, 132.2331, 24.0443, 23.9845, 7.8216, 2.7312, 6.3648, 1.236, 6.2565, 1.1171
9, 5.8407, 0.3297, 20.5906, 54.7449, 15.0209, 16.9614, 9.0064, 5.1763, 5.7805, 1.7136, 5.7751, 1.8861
11, 5.8492, 0.62911, 15.305, 55.5808, 8.2485, 4.8889, 13.4108, 9.4777, 7.0476, 3.2526, 5.8779, 2.3994
13, 6.5253, 1.2816, 13.0965, 35.2166, 7.5792, 9.329, 28.8641, 21.4152, 11.7892, 6.1934, 7.4632, 3.3002
15, 7.7311, 1.4964, 8.6936, 5.1377, 6.6325, 2.4531, 29.3515, 16.0964, 19.7209, 9.6234, 12.3986, 6.7541
17, 8.6568, 0.86715, 9.5531, 4.8389, 6.6235, 2.7361, 19.0251, 9.6773, 34.6608, 19.2897, 20.4699, 11.5453
19, 8.9015, 0.20668, 10.5092, 4.9871, 6.6244, 2.7625, 13.4695, 7.0791, 45.4004, 20.4626, 29.2375, 18.1189
21, 8.9034, 0.038405, 11.9941, 5.5429, 7.6958, 3.5886, 9.3747, 3.3966, 38.4999, 17.3493, 73.622, 41.633
23, 8.8975, 0.034542, 13.887, 6.7968, 8.9254, 4.237, 8.114, 2.4311, 27.6351, 11.1788, 46.8729, 24.0776
25, 8.8931, 0.036523, 15.5282, 7.8142, 9.3559, 4.5141, 7.7634, 2.0876, 19.2035, 7.173, 29.6097, 17.5098
27, 8.884, 0.030082, 16.6854, 8.0862, 9.9318, 4.7089, 7.6327, 1.867, 14.3796, 5.3723, 19.196, 7.6269
29, 8.8868, 0.086903, 17.8597, 10.0992, 10.0476, 5.058, 7.6882, 1.7984, 10.7756, 3.2564, 14.2839, 5.2707
31, 8.9231, 0.16088, 22.2512, 20.4517, 11.6509, 8.8248, 7.8855, 2.1621, 9.607, 2.6033, 11.0482, 3.1615
33, 9.0789, 0.28004, 30.581, 32.8245, 14.5326, 13.8839, 8.8246, 2.7773, 8.2423, 2.0291, 9.1158, 2.7598
35, 9.2457, 0.28303, 46.3572, 45.1676, 19.5786, 21.6701, 10.2889, 4.0336, 7.6387, 1.7906, 8.0058, 2.0151
37, 9.3944, 0.18599, 50.7933, 50.5596, 26.0079, 29.5149, 11.48, 4.4886, 6.8183, 1.7183, 7.2121, 1.8122
39, 9.4539, 0.085588, 57.9961, 57.1422, 30.7884, 33.4884, 12.8793, 5.3691, 6.7163, 1.7656, 6.4865, 1.6996
41, 9.4694, 0.015684, 64.2569, 58.0319, 30.3257, 35.9792, 12.329, 5.3146, 6.3541, 1.7815, 6.2732, 1.748
43, 9.4714, 0.015309, 45.0189, 53.5218, 32.683, 38.5832, 13.0146, 5.8017, 6.1944, 1.7227, 5.9787, 1.7341
45, 9.4704, 0.014752, 47.7649, 59.8442, 28.1306, 35.4064, 11.9626, 5.5117, 6.3425, 1.9652, 5.7923, 1.6244
47, 9.4716, 0.01488, 40.2182, 60.045, 24.4208, 33.5837, 11.4691, 6.0161, 5.754, 1.8172, 5.5714, 1.6499
49, 9.4709, 0.014372, 26.831, 52.9553, 18.4899, 29.7338, 11.2111, 6.6713, 5.2121, 1.734, 5.1039, 1.5101
51, 9.4703, 0.014969, 22.2887, 48.7369, 14.1187, 24.9082, 9.0237, 6.3242, 4.9999, 1.496, 4.7066, 1.2416
53, 9.4691, 0.016064, 16.4, 44.5765, 9.1885, 14.9631, 6.8247, 5.4035, 4.7227, 0.98169, 4.3779, 0.8564
55, 9.4717, 0.021122, 10.6929, 21.2916, 6.5787, 1.7737, 5.2264, 1.0959, 4.6854, 0.73472, 4.434, 0.66727
57, 9.4822, 0.020439, 8.8813, 6.1596, 7.2715, 2.8574, 5.4975, 0.80458, 5.1701, 0.75393, 4.8375, 0.77677
59, 9.4826, 0.016833, 18.3962, 12.4386, 8.7334, 2.046, 6.8604, 1.1964, 6.1876, 0.99475, 5.7601, 0.92979
61, 9.4789, 0.016012, 117.4279, 88.4348, 21.0054, 21.1799, 10.3549, 3.2121, 6.7699, 1.5767, 5.8456, 1.3315
63, 9.4748, 0.016493, 339.1978, 267.2453, 131.4698, 94.411, 32.0581, 20.9912, 8.4587, 4.0308, 7.1162, 2.5191
65, 9.4661, 0.016633, 8.0362, 0.049466, 6.9221, 0.062742, 4.1534, 0.093126, 2.9755, 0.11921, 2.8268, 0.14329
67, 9.4583, 0.016789, 8.0364, 0.049239, 6.9439, 0.067105, 4.1963, 0.094581, 3.0081, 0.11981, 2.8376, 0.13122
69, 9.4537, 0.016527, 8.0413, 0.051435, 6.964, 0.065966, 4.2438, 0.10548, 3.049, 0.11161, 2.8712, 0.14023
71, 9.4454, 0.016326, 8.0491, 0.05174, 6.9904, 0.06548, 4.2847, 0.092154, 3.0684, 0.10317, 2.9177, 0.11398
73, 9.4364, 0.015923, 8.0542, 0.049863, 6.9956, 0.061664, 4.3357, 0.089662, 3.1158, 0.10449, 2.9218, 0.12202
75, 9.4291, 0.015897, 8.0542, 0.047463, 7.0092, 0.067985, 4.37, 0.093756, 3.1368, 0.093911, 2.9571, 0.10742
77, 9.424, 0.017622, 8.0675, 0.047587, 7.0297, 0.067164, 4.4147, 0.1025, 3.1737, 0.10312, 2.9986, 0.11431
79, 9.4164, 0.015048, 8.0699, 0.051587, 7.0469, 0.067564, 4.456, 0.086441, 3.212, 0.11147, 3.0313, 0.092528
81, 9.4087, 0.016279, 8.0763, 0.0527, 7.0678, 0.065289, 4.5085, 0.086573, 3.2612, 0.1009, 3.0655, 0.095288
83, 9.4028, 0.015203, 8.0786, 0.045185, 7.0844, 0.059488, 4.5369, 0.086825, 3.3022, 0.097312, 3.1084, 0.098612
85, 9.3975, 0.014921, 8.0853, 0.049849, 7.1056, 0.063124, 4.5874, 0.080435, 3.3397, 0.098196, 3.1495, 0.096123
87, 9.3905, 0.015475, 8.0902, 0.045779, 7.1071, 0.061738, 4.6124, 0.084135, 3.3773, 0.10294, 3.1813, 0.10825
89, 9.3851, 0.014941, 8.0975, 0.042947, 7.1217, 0.065161, 4.6628, 0.075772, 3.4265, 0.10012, 3.2217, 0.092819
91, 9.3781, 0.016423, 8.0989, 0.046958, 7.1333, 0.06036, 4.6877, 0.094809, 3.4682, 0.089769, 3.2603, 0.10353
93, 9.3727, 0.014867, 8.1098, 0.043323, 7.1476, 0.06249, 4.7318, 0.085109, 3.5086, 0.096556, 3.3083, 0.085033
95, 9.366, 0.0159, 8.1085, 0.044911, 7.166, 0.055987, 4.7697, 0.074009, 3.5372, 0.087029, 3.3365, 0.098198
97, 9.3594, 0.016173, 8.1126, 0.047643, 7.1819, 0.052859, 4.81, 0.08244, 3.5722, 0.084702, 3.3851, 0.087167
99, 9.3521, 0.015653, 8.1105, 0.046969, 7.1947, 0.065191, 4.8383, 0.078983, 3.6194, 0.088201, 3.425, 0.090982
101, 9.3484, 0.014978, 8.1206, 0.042569, 7.2076, 0.054881, 4.8768, 0.080948, 3.6553, 0.091892, 3.4643, 0.085331
103, 9.341, 0.014787, 8.1229, 0.046786, 7.2218, 0.052952, 4.9088, 0.078936, 3.6837, 0.090062, 3.5126, 0.080357
105, 9.3355, 0.015799, 8.1315, 0.045386, 7.2426, 0.053038, 4.9336, 0.077183, 3.7342, 0.082631, 3.5426, 0.086152
107, 9.3297, 0.015822, 8.1318, 0.046432, 7.2398, 0.054587, 4.9726, 0.074262, 3.767, 0.084453, 3.5768, 0.09266
109, 9.327, 0.015942, 8.1305, 0.042126, 7.255, 0.055558, 5.0092, 0.073093, 3.8036, 0.090978, 3.6161, 0.091625
111, 9.3209, 0.016945, 8.1436, 0.04199, 7.274, 0.060935, 5.0317, 0.073783, 3.8533, 0.073503, 3.6682, 0.08699
113, 9.314, 0.014258, 8.1471, 0.043849, 7.2773, 0.058317, 5.0789, 0.080572, 3.8687, 0.091288, 3.6917, 0.087223
115, 9.3085, 0.015484, 8.1465, 0.044642, 7.2853, 0.055378, 5.1006, 0.070708, 3.913, 0.092646, 3.7269, 0.087529
117, 9.3035, 0.01533, 8.1513, 0.043863, 7.2931, 0.056033, 5.1364, 0.069509, 3.9422, 0.081982, 3.7623, 0.081076
119, 9.2984, 0.016389, 8.1522, 0.042827, 7.3129, 0.054462, 5.1638, 0.071845, 3.9897, 0.08167, 3.8052, 0.092935
121, 9.2934, 0.016758, 8.1526, 0.042231, 7.3252, 0.055285, 5.1958, 0.081283, 4.0213, 0.087069, 3.838, 0.080887
123, 9.2903, 0.016579, 8.1608, 0.044839, 7.3336, 0.049737, 5.221, 0.076688, 4.0573, 0.078155, 3.8746, 0.082547
125, 9.2831, 0.016301, 8.1655, 0.04383, 7.3337, 0.052273, 5.2566, 0.06741, 4.0875, 0.082654, 3.9069, 0.073077
127, 9.2793, 0.016592, 8.1709, 0.040263, 7.3496, 0.050342, 5.2802, 0.069541, 4.1071, 0.072635, 3.9405, 0.081078

==> csv/grad3_train.csv <==
m, n0, n0_std, n2, n2_std, n4, n4_std, n12, n12_std, n18, n18_std, n20, n20_std
1, 9.4869, 8.8064e-05, 28.31, 6.659, 27.4506, 2.7293, 23.1679, 0.53975, 22.9651, 0.30148, 22.24, 0.24573
3, 5.4579, 0.00039596, 12.8398, 8.5676, 16.4291, 5.0799, 17.8175, 1.2086, 17.9925, 0.66765, 17.4602, 0.60058
5, 3.0363, 0.0001086, 6.0101, 6.0777, 8.5992, 6.2413, 13.7208, 1.8513, 14.5026, 1.2171, 13.9759, 1.0548
7, 1.5176, 2.9047e-05, 2.3221, 3.2818, 3.0186, 3.9239, 9.9184, 2.5372, 11.5715, 1.6579, 11.3008, 1.394
9, 0.74684, 0.00024773, 1.1554, 2.3575, 1.2971, 2.2279, 6.708, 3.0194, 9.1871, 2.1453, 9.5031, 2.0398
11, 0.42889, 0.0014808, 0.56021, 0.060863, 0.59087, 0.030013, 3.4011, 1.7588, 6.7738, 2.3161, 7.635, 2.3175
13, 0.25574, 0.0045927, 0.36164, 0.039741, 0.37299, 0.023032, 1.342, 1.4157, 4.7963, 1.9057, 5.7005, 2.1025
15, 0.14237, 0.0045711, 0.21307, 0.044518, 0.20387, 0.028916, 0.37649, 0.32034, 2.8105, 0.67133, 3.799, 1.1765
17, 0.061111, 0.0027994, 0.11866, 0.033454, 0.095705, 0.022575, 0.11903, 0.091105, 1.3979, 0.54932, 2.3179, 0.50605
19, 5.4381e-05, 0.00051003, 0.054976, 0.029963, 0.032, 0.024285, 0.0092842, 0.019402, 0.44465, 0.3663, 1.242, 0.4708
21, 1.2376e-05, 4.5078e-06, 0.025388, 0.020184, 0.0098344, 0.0099539, 0.0065372, 0.019257, 0.10034, 0.16905, 0.27853, 0.29938
23, 1.0761e-05, 3.8928e-06, 0.011416, 0.010375, 0.0058365, 0.0051775, 0.0027143, 0.0036134, 0.03202, 0.064334, 0.082619, 0.12345
25, 9.4974e-06, 3.6649e-06, 0.0066675, 0.0059037, 0.0032573, 0.0027076, 0.001822, 0.0021463, 0.010717, 0.015661, 0.023476, 0.020925
27, 8.92e-06, 3.6468e-06, 0.004201, 0.0031347, 0.002297, 0.0019833, 0.0011869, 0.0013234, 0.0052676, 0.0047306, 0.01185, 0.0093184
29, 8.004e-06, 3.651e-06, 0.0027353, 0.0018737, 0.0012489, 0.0012568, 0.00087721, 0.000958, 0.0044856, 0.0082969, 0.0079811, 0.0044064
31, 7.9393e-06, 3.2265e-06, 0.0017347, 0.0011045, 0.00072508, 0.00062107, 0.00053547, 0.00042082, 0.0028542, 0.0029102, 0.0053586, 0.0029102
33, 8.484e-06, 3.1975e-06, 0.0012359, 0.00077207, 0.00052271, 0.00037957, 0.00044279, 0.00026468, 0.0018874, 0.0013292, 0.003616, 0.0020463
35, 8.9579e-06, 3.1036e-06, 0.0010022, 0.00067006, 0.00042958, 0.00029051, 0.00040915, 0.00032774, 0.0015245, 0.0010084, 0.0024851, 0.0013132
37, 8.7361e-06, 2.7488e-06, 0.00078473, 0.00059817, 0.00035503, 0.00025521, 0.00035477, 0.00018108, 0.0015601, 0.0027136, 0.0018591, 0.0011019
39, 8.4455e-06, 2.4547e-06, 0.00071706, 0.00061925, 0.00032333, 0.00023284, 0.00036744, 0.00015588, 0.0010909, 0.00066386, 0.0013831, 0.00084234
41, 8.0945e-06, 2.0317e-06, 0.00063883, 0.00063804, 0.00031136, 0.00022318, 0.00037733, 0.00016378, 0.00093338, 0.00060913, 0.0011637, 0.00069004
43, 7.5778e-06, 1.8646e-06, 0.00049616, 0.00056174, 0.00030617, 0.00021351, 0.00040031, 0.00017866, 0.00076603, 0.00055568, 0.00093067, 0.00065566
45, 7.2542e-06, 1.9112e-06, 0.00039738, 0.00044459, 0.00025486, 0.00012568, 0.00038823, 0.00015477, 0.00062852, 0.00040565, 0.00078952, 0.00052706
47, 6.8429e-06, 1.8388e-06, 0.00027193, 0.00033853, 0.00027343, 0.00019119, 0.00039281, 0.00014487, 0.00047344, 0.00036178, 0.00063591, 0.00044375
49, 6.5169e-06, 1.7607e-06, 0.00022403, 0.00024878, 0.00021443, 0.0001296, 0.00037924, 0.00015124, 0.00046382, 0.00033601, 0.00044903, 0.00033998
51, 8.2382e-06, 2.7174e-05, 0.00018726, 0.00019734, 0.00021205, 0.00011435, 0.00035827, 0.00012535, 0.00037194, 0.00022447, 0.00041846, 0.00028102
53, 1.808e-05, 5.4471e-05, 0.00018265, 0.00020461, 0.00020311, 0.00015165, 0.00031304, 0.00011011, 0.00033019, 0.00019433, 0.00038839, 0.00030579
55, 3.0645e-05, 5.0061e-05, 0.00012989, 0.00012021, 0.00017975, 0.00011021, 0.00031067, 0.0001001, 0.00031604, 0.0001798, 0.0003881, 0.00025113
57, 4.329e-05, 4.955e-05, 0.00013281, 6.3011e-05, 0.00018706, 0.00010542, 0.00030013, 8.4059e-05, 0.00030024, 0.000164, 0.00034146, 0.00022633
59, 0.00012084, 0.00081171, 0.1214, 1.715, 0.098138, 1.3856, 0.00029348, 8.9429e-05, 0.00028812, 0.00013156, 0.06333, 0.88981
61, 0.00042291, 0.0013323, 0.94778, 4.6557, 0.67378, 3.548, 0.81726, 3.2429, 0.60285, 2.7801, 0.69548, 2.889
63, 0.0034173, 0.0089167, 2.8634, 7.5672, 2.5354, 6.5099, 2.9164, 5.6539, 3.7284, 6.0648, 3.5722, 5.7376
65, 1.6141e-27, 2.641e-27, 0.00024088, 0.00024257, 0.00029221, 0.00016836, 0.00033005, 0.00012092, 0.00036791, 7.2703e-05, 0.00034908, 6.5593e-05
67, 3.8468e-28, 2.9221e-28, 0.00024528, 0.00019982, 0.00024292, 0.00015284, 0.00031477, 0.00011253, 0.00035264, 7.9064e-05, 0.00033073, 7.7566e-05
69, 2.1795e-28, 9.7567e-29, 0.00021356, 0.00021059, 0.00021027, 0.00012657, 0.00028099, 0.00011348, 0.00034223, 8.1876e-05, 0.00033174, 7.4668e-05
71, 1.632e-28, 8.027e-29, 0.00017397, 0.00014923, 0.00018311, 0.00011735, 0.00027182, 0.00010587, 0.00032189, 7.6928e-05, 0.00031579, 7.1177e-05
73, 1.2458e-28, 3.4361e-29, 0.00015573, 0.00015557, 0.00018443, 0.00011711, 0.00022221, 8.8326e-05, 0.00028835, 9.325e-05, 0.00029442, 8.3593e-05
75, 1.0451e-28, 2.2643e-29, 0.00014686, 0.00013425, 0.00015524, 0.00011366, 0.00021036, 8.4087e-05, 0.00026238, 8.611e-05, 0.00026271, 8.6777e-05
77, 9.6254e-29, 2.4754e-29, 0.00010186, 0.00011146, 0.00012759, 9.1957e-05, 0.00019603, 8.9588e-05, 0.00023064, 8.8358e-05, 0.00022686, 0.00010115
79, 8.6952e-29, 2.192e-29, 9.7956e-05, 0.00013618, 0.00012041, 9.7015e-05, 0.0001878, 8.6139e-05, 0.00019736, 9.2545e-05, 0.00019309, 9.791e-05
81, 8.1182e-29, 2.3189e-29, 7.9183e-05, 0.0001066, 9.0769e-05, 6.729e-05, 0.00014999, 7.054e-05, 0.00017543, 8.2624e-05, 0.00016413, 9.6457e-05
83, 7.429e-29, 1.8462e-29, 6.9383e-05, 7.735e-05, 8.4888e-05, 7.2817e-05, 0.00013947, 7.8125e-05, 0.00014024, 8.4428e-05, 0.00014236, 9.261e-05
85, 7.3696e-29, 1.8531e-29, 5.9874e-05, 7.9846e-05, 7.1096e-05, 6.261e-05, 0.00011822, 6.0512e-05, 0.00011787, 7.8099e-05, 0.00010562, 7.9267e-05
87, 6.9058e-29, 1.9269e-29, 5.4646e-05, 7.3445e-05, 6.5237e-05, 5.5675e-05, 0.00010508, 6.2974e-05, 9.4092e-05, 7.3079e-05, 8.1933e-05, 6.4022e-05
89, 6.5573e-29, 1.8017e-29, 4.3616e-05, 6.7407e-05, 5.9614e-05, 5.3374e-05, 8.8192e-05, 5.3143e-05, 7.6534e-05, 5.7359e-05, 6.697e-05, 4.5907e-05
91, 6.3715e-29, 1.5961e-29, 3.666e-05, 4.8104e-05, 5.4101e-05, 4.8374e-05, 7.1117e-05, 5.0111e-05, 5.9264e-05, 3.9184e-05, 5.6346e-05, 3.5094e-05
93, 6.0774e-29, 1.6506e-29, 2.1253e-05, 2.5542e-05, 4.6614e-05, 4.3756e-05, 5.9253e-05, 3.5113e-05, 5.134e-05, 2.5699e-05, 5.3116e-05, 2.8221e-05
95, 5.9918e-29, 1.5056e-29, 2.8056e-05, 3.8724e-05, 3.2729e-05, 3.2575e-05, 5.6335e-05, 3.3244e-05, 4.6858e-05, 1.9901e-05, 5.3922e-05, 2.9699e-05
97, 6.8923e-29, 1.4587e-29, 2.6519e-05, 4.0074e-05, 3.2247e-05, 3.2442e-05, 4.6308e-05, 2.2463e-05, 4.843e-05, 2.1872e-05, 5.018e-05, 1.2953e-05
99, 6.95e-29, 1.8095e-29, 2.2688e-05, 3.8276e-05, 3.0736e-05, 2.7071e-05, 4.6935e-05, 2.6338e-05, 4.9052e-05, 1.436e-05, 5.1204e-05, 1.4524e-05
101, 6.6484e-29, 1.6014e-29, 2.1594e-05, 3.4184e-05, 2.752e-05, 2.6215e-05, 4.6859e-05, 1.8594e-05, 5.0282e-05, 1.4494e-05, 5.1935e-05, 1.3119e-05
103, 6.373e-29, 1.3598e-29, 2.0808e-05, 3.0914e-05, 3.059e-05, 2.9374e-05, 4.659e-05, 2.122e-05, 5.0877e-05, 1.2939e-05, 5.396e-05, 1.224e-05
105, 6.5111e-29, 1.5635e-29, 2.4486e-05, 3.7902e-05, 3.1633e-05, 2.7967e-05, 4.9334e-05, 1.6934e-05, 5.1686e-05, 1.2507e-05, 5.4831e-05, 1.2672e-05
107, 6.401e-29, 1.3892e-29, 2.7477e-05, 3.62e-05, 3.5032e-05, 3.0467e-05, 5.1245e-05, 1.5654e-05, 5.2921e-05, 1.1889e-05, 5.4669e-05, 1.293e-05
109, 6.4219e-29, 1.5888e-29, 2.5949e-05, 3.5338e-05, 4.1598e-05, 3.3646e-05, 5.5011e-05, 1.5956e-05, 5.2496e-05, 1.2064e-05, 5.3838e-05, 1.1386e-05
111, 6.0705e-29, 1.2866e-29, 3.2197e-05, 3.9825e-05, 4.3691e-05, 3.2479e-05, 5.5761e-05, 1.3897e-05, 5.4903e-05, 1.1757e-05, 5.6478e-05, 1.126e-05
113, 5.94e-29, 1.293e-29, 3.8065e-05, 4.3004e-05, 4.6785e-05, 4.0251e-05, 5.8533e-05, 1.4864e-05, 5.385e-05, 1.0745e-05, 5.345e-05, 1.1842e-05
115, 6.005e-29, 1.569e-29, 4.0939e-05, 4.6655e-05, 4.8286e-05, 3.8756e-05, 5.9277e-05, 1.2862e-05, 5.3468e-05, 1.0607e-05, 5.2524e-05, 1.1855e-05
117, 6.0662e-29, 1.5878e-29, 4.7875e-05, 5.1678e-05, 5.0896e-05, 3.8326e-05, 6.2418e-05, 1.1748e-05, 5.3395e-05, 1.0403e-05, 5.2674e-05, 1.173e-05
119, 6.0076e-29, 1.5354e-29, 5.4612e-05, 5.7626e-05, 6.2535e-05, 4.424e-05, 6.2847e-05, 1.1163e-05, 5.3413e-05, 1.0905e-05, 5.1608e-05, 1.0929e-05
121, 5.9587e-29, 1.5724e-29, 5.8251e-05, 6.612e-05, 7.3888e-05, 4.8399e-05, 6.2962e-05, 1.0789e-05, 5.2683e-05, 1.2033e-05, 5.0932e-05, 1.0726e-05
123, 5.9909e-29, 1.6212e-29, 6.5594e-05, 6.3652e-05, 7.6232e-05, 4.5699e-05, 6.2361e-05, 9.9788e-06, 5.0577e-05, 1.0182e-05, 5.1102e-05, 1.0916e-05
125, 5.8912e-29, 1.4569e-29, 8.494e-05, 7.6469e-05, 8.207e-05, 5.1374e-05, 6.3064e-05, 9.5686e-06, 5.0601e-05, 1.0849e-05, 4.8137e-05, 1.0019e-05
127, 5.8583e-29, 1.5826e-29, 8.8238e-05, 8.3276e-05, 8.7254e-05, 4.7354e-05, 6.1875e-05, 8.7985e-06, 5.0434e-05, 1.1663e-05, 4.8523e-05, 1.1089e-05

==> csv/grad4_iterations.csv <==
m, n0, n0_std, n2, n2_std, n4, n4_std, n12, n12_std, n18, n18_std, n20, n20_std
1, 1, 0, 9.995, 3.7005, 9.665, 5.0378, 9.775, 5.8537, 13.205, 5.0239, 13.17, 4.697
3, 1, 0, 13.2, 5.7799, 16.8, 8.9201, 19.69, 5.2614, 19.57, 1.7494, 19.525, 1.2357
5, 1, 0, 12.63, 4.9065, 20.105, 11.128, 25.54, 7.5441, 21.455, 1.5098, 21.095, 1.3985
7, 1, 0, 14.855, 7.9536, 20.99, 8.9628, 31.41, 6.6636, 23.9, 2.4536, 22.775, 2.0136
9, 1, 0, 17.245, 8.684, 22.325, 7.2514, 40.22, 10.4469, 26.755, 2.7701, 25.05, 2.3866
11, 1, 0, 19.75, 9.3689, 24.935, 8.1494, 51.18, 13.6708, 30.595, 3.5573, 27.9, 3.0308
13, 1, 0, 19.81, 8.9102, 25.57, 7.065, 53.09, 14.3598, 36.135, 4.756, 32.175, 3.8781
15, 1, 0, 21.47, 5.7142, 25.35, 5.8651, 46.42, 22.972, 42.53, 5.7098, 36.7, 4.5191
17, 1, 0, 21.61, 5.1761, 24.5, 7.4382, 41.415, 11.1104, 49.925, 5.2062, 44.58, 5.6997
19, 1, 0, 22.045, 4.9483, 24.935, 5.4294, 36.365, 7.0249, 50.85, 5.6974, 52.845, 6.6083
21, 1, 0, 21.86, 4.4099, 24.06, 5.5189, 35.475, 11.3106, 44.575, 5.1211, 53.37, 6.3129
23, 1, 0, 21.61, 4.5077, 24.36, 5.3679, 33.27, 12.641, 38.985, 4.5804, 46.99, 5.5083
25, 1, 0, 21.055, 5.2229, 23.17, 4.3411, 30.255, 6.1669, 35.215, 4.1382, 40.835, 4.5122
27, 1, 0, 20.695, 5.0427, 22.985, 4.4059, 28.87, 6.0511, 31.895, 3.204, 36.43, 4.1836
29, 1, 0, 19.84, 5.1142, 23.04, 4.4641, 27.985, 4.7685, 29.935, 3.216, 33.545, 3.7508
31, 1, 0, 18.895, 5.1912, 21.47, 4.2744, 27.42, 4.6413, 28.505, 3.1158, 30.99, 2.9502
33, 1, 0, 17.415, 5.2422, 21.35, 4.6417, 26.765, 6.3689, 26.72, 2.5933, 28.88, 2.9511
35, 1, 0, 15.84, 4.5395, 19.805, 4.6416, 25.21, 4.294, 25.93, 2.2562, 27.155, 2.2885
37, 1, 0, 14.77, 4.4073, 19.245, 4.6867, 24.79, 4.0963, 25.135, 1.4723, 25.775, 1.8002
39, 1, 0, 14.28, 4.2333, 18.24, 4.5812, 24.585, 4.2013, 24.625, 1.171, 24.79, 1.5453
41, 1, 0, 13.375, 3.818, 17.37, 4.3274, 23.63, 3.6372, 24.05, 1.4929, 24.185, 1.4668
43, 1, 0, 12.68, 2.9549, 15.97, 4.1527, 23.27, 3.717, 23.56, 1.3842, 23.625, 1.3126
45, 1, 0, 12.365, 3.1129, 14.85, 3.4155, 22.845, 3.6479, 22.885, 1.1171, 23.355, 0.96104
47, 1, 0, 11.855, 2.6227, 14.76, 3.8125, 22.51, 3.4872, 22.685, 0.96978, 22.915, 0.76202
49, 1, 0, 11.49, 2.5657, 13.09, 2.3643, 21.335, 2.6263, 22.375, 0.85911, 22.685, 0.7607
51, 1, 0, 11.255, 2.7909, 12.935, 3.0998, 20.905, 2.8117, 22.195, 0.6777, 22.555, 0.71381
53, 1, 0, 11.1, 2.5872, 12.405, 2.4558, 20.165, 3.1364, 22.075, 0.81406, 22.395, 0.71522
55, 1, 0, 11.15, 2.9819, 11.835, 2.4756, 19.28, 2.6126, 21.915, 0.81307, 22.215, 0.86749
57, 1, 0, 10.91, 3.0444, 11.54, 2.2211, 18.455, 2.7378, 21.65, 0.86675, 22.11, 0.8375
59, 1, 0, 10.985, 3.5578, 10.985, 2.2937, 17.78, 3.0195, 21.4, 1.0025, 22.09, 0.90886
61, 1, 0, 11.135, 3.7439, 10.74, 2.153, 16.715, 2.22, 20.685, 1.4754, 21.565, 0.96459
63, 1, 0, 11.05, 3.9389, 10.635, 2.2353, 16.33, 2.5045, 20.22, 1.4602, 21.265, 1.2298
65, 1, 0, 10.8, 3.9059, 10.47, 2.3143, 15, 1.931, 19.61, 1.5717, 20.7, 1.2877
67, 1, 0, 10.335, 3.9204, 10.19, 2.3131, 14.545, 1.5362, 18.935, 1.7424, 20.155, 1.524
69, 1, 0, 10.655, 3.7518, 10.1, 2.8052, 14.07, 2.2271, 18.095, 1.6883, 19.665, 1.6754
71, 1, 0, 10.355, 3.8107, 9.765, 2.8373, 13.815, 1.6414, 17.735, 1.8821, 18.965, 1.564
73, 1, 0, 10.225, 4.1328, 9.81, 2.9372, 12.98, 1.3336, 17.09, 1.947, 18.43, 1.8526
75, 1, 0, 10.325, 4.0573, 9.45, 2.7669, 12.715, 1.7548, 16.285, 1.7972, 17.795, 2.392
77, 1, 0, 10.745, 4.4338, 9.42, 2.9165, 12.24, 1.3534, 15.965, 2.3455, 17.445, 2.7302
79, 1, 0, 9.3, 3.8345, 9.595, 3.4946, 12.065, 1.2919, 15.52, 2.0569, 17.605, 3.5015
81, 1, 0, 9.535, 4.4132, 9.105, 3.1422, 11.53, 1.1984, 15.835, 3.7212, 16.985, 3.5451
83, 1, 0, 9.54, 4.3811, 8.93, 3.5846, 11.24, 1.3195, 16.055, 4.0909, 17.47, 4.2814
85, 1, 0, 9.16, 4.4058, 8.94, 3.2262, 11.045, 1.5114, 15.795, 3.7608, 18.6, 6.0675
87, 1, 0, 9.025, 4.4229, 8.63, 3.2567, 11.195, 2.0902, 16.48, 4.6979, 18.915, 6.2259
89, 1, 0, 9.1, 4.2604, 9.1, 3.9937, 11.29, 2.985, 18.19, 6.0909, 20.21, 6.8094
91, 1, 0, 8.465, 4.4888, 9.005, 3.8976, 11.075, 2.6655, 17.845, 5.9875, 21.105, 6.6024
93, 1, 0, 8.3, 4.5013, 9.16, 4.3565, 12.11, 3.9057, 19.415, 6.4995, 23.36, 7.2639
95, 1, 0, 8.62, 4.3888, 8.34, 3.749, 12.315, 4.1085, 20.425, 6.7231, 25.31, 7.4943
97, 1, 0, 8.825, 4.612, 8.28, 3.8738, 12.94, 4.4311, 22.84, 6.3748, 26.225, 6.2986
99, 1, 0, 9.06, 4.6535, 9.07, 4.5749, 13.345, 4.7676, 23.215, 6.6822, 27.265, 6.3297
101, 1, 0, 8.37, 4.71, 8.655, 4.3127, 14.855, 5.0886, 25.39, 6.1471, 28.52, 5.456
103, 1, 0, 8.96, 4.7794, 8.72, 4.147, 15.825, 5.846, 26.125, 5.6984, 29.83, 4.5513
105, 1, 0, 8.64, 4.6474, 9.795, 4.8457, 17.385, 5.7412, 26.98, 5.1927, 30.535, 3.9797
107, 1, 0, 9.47, 4.8721, 9.85, 4.562, 18.605, 5.792, 27.955, 4.7451, 31.035, 3.6387
109, 1, 0, 8.83, 5.0086, 10.895, 5.5114, 19.905, 5.6734, 28.615, 3.992, 31.145, 3.8403
111, 1, 0, 9.485, 5.2024, 11.04, 5.4106, 20.945, 5.3933, 29.935, 3.5573, 32.03, 2.5041
113, 1, 0, 9.65, 5.2799, 11.575, 5.8132, 21.97, 5.4624, 29.36, 3.5246, 31.9, 2.5735
115, 1, 0, 9.505, 4.9266, 11.575, 5.5269, 22.61, 4.9731, 30.025, 2.5509, 31.7, 2.2839
117, 1, 0, 9.975, 5.3477, 12.57, 5.5687, 24.575, 4.2903, 30.635, 2.1176, 32.28, 1.8105
119, 1, 0, 10.995, 5.6962, 13.3, 5.6879, 24.675, 3.9443, 30.455, 1.8067, 31.855, 1.7433
121, 1, 0, 11.035, 5.5658, 14.77, 6.2909, 25.74, 3.9216, 30.75, 1.6708, 31.75, 1.4793
123, 1, 0, 11.745, 6.1839, 15.225, 5.7777, 26.06, 3.4476, 30.67, 1.5886, 32.035, 1.2931
125, 1, 0, 12.965, 6.3113, 15.82, 6.0722, 27.335, 3.0757, 30.825, 1.3798, 31.87, 1.5148
127, 1, 0, 13.7, 6.1211, 16.435, 5.557, 27.42, 3.0808, 30.925, 1.4698, 31.845, 1.3113

==> csv/grad4_test.csv <==
m, n0, n0_std, n2, n2_std, n4, n4_std, n12, n12_std, n18, n18_std, n20, n20_std
1, 9.9773, 0.0052805, 10.0474, 0.67027, 9.5502, 0.3419, 9.1628, 0.086426, 9.141, 0.082415, 9.148, 0.085392
3, 9.9358, 0.0093535, 9.5939, 1.2162, 8.3017, 0.61099, 7.6048, 0.12904, 7.5412, 0.14082, 7.5876, 0.1667
5, 9.8948, 0.010617, 8.8879, 0.75616, 7.2307, 0.42283, 6.3189, 0.20862, 6.2231, 0.21797, 6.2466, 0.21441
7, 9.8595, 0.012346, 8.6301, 0.4357, 7.0638, 0.22571, 5.265, 0.2415, 5.1706, 0.26389, 5.1244, 0.26049
9, 9.8263, 0.015006, 8.4663, 0.27253, 6.9702, 0.15988, 4.4485, 0.28674, 4.3105, 0.28239, 4.2581, 0.27371
11, 9.7966, 0.015176, 8.3434, 0.1789, 6.8635, 0.14666, 3.9743, 0.25357, 3.8233, 0.31095, 3.7775, 0.28517
13, 9.7718, 0.014392, 8.2595, 0.1408, 6.7687, 0.14385, 3.875, 0.20811, 3.7246, 0.26357, 3.6062, 0.28553
15, 9.7523, 0.016394, 8.1756, 0.12349, 6.6954, 0.12645, 3.8519, 0.21314, 3.7771, 0.25692, 3.6369, 0.27108
17, 9.7352, 0.015759, 8.1105, 0.11601, 6.6481, 0.11707, 3.7707, 0.18513, 4.0262, 0.30434, 3.7881, 0.30246
19, 9.7152, 0.015213, 8.0683, 0.10939, 6.6008, 0.12705, 3.6989, 0.18745, 4.1093, 0.27112, 4.1169, 0.30079
21, 9.6978, 0.015522, 8.0375, 0.10854, 6.6007, 0.13147, 3.6509, 0.18003, 3.9392, 0.2639, 4.2, 0.33267
23, 9.6826, 0.01571, 7.9934, 0.098207, 6.5829, 0.12931, 3.5985, 0.18469, 3.7512, 0.23145, 4.0468, 0.27965
25, 9.6678, 0.016343, 7.9727, 0.098638, 6.5807, 0.12971, 3.5591, 0.1618, 3.5595, 0.23384, 3.7982, 0.2783
27, 9.6544, 0.015862, 7.9471, 0.092073, 6.5807, 0.12346, 3.5385, 0.1713, 3.3937, 0.21683, 3.6018, 0.24216
29, 9.6427, 0.014848, 7.9327, 0.06736, 6.5759, 0.11754, 3.5163, 0.1665, 3.2397, 0.2141, 3.3988, 0.21176
31, 9.6289, 0.014709, 7.9318, 0.071191, 6.5798, 0.11066, 3.5052, 0.15308, 3.1369, 0.1853, 3.2329, 0.1979
33, 9.6168, 0.015674, 7.9332, 0.064405, 6.5861, 0.10256, 3.4861, 0.14889, 2.997, 0.193, 3.0718, 0.20465
35, 9.605, 0.016897, 7.9138, 0.05644, 6.5874, 0.095673, 3.5251, 0.14956, 2.9412, 0.17058, 2.9596, 0.1863
37, 9.5939, 0.015052, 7.9214, 0.051925, 6.6037, 0.090082, 3.5256, 0.14402, 2.8633, 0.16581, 2.8552, 0.18546
39, 9.585, 0.016567, 7.9225, 0.053172, 6.6152, 0.087587, 3.559, 0.13083, 2.8239, 0.1739, 2.789, 0.17141
41, 9.5731, 0.017179, 7.9252, 0.054288, 6.6472, 0.085474, 3.5923, 0.14374, 2.7735, 0.16698, 2.7148, 0.17765
43, 9.5642, 0.016789, 7.9309, 0.056921, 6.6666, 0.084323, 3.6286, 0.12583, 2.7599, 0.15059, 2.6722, 0.17845
45, 9.552, 0.016963, 7.9354, 0.056637, 6.6885, 0.07649, 3.66, 0.12717, 2.7438, 0.1439, 2.6691, 0.16784
47, 9.5429, 0.016765, 7.9393, 0.053255, 6.7084, 0.077306, 3.7071, 0.1259, 2.7158, 0.14562, 2.6117, 0.14455
49, 9.5355, 0.015505, 7.948, 0.054648, 6.7233, 0.073498, 3.7379, 0.12182, 2.7359, 0.13744, 2.6144, 0.14525
51, 9.526, 0.015995, 7.9545, 0.058885, 6.7433, 0.072796, 3.7836, 0.10277, 2.7297, 0.13727, 2.609, 0.14036
53, 9.5162, 0.017153, 7.9558, 0.056573, 6.7648, 0.076328, 3.8292, 0.10429, 2.7518, 0.136, 2.6107, 0.1256
55, 9.5061, 0.015521, 7.9698, 0.0533, 6.7874, 0.073608, 3.8913, 0.11803, 2.7668, 0.11983, 2.6179, 0.12254
57, 9.5008, 0.016438, 7.9731, 0.058598, 6.8112, 0.068205, 3.9369, 0.10338, 2.7986, 0.11276, 2.6391, 0.13155
59, 9.4895, 0.016646, 7.9783, 0.054344, 6.8264, 0.073643, 3.9768, 0.098786, 2.8341, 0.12452, 2.6612, 0.11266
61, 9.4818, 0.015995, 7.9857, 0.054313, 6.852, 0.073258, 4.0177, 0.098349, 2.847, 0.1102, 2.682, 0.11701
63, 9.475, 0.01657, 7.9934, 0.051633, 6.8762, 0.066971, 4.0608, 0.095091, 2.8687, 0.11161, 2.7073, 0.11357
65, 9.4655, 0.016647, 8.008, 0.053827, 6.883, 0.067026, 4.111, 0.091991, 2.9133, 0.098909, 2.7492, 0.11093
67, 9.4577, 0.016803, 8.0084, 0.053592, 6.9075, 0.070391, 4.1558, 0.094177, 2.9555, 0.10597, 2.7672, 0.10694
69, 9.4532, 0.016541, 8.0141, 0.055885, 6.9285, 0.068548, 4.2038, 0.10602, 3.0012, 0.1027, 2.8105, 0.11466
71, 9.4448, 0.016341, 8.0225, 0.055806, 6.9561, 0.068369, 4.2458, 0.092275, 3.0264, 0.093771, 2.863, 0.10318
73, 9.4358, 0.015938, 8.0279, 0.05372, 6.9615, 0.064442, 4.2981, 0.090681, 3.0775, 0.095653, 2.8765, 0.1093
75, 9.4285, 0.015912, 8.0287, 0.050953, 6.9756, 0.071755, 4.3333, 0.09423, 3.1023, 0.090958, 2.9167, 0.099969
77, 9.4234, 0.017637, 8.0434, 0.051164, 6.9979, 0.070342, 4.379, 0.10327, 3.1419, 0.10107, 2.9624, 0.10761
79, 9.4158, 0.015061, 8.0455, 0.055783, 7.0153, 0.070771, 4.4206, 0.087197, 3.1811, 0.10853, 2.9972, 0.089375
81, 9.4081, 0.016295, 8.0525, 0.056132, 7.0374, 0.068644, 4.4738, 0.087415, 3.2319, 0.098959, 3.0355, 0.093873
83, 9.4022, 0.015218, 8.0553, 0.048111, 7.0547, 0.061941, 4.5029, 0.088085, 3.2738, 0.096534, 3.0782, 0.095386
85, 9.3969, 0.014933, 8.0625, 0.052443, 7.0771, 0.065676, 4.5536, 0.081404, 3.3118, 0.098462, 3.1208, 0.094978
87, 9.3898, 0.01549, 8.0677, 0.048482, 7.078, 0.063919, 4.5794, 0.08523, 3.3499, 0.10299, 3.1534, 0.10781
89, 9.3845, 0.014954, 8.0759, 0.046131, 7.0932, 0.067313, 4.6303, 0.077108, 3.3992, 0.099777, 3.1936, 0.092388
91, 9.3775, 0.016439, 8.0772, 0.049268, 7.1056, 0.062042, 4.6556, 0.096137, 3.442, 0.089779, 3.233, 0.10326
93, 9.372, 0.01488, 8.0892, 0.044339, 7.1202, 0.06414, 4.7003, 0.086116, 3.4822, 0.096581, 3.2808, 0.084195
95, 9.3654, 0.015916, 8.0874, 0.045908, 7.1388, 0.057729, 4.7386, 0.075234, 3.5105, 0.087085, 3.3093, 0.098257
97, 9.3588, 0.016188, 8.0914, 0.04925, 7.155, 0.053816, 4.7796, 0.083008, 3.5459, 0.085098, 3.3581, 0.086937
99, 9.3515, 0.015667, 8.0903, 0.048192, 7.1678, 0.065556, 4.8078, 0.079753, 3.5932, 0.088503, 3.3979, 0.091117
101, 9.3478, 0.014993, 8.0993, 0.04289, 7.1804, 0.054842, 4.8461, 0.081756, 3.6292, 0.091992, 3.4372, 0.085463
103, 9.3403, 0.014799, 8.1017, 0.046295, 7.1942, 0.052537, 4.8788, 0.079576, 3.6576, 0.090483, 3.4856, 0.080459
105, 9.3348, 0.015813, 8.1096, 0.044619, 7.2151, 0.052192, 4.9035, 0.077862, 3.7084, 0.0828, 3.5156, 0.086066
107, 9.329, 0.015836, 8.1093, 0.044622, 7.2118, 0.054009, 4.9428, 0.074921, 3.7412, 0.084741, 3.5499, 0.092926
109, 9.3264, 0.015958, 8.1077, 0.040099, 7.2262, 0.054811, 4.9798, 0.074196, 3.7778, 0.09132, 3.5893, 0.091808
111, 9.3202, 0.016959, 8.1199, 0.04004, 7.2447, 0.059956, 5.0022, 0.07499, 3.8276, 0.074005, 3.6416, 0.086947
113, 9.3133, 0.014271, 8.1222, 0.042016, 7.2476, 0.056621, 5.0501, 0.081498, 3.8431, 0.091645, 3.6648, 0.087247
115, 9.3078, 0.015498, 8.1214, 0.041301, 7.2554, 0.054469, 5.0721, 0.071872, 3.8876, 0.093056, 3.6999, 0.087507
117, 9.3028, 0.015345, 8.1247, 0.041255, 7.2629, 0.055293, 5.109, 0.070625, 3.9167, 0.082351, 3.7355, 0.081134
119, 9.2976, 0.016403, 8.1259, 0.03947, 7.2815, 0.052671, 5.1363, 0.072754, 3.9646, 0.082019, 3.7783, 0.092689
121, 9.2927, 0.016772, 8.1253, 0.038957, 7.2931, 0.054364, 5.1684, 0.082205, 3.9962, 0.087369, 3.8112, 0.080958
123, 9.2895, 0.016593, 8.1325, 0.042089, 7.3008, 0.049086, 5.1938, 0.078213, 4.0326, 0.078685, 3.8481, 0.083025
125, 9.2823, 0.016317, 8.1352, 0.040466, 7.3004, 0.051206, 5.2305, 0.068968, 4.0627, 0.08332, 3.8809, 0.073593
127, 9.2785, 0.016605, 8.1397, 0.037535, 7.3158, 0.049739, 5.2541, 0.071213, 4.0825, 0.07314, 3.914, 0.081577

==> csv/ps_heatmap.csv <==
1.0 158.0 0.6690509205369743
1.0 315.8888888888889 0.8177322369143722
1.0 473.77777777777777 0.8177322369143722
1.0 631.6666666666666 0.8177322369143722
1.0 789.5555555555555 0.8177322369143722
1.0 947.4444444444445 0.8155277946306398
1.0 1105.3333333333333 0.8110466976203785
1.0 1263.2222222222222 0.7971278140770489
1.0 1421.111111111111 0.8067500254957107
1.0 1579.0 0.8026823349076355
1.0 1736.888888888889 0.7964254688363192
1.0 1894.7777777777778 0.7543693927241947
1.0 2052.6666666666665 0.7744978799845502
1.0 2210.5555555555557 0.7140954820149726
1.0 2368.4444444444443 0.6301597230942976
1.0 2526.3333333333335 0.6190059958565259
1.0 2684.222222222222 0.6486782071305462
1.0 2842.111111111111 0.6246327717599914
1.0 3000.0 0.5455955601785598

17.642857142857142 158.0 0.10503040744083833
17.642857142857142 315.8888888888889 0.37620065416501774
17.642857142857142 473.77777777777777 0.39491682851670934
17.642857142857142 631.6666666666666 0.2302926811125269
17.642857142857142 789.5555555555555 0.12493542040395536
17.642857142857142 947.4444444444445 0.10805149464774902
17.642857142857142 1105.3333333333333 0.11782042603161588
17.642857142857142 1263.2222222222222 0.12596674962064017
17.642857142857142 1421.111111111111 0.12154177106146039
17.642857142857142 1579.0 0.14330830907018857
17.642857142857142 1736.888888888889 0.13472895521285816
17.642857142857142 1894.7777777777778 0.16045433970682194
17.642857142857142 2052.6666666666665 0.16314706547969288
17.642857142857142 2210.5555555555557 0.1673832115400203
17.642857142857142 2368.4444444444443 0.18999465121756776
17.642857142857142 2526.3333333333335 0.19133403289017215
17.642857142857142 2684.222222222222 0.1947148937279846
17.642857142857142 2842.111111111111 0.2191144764523199
17.642857142857142 3000.0 0.23604128806348043

34.285714285714285 158.0 0.13660610569219697
34.285714285714285 315.8888888888889 0.22448831892114823
34.285714285714285 473.77777777777777 0.24666156567166628
34.285714285714285 631.6666666666666 0.1582350006515834
34.285714285714285 789.5555555555555 0.13314907689222222
34.285714285714285 947.4444444444445 0.09523674560467546
34.285714285714285 1105.3333333333333 0.08931679799128675
34.285714285714285 1263.2222222222222 0.1446232507276704
34.285714285714285 1421.111111111111 0.21654874419358433
34.285714285714285 1579.0 0.22354657410552528
34.285714285714285 1736.888888888889 0.21536807581679338
34.285714285714285 1894.7777777777778 0.22707460945234326
34.285714285714285 2052.6666666666665 0.1934134559837399
34.285714285714285 2210.5555555555557 0.18919386915578476
34.285714285714285 2368.4444444444443 0.16719211600748043
34.285714285714285 2526.3333333333335 0.1625105528481768
34.285714285714285 2684.222222222222 0.1317830349977428
34.285714285714285 2842.111111111111 0.10386952973747506
34.285714285714285 3000.0 0.09121693439188619

50.92857142857143 158.0 0.2186694355967697
50.92857142857143 315.8888888888889 0.42797586670805393
50.92857142857143 473.77777777777777 0.4208233362154301
50.92857142857143 631.6666666666666 0.2635500072903694
50.92857142857143 789.5555555555555 0.06973872494153886
50.92857142857143 947.4444444444445 0.057285029806797914
50.92857142857143 1105.3333333333333 0.061208923934472706
50.92857142857143 1263.2222222222222 0.15453073429411662
50.92857142857143 1421.111111111111 0.23380479554881947
50.92857142857143 1579.0 0.20434392869165457
50.92857142857143 1736.888888888889 0.1814259499726052
50.92857142857143 1894.7777777777778 0.22607367338223194
50.92857142857143 2052.6666666666665 0.17632802806383924
50.92857142857143 2210.5555555555557 0.18764015681061288
50.92857142857143 2368.4444444444443 0.2100202083277037
50.92857142857143 2526.3333333333335 0.16275616743330634
50.92857142857143 2684.222222222222 0.11625613378225512
50.92857142857143 2842.111111111111 0.12307531290316984
50.92857142857143 3000.0 0.13037465454959887

67.57142857142857 158.0 0.19206411194727988
67.57142857142857 315.8888888888889 0.24888996461837404
67.57142857142857 473.77777777777777 0.26230570748754445
67.57142857142857 631.6666666666666 0.21297377937827416
67.57142857142857 789.5555555555555 0.07437070886941834
67.57142857142857 947.4444444444445 0.07232916794248191
67.57142857142857 1105.3333333333333 0.0652571147648237
67.57142857142857 1263.2222222222222 0.17024755443556921
67.57142857142857 1421.111111111111 0.2251937417492993
67.57142857142857 1579.0 0.203218183885819
67.57142857142857 1736.888888888889 0.16524852984398364
67.57142857142857 1894.7777777777778 0.11296693317813425
67.57142857142857 2052.6666666666665 0.11089201116991702
67.57142857142857 2210.5555555555557 0.10510412530801154
67.57142857142857 2368.4444444444443 0.12100413553130747
67.57142857142857 2526.3333333333335 0.14294248837618592
67.57142857142857 2684.222222222222 0.1293323911364993
67.57142857142857 2842.111111111111 0.16823960268040317
67.57142857142857 3000.0 0.15294857895132238

84.21428571428571 158.0 0.27141998480728985
84.21428571428571 315.8888888888889 0.3067892984112444
84.21428571428571 473.77777777777777 0.28727312913772357
84.21428571428571 631.6666666666666 0.15208657947351387
84.21428571428571 789.5555555555555 0.1051083537315547
84.21428571428571 947.4444444444445 0.0885907415630682
84.21428571428571 1105.3333333333333 0.13098667397105315
84.21428571428571 1263.2222222222222 0.1592620606606028
84.21428571428571 1421.111111111111 0.15164211035618944
84.21428571428571 1579.0 0.19286317372416267
84.21428571428571 1736.888888888889 0.15929661410709264
84.21428571428571 1894.7777777777778 0.09565030285443527
84.21428571428571 2052.6666666666665 0.11701164583979506
84.21428571428571 2210.5555555555557 0.10404499346364529
84.21428571428571 2368.4444444444443 0.1316292515134488
84.21428571428571 2526.3333333333335 0.11621787029948907
84.21428571428571 2684.222222222222 0.17913715974776373
84.21428571428571 2842.111111111111 0.1868921304622482
84.21428571428571 3000.0 0.19932778274648855

100.85714285714286 158.0 0.19248960945713878
100.85714285714286 315.8888888888889 0.3493982800546146
100.85714285714286 473.77777777777777 0.3071935633327057
100.85714285714286 631.6666666666666 0.15391267535071101
100.85714285714286 789.5555555555555 0.14176012404175728
100.85714285714286 947.4444444444445 0.165139821830038
100.85714285714286 1105.3333333333333 0.10426313488543906
100.85714285714286 1263.2222222222222 0.14782094236447124
100.85714285714286 1421.111111111111 0.17665594493098463
100.85714285714286 1579.0 0.17811698606316806
100.85714285714286 1736.888888888889 0.18397515136236703
100.85714285714286 1894.7777777777778 0.16625508739101258
100.85714285714286 2052.6666666666665 0.13794481379197274
100.85714285714286 2210.5555555555557 0.14059272172801332
100.85714285714286 2368.4444444444443 0.15702131772901579
100.85714285714286 2526.3333333333335 0.19791624219182974
100.85714285714286 2684.222222222222 0.22757991927151852
100.85714285714286 2842.111111111111 0.26621325458032336
100.85714285714286 3000.0 0.2754159341720683

117.5 158.0 0.27355207152461614
117.5 315.8888888888889 0.40649288384882587
117.5 473.77777777777777 0.2973126937961864
117.5 631.6666666666666 0.19323617905419627
117.5 789.5555555555555 0.10273608807512946
117.5 947.4444444444445 0.052220859804739075
117.5 1105.3333333333333 0.07322377917391501
117.5 1263.2222222222222 0.08883757264913045
117.5 1421.111111111111 0.13865522914152692
117.5 1579.0 0.12802987817532308
117.5 1736.888888888889 0.15465392650369303
117.5 1894.7777777777778 0.10487921407311233
117.5 2052.6666666666665 0.1238698606344143
117.5 2210.5555555555557 0.11958160371000662
117.5 2368.4444444444443 0.1685087960182679
117.5 2526.3333333333335 0.1650876662431017
117.5 2684.222222222222 0.22816704389320752
117.5 2842.111111111111 0.27226019977003724
117.5 3000.0 0.2639950048815991

134.14285714285714 158.0 0.29783448964824827
134.14285714285714 315.8888888888889 0.3850702034932793
134.14285714285714 473.77777777777777 0.3821485705074819
134.14285714285714 631.6666666666666 0.16420993699437253
134.14285714285714 789.5555555555555 0.12174105503924726
134.14285714285714 947.4444444444445 0.11339999606296977
134.14285714285714 1105.3333333333333 0.15834810772860364
134.14285714285714 1263.2222222222222 0.19137573185806245
134.14285714285714 1421.111111111111 0.1950686204411689
134.14285714285714 1579.0 0.12042669585933677
134.14285714285714 1736.888888888889 0.11325921633900844
134.14285714285714 1894.7777777777778 0.08881365465906724
134.14285714285714 2052.6666666666665 0.11326693987117253
134.14285714285714 2210.5555555555557 0.14956643272251763
134.14285714285714 2368.4444444444443 0.20390831790430322
134.14285714285714 2526.3333333333335 0.21543481286562294
134.14285714285714 2684.222222222222 0.24646506731641765
134.14285714285714 2842.111111111111 0.2480858193073356
134.14285714285714 3000.0 0.26784363924930743

150.78571428571428 158.0 0.2733274909065892
150.78571428571428 315.8888888888889 0.3513586739906343
150.78571428571428 473.77777777777777 0.37084578263664364
150.78571428571428 631.6666666666666 0.22251941551070145
150.78571428571428 789.5555555555555 0.22121189323968354
150.78571428571428 947.4444444444445 0.12067078235581863
150.78571428571428 1105.3333333333333 0.07033985034499989
150.78571428571428 1263.2222222222222 0.11134476240417986
150.78571428571428 1421.111111111111 0.14897764597377802
150.78571428571428 1579.0 0.137569027671567
150.78571428571428 1736.888888888889 0.1590132100461579
150.78571428571428 1894.7777777777778 0.11352550192600235
150.78571428571428 2052.6666666666665 0.142819289914563
150.78571428571428 2210.5555555555557 0.15226687608300385
150.78571428571428 2368.4444444444443 0.17863708113731036
150.78571428571428 2526.3333333333335 0.2256973203725956
150.78571428571428 2684.222222222222 0.22207435652290436
150.78571428571428 2842.111111111111 0.2717175958858668
150.78571428571428 3000.0 0.31021727467918

167.42857142857142 158.0 0.3224507607778241
167.42857142857142 315.8888888888889 0.34540095569261575
167.42857142857142 473.77777777777777 0.33881578469853774
167.42857142857142 631.6666666666666 0.21261541924553
167.42857142857142 789.5555555555555 0.05249436688099042
167.42857142857142 947.4444444444445 0.09093175315789154
167.42857142857142 1105.3333333333333 0.21687518743703976
167.42857142857142 1263.2222222222222 0.1943101165897797
167.42857142857142 1421.111111111111 0.14373357905416484
167.42857142857142 1579.0 0.13204144253444022
167.42857142857142 1736.888888888889 0.11345431409389244
167.42857142857142 1894.7777777777778 0.09742040917901737
167.42857142857142 2052.6666666666665 0.1550303452485465
167.42857142857142 2210.5555555555557 0.17622862027266867
167.42857142857142 2368.4444444444443 0.22265628827785927
167.42857142857142 2526.3333333333335 0.2511496173975401
167.42857142857142 2684.222222222222 0.25265800719458414
167.42857142857142 2842.111111111111 0.3286193975112743
167.42857142857142 3000.0 0.29132984310705434

184.07142857142856 158.0 0.3472049887610156
184.07142857142856 315.8888888888889 0.4828177769690031
184.07142857142856 473.77777777777777 0.4260380560650689
184.07142857142856 631.6666666666666 0.23979824023188465
184.07142857142856 789.5555555555555 0.12628499186883882
184.07142857142856 947.4444444444445 0.11775644523047069
184.07142857142856 1105.3333333333333 0.14003397520140676
184.07142857142856 1263.2222222222222 0.15824989430930952
184.07142857142856 1421.111111111111 0.1479761157134897
184.07142857142856 1579.0 0.14019927855551972
184.07142857142856 1736.888888888889 0.09012768971915006
184.07142857142856 1894.7777777777778 0.12315421937734142
184.07142857142856 2052.6666666666665 0.11945849219217075
184.07142857142856 2210.5555555555557 0.203049345570517
184.07142857142856 2368.4444444444443 0.2332655376535778
184.07142857142856 2526.3333333333335 0.21921117309569907
184.07142857142856 2684.222222222222 0.26287781760310897
184.07142857142856 2842.111111111111 0.2812649659898878
184.07142857142856 3000.0 0.29304071348231947

200.71428571428572 158.0 0.2586325563925231
200.71428571428572 315.8888888888889 0.2029529396198364
200.71428571428572 473.77777777777777 0.1853927132899663
200.71428571428572 631.6666666666666 0.10970551279517556
200.71428571428572 789.5555555555555 0.06757566475177688
200.71428571428572 947.4444444444445 0.07491602760605255
200.71428571428572 1105.3333333333333 0.025970023259758522
200.71428571428572 1263.2222222222222 0.10986782499824381
200.71428571428572 1421.111111111111 0.11721952610803799
200.71428571428572 1579.0 0.12469559817402079
200.71428571428572 1736.888888888889 0.12052326794612064
200.71428571428572 1894.7777777777778 0.11221096025645216
200.71428571428572 2052.6666666666665 0.14139191288047953
200.71428571428572 2210.5555555555557 0.18039291559970996
200.71428571428572 2368.4444444444443 0.19676199868285943
200.71428571428572 2526.3333333333335 0.23226528692759815
200.71428571428572 2684.222222222222 0.24624248919231215
200.71428571428572 2842.111111111111 0.2808562950020058
200.71428571428572 3000.0 0.2739579297570172

217.35714285714286 158.0 0.20832373166309942
217.35714285714286 315.8888888888889 0.20166858147865474
217.35714285714286 473.77777777777777 0.18437038431493535
217.35714285714286 631.6666666666666 0.1512876581628523
217.35714285714286 789.5555555555555 0.10789042855479244
217.35714285714286 947.4444444444445 0.08072017359375547
217.35714285714286 1105.3333333333333 0.11969427756975493
217.35714285714286 1263.2222222222222 0.05445761034913014
217.35714285714286 1421.111111111111 0.10590842866746333
217.35714285714286 1579.0 0.09322819354812716
217.35714285714286 1736.888888888889 0.12758803627346182
217.35714285714286 1894.7777777777778 0.12485697068049746
217.35714285714286 2052.6666666666665 0.1780294189213703
217.35714285714286 2210.5555555555557 0.20911957764248895
217.35714285714286 2368.4444444444443 0.24169799049615254
217.35714285714286 2526.3333333333335 0.260217784599872
217.35714285714286 2684.222222222222 0.2519429142302534
217.35714285714286 2842.111111111111 0.2857468038581775
217.35714285714286 3000.0 0.24194759235929783

234.0 158.0 0.23095014202577308
234.0 315.8888888888889 0.37989124625990983
234.0 473.77777777777777 0.3437574092000317
234.0 631.6666666666666 0.19031609380075482
234.0 789.5555555555555 0.05737094594401371
234.0 947.4444444444445 0.03562855379584136
234.0 1105.3333333333333 0.0906586004468066
234.0 1263.2222222222222 0.09046724987889873
234.0 1421.111111111111 0.0899287830792731
234.0 1579.0 0.12502255253766684
234.0 1736.888888888889 0.10352876112162987
234.0 1894.7777777777778 0.1084386573224966
234.0 2052.6666666666665 0.20206789054900418
234.0 2210.5555555555557 0.22969513247268072
234.0 2368.4444444444443 0.23519030098555485
234.0 2526.3333333333335 0.2866749039201915
234.0 2684.222222222222 0.2815441442550839
234.0 2842.111111111111 0.2903128150068679
234.0 3000.0 0.2546802104210443

250.64285714285714 158.0 0.2532100169109703
250.64285714285714 315.8888888888889 0.2638785747690706
250.64285714285714 473.77777777777777 0.28369110714069096
250.64285714285714 631.6666666666666 0.253896849782935
250.64285714285714 789.5555555555555 0.08356359640417663
250.64285714285714 947.4444444444445 0.04579670860116901
250.64285714285714 1105.3333333333333 0.08833783448291921
250.64285714285714 1263.2222222222222 0.1264818962168229
250.64285714285714 1421.111111111111 0.10762243382662351
250.64285714285714 1579.0 0.09842841915784657
250.64285714285714 1736.888888888889 0.12666083279482
250.64285714285714 1894.7777777777778 0.13618321131499395
250.64285714285714 2052.6666666666665 0.2135604124515877
250.64285714285714 2210.5555555555557 0.2651645786951975
250.64285714285714 2368.4444444444443 0.27345111908322
250.64285714285714 2526.3333333333335 0.2815794839439656
250.64285714285714 2684.222222222222 0.28701078407217556
250.64285714285714 2842.111111111111 0.3215707368652817
250.64285714285714 3000.0 0.2499903925249199

267.2857142857143 158.0 0.22271167487185703
267.2857142857143 315.8888888888889 0.3218134699282086
267.2857142857143 473.77777777777777 0.33877010504413396
267.2857142857143 631.6666666666666 0.1562970522835544
267.2857142857143 789.5555555555555 0.16449071899818296
267.2857142857143 947.4444444444445 0.13171253409202138
267.2857142857143 1105.3333333333333 0.071298362537715
267.2857142857143 1263.2222222222222 0.07920261429330203
267.2857142857143 1421.111111111111 0.05663640427208736
267.2857142857143 1579.0 0.10871184392837714
267.2857142857143 1736.888888888889 0.11791090211016127
267.2857142857143 1894.7777777777778 0.15051107096331334
267.2857142857143 2052.6666666666665 0.19693887362704868
267.2857142857143 2210.5555555555557 0.2700714891137411
267.2857142857143 2368.4444444444443 0.2865689812601923
267.2857142857143 2526.3333333333335 0.2894950750598025
267.2857142857143 2684.222222222222 0.22957916886088406
267.2857142857143 2842.111111111111 0.27184984304109916
267.2857142857143 3000.0 0.2227176996142058

283.92857142857144 158.0 0.30450517903877994
283.92857142857144 315.8888888888889 0.45250657241974324
283.92857142857144 473.77777777777777 0.3818743442695617
283.92857142857144 631.6666666666666 0.31271697586424374
283.92857142857144 789.5555555555555 0.1099218907660974
283.92857142857144 947.4444444444445 0.08563996906977463
283.92857142857144 1105.3333333333333 0.07583655982834767
283.92857142857144 1263.2222222222222 0.10723822971611245
283.92857142857144 1421.111111111111 0.10080739592287628
283.92857142857144 1579.0 0.0849136907080474
283.92857142857144 1736.888888888889 0.09649235953501886
283.92857142857144 1894.7777777777778 0.14654606181353624
283.92857142857144 2052.6666666666665 0.18710663534174188
283.92857142857144 2210.5555555555557 0.20557047708635467
283.92857142857144 2368.4444444444443 0.26183338026767344
283.92857142857144 2526.3333333333335 0.28154498623832974
283.92857142857144 2684.222222222222 0.2712834468361224
283.92857142857144 2842.111111111111 0.2726755709711538
283.92857142857144 3000.0 0.24263450874581954

300.57142857142856 158.0 0.262397142859896
300.57142857142856 315.8888888888889 0.3420608509000184
300.57142857142856 473.77777777777777 0.256509771338481
300.57142857142856 631.6666666666666 0.18691163724831797
300.57142857142856 789.5555555555555 0.0688102952702048
300.57142857142856 947.4444444444445 0.05808886823943058
300.57142857142856 1105.3333333333333 0.06531612411373314
300.57142857142856 1263.2222222222222 0.08151061365527931
300.57142857142856 1421.111111111111 0.10913349331640758
300.57142857142856 1579.0 0.12810631134112388
300.57142857142856 1736.888888888889 0.11221291071731869
300.57142857142856 1894.7777777777778 0.14902884280322629
300.57142857142856 2052.6666666666665 0.14838096505287895
300.57142857142856 2210.5555555555557 0.19255933784661186
300.57142857142856 2368.4444444444443 0.247408059539486
300.57142857142856 2526.3333333333335 0.23830039739993625
300.57142857142856 2684.222222222222 0.24245767627560944
300.57142857142856 2842.111111111111 0.2721731679223643
300.57142857142856 3000.0 0.2378989302255154

317.2142857142857 158.0 0.29061288859776346
317.2142857142857 315.8888888888889 0.3873048935911155
317.2142857142857 473.77777777777777 0.4247920378475226
317.2142857142857 631.6666666666666 0.27525115659866894
317.2142857142857 789.5555555555555 0.11315424269445631
317.2142857142857 947.4444444444445 0.07135410719590245
317.2142857142857 1105.3333333333333 0.05833611260812334
317.2142857142857 1263.2222222222222 0.06386451866949093
317.2142857142857 1421.111111111111 0.16461797211841067
317.2142857142857 1579.0 0.13454492340464402
317.2142857142857 1736.888888888889 0.09296002053393393
317.2142857142857 1894.7777777777778 0.12551332489428563
317.2142857142857 2052.6666666666665 0.1538452576887342
317.2142857142857 2210.5555555555557 0.19492348314012514
317.2142857142857 2368.4444444444443 0.23741621573549843
317.2142857142857 2526.3333333333335 0.2961332061964045
317.2142857142857 2684.222222222222 0.25077009447923043
317.2142857142857 2842.111111111111 0.25563054480446323
317.2142857142857 3000.0 0.23290384369296854

333.85714285714283 158.0 0.2950019808769498
333.85714285714283 315.8888888888889 0.4501790340711593
333.85714285714283 473.77777777777777 0.44630227843782067
333.85714285714283 631.6666666666666 0.3410379151739913
333.85714285714283 789.5555555555555 0.1935922219968938
333.85714285714283 947.4444444444445 0.05898484371440303
333.85714285714283 1105.3333333333333 0.08664360756828979
333.85714285714283 1263.2222222222222 0.14099780966080394
333.85714285714283 1421.111111111111 0.07780546088974127
333.85714285714283 1579.0 0.08956275882740869
333.85714285714283 1736.888888888889 0.11930044133421609
333.85714285714283 1894.7777777777778 0.1399492989894957
333.85714285714283 2052.6666666666665 0.1644737366608635
333.85714285714283 2210.5555555555557 0.2021182551400897
333.85714285714283 2368.4444444444443 0.2700832180010057
333.85714285714283 2526.3333333333335 0.2431696904568066
333.85714285714283 2684.222222222222 0.27309806172207296
333.85714285714283 2842.111111111111 0.23628090759659975
333.85714285714283 3000.0 0.22057332802474497

350.5 158.0 0.39848331856779323
350.5 315.8888888888889 0.4454691870916405
350.5 473.77777777777777 0.423287528428428
350.5 631.6666666666666 0.2427523705674159
350.5 789.5555555555555 0.1974880380144264
350.5 947.4444444444445 0.11872972942070419
350.5 1105.3333333333333 0.07098222342137754
350.5 1263.2222222222222 0.09963332565579772
350.5 1421.111111111111 0.1183676339632024
350.5 1579.0 0.13726123253384345
350.5 1736.888888888889 0.1465006281093658
350.5 1894.7777777777778 0.16341135078598204
350.5 2052.6666666666665 0.20700068923949058
350.5 2210.5555555555557 0.19526994907965398
350.5 2368.4444444444443 0.254006104300241
350.5 2526.3333333333335 0.24466194212708584
350.5 2684.222222222222 0.2280466538728768
350.5 2842.111111111111 0.24373719674534716
350.5 3000.0 0.22221029889088903

367.1428571428571 158.0 0.38403669766282783
367.1428571428571 315.8888888888889 0.4291135531089541
367.1428571428571 473.77777777777777 0.34419592527217446
367.1428571428571 631.6666666666666 0.14937439417446816
367.1428571428571 789.5555555555555 0.13527954662374114
367.1428571428571 947.4444444444445 0.11547398644689526
367.1428571428571 1105.3333333333333 0.10635190554812077
367.1428571428571 1263.2222222222222 0.09491006205876835
367.1428571428571 1421.111111111111 0.07836626093913292
367.1428571428571 1579.0 0.08598403645482594
367.1428571428571 1736.888888888889 0.11532149213079095
367.1428571428571 1894.7777777777778 0.12230784774905275
367.1428571428571 2052.6666666666665 0.1536376674853056
367.1428571428571 2210.5555555555557 0.2395209592467377
367.1428571428571 2368.4444444444443 0.2471811536784672
367.1428571428571 2526.3333333333335 0.2622912864227401
367.1428571428571 2684.222222222222 0.270446693973345
367.1428571428571 2842.111111111111 0.24900508157943876
367.1428571428571 3000.0 0.23808595258005666

383.7857142857143 158.0 0.3148574335925425
383.7857142857143 315.8888888888889 0.38782457715063956
383.7857142857143 473.77777777777777 0.37173877784271114
383.7857142857143 631.6666666666666 0.1837078637132024
383.7857142857143 789.5555555555555 0.1415361726089314
383.7857142857143 947.4444444444445 0.059499518814109864
383.7857142857143 1105.3333333333333 0.09666014359074161
383.7857142857143 1263.2222222222222 0.08707891977180607
383.7857142857143 1421.111111111111 0.09469344968876982
383.7857142857143 1579.0 0.11390762225191371
383.7857142857143 1736.888888888889 0.10881751572106717
383.7857142857143 1894.7777777777778 0.13537649669248691
383.7857142857143 2052.6666666666665 0.16745695715304246
383.7857142857143 2210.5555555555557 0.1899659918503517
383.7857142857143 2368.4444444444443 0.193592903621575
383.7857142857143 2526.3333333333335 0.26070042742778643
383.7857142857143 2684.222222222222 0.254621426334088
383.7857142857143 2842.111111111111 0.22809303070150216
383.7857142857143 3000.0 0.23527956314425796

400.42857142857144 158.0 0.3039744893241795
400.42857142857144 315.8888888888889 0.4745377269756439
400.42857142857144 473.77777777777777 0.42324491475470394
400.42857142857144 631.6666666666666 0.2019501951386172
400.42857142857144 789.5555555555555 0.04832280507997698
400.42857142857144 947.4444444444445 0.052924273603732405
400.42857142857144 1105.3333333333333 0.05198877602070301
400.42857142857144 1263.2222222222222 0.10198982756238935
400.42857142857144 1421.111111111111 0.0997117067412534
400.42857142857144 1579.0 0.10118007655791092
400.42857142857144 1736.888888888889 0.1269509278629381
400.42857142857144 1894.7777777777778 0.15033224337689993
400.42857142857144 2052.6666666666665 0.17001618152378167
400.42857142857144 2210.5555555555557 0.23065385525811544
400.42857142857144 2368.4444444444443 0.2247550326107238
400.42857142857144 2526.3333333333335 0.2544751443764654
400.42857142857144 2684.222222222222 0.2508797259952673
400.42857142857144 2842.111111111111 0.2446457639376592
400.42857142857144 3000.0 0.19072443885646767

417.07142857142856 158.0 0.2140854233562291
417.07142857142856 315.8888888888889 0.337775934326671
417.07142857142856 473.77777777777777 0.26796070595081756
417.07142857142856 631.6666666666666 0.26505689448437475
417.07142857142856 789.5555555555555 0.17272015561321205
417.07142857142856 947.4444444444445 0.0663943926642672
417.07142857142856 1105.3333333333333 0.06562015997396896
417.07142857142856 1263.2222222222222 0.08640380055017506
417.07142857142856 1421.111111111111 0.08049858408001656
417.07142857142856 1579.0 0.10125749214858501
417.07142857142856 1736.888888888889 0.12643461467886238
417.07142857142856 1894.7777777777778 0.14478123437049972
417.07142857142856 2052.6666666666665 0.13449182934923007
417.07142857142856 2210.5555555555557 0.1828284449473006
417.07142857142856 2368.4444444444443 0.24850930772073512
417.07142857142856 2526.3333333333335 0.24249507912842555
417.07142857142856 2684.222222222222 0.22640223633925022
417.07142857142856 2842.111111111111 0.22216495823852087
417.07142857142856 3000.0 0.1958187456767148

433.7142857142857 158.0 0.43469395103630504
433.7142857142857 315.8888888888889 0.6133626304833406
433.7142857142857 473.77777777777777 0.6488653002729119
433.7142857142857 631.6666666666666 0.5492440727329289
433.7142857142857 789.5555555555555 0.3297594208736222
433.7142857142857 947.4444444444445 0.08124821858099471
433.7142857142857 1105.3333333333333 0.07868697263394878
433.7142857142857 1263.2222222222222 0.09569828431359301
433.7142857142857 1421.111111111111 0.10586997127007172
433.7142857142857 1579.0 0.12475576995324775
433.7142857142857 1736.888888888889 0.10704245307560449
433.7142857142857 1894.7777777777778 0.08730651356430294
433.7142857142857 2052.6666666666665 0.1415139257585974
433.7142857142857 2210.5555555555557 0.1379432027286264
433.7142857142857 2368.4444444444443 0.18457694536185063
433.7142857142857 2526.3333333333335 0.20169128729592653
433.7142857142857 2684.222222222222 0.2647239512141798
433.7142857142857 2842.111111111111 0.23642767948380125
433.7142857142857 3000.0 0.21453046351897048

450.35714285714283 158.0 0.3177736442583326
450.35714285714283 315.8888888888889 0.31746509515877486
450.35714285714283 473.77777777777777 0.29254533241405734
450.35714285714283 631.6666666666666 0.15415501897034561
450.35714285714283 789.5555555555555 0.13282251136380455
450.35714285714283 947.4444444444445 0.04496397807831226
450.35714285714283 1105.3333333333333 0.0653899053688767
450.35714285714283 1263.2222222222222 0.11801367035203818
450.35714285714283 1421.111111111111 0.13178888709572173
450.35714285714283 1579.0 0.13468083649434748
450.35714285714283 1736.888888888889 0.12728949202951992
450.35714285714283 1894.7777777777778 0.1609861432518869
450.35714285714283 2052.6666666666665 0.22271995971687905
450.35714285714283 2210.5555555555557 0.21607779296147886
450.35714285714283 2368.4444444444443 0.21726177343879108
450.35714285714283 2526.3333333333335 0.2522036415598561
450.35714285714283 2684.222222222222 0.22920790284010378
450.35714285714283 2842.111111111111 0.18536880802468758
450.35714285714283 3000.0 0.1935918279647421

467.0 158.0 0.3245078853301859
467.0 315.8888888888889 0.5140636021497139
467.0 473.77777777777777 0.5285208980990186
467.0 631.6666666666666 0.3514299904934016
467.0 789.5555555555555 0.17467282756455643
467.0 947.4444444444445 0.059129191781831146
467.0 1105.3333333333333 0.02746728910765564
467.0 1263.2222222222222 0.09887414665114481
467.0 1421.111111111111 0.11336548724160281
467.0 1579.0 0.07171528400545636
467.0 1736.888888888889 0.10162759527486394
467.0 1894.7777777777778 0.13247247150319535
467.0 2052.6666666666665 0.1676384351720413
467.0 2210.5555555555557 0.19625204201320945
467.0 2368.4444444444443 0.1913559471843062
467.0 2526.3333333333335 0.23305218191970334
467.0 2684.222222222222 0.22878922691360987
467.0 2842.111111111111 0.2232090881326884
467.0 3000.0 0.19481411616555902

483.6428571428571 158.0 0.4036765703310589
483.6428571428571 315.8888888888889 0.5660138287939633
483.6428571428571 473.77777777777777 0.530810997725336
483.6428571428571 631.6666666666666 0.35690655594917486
483.6428571428571 789.5555555555555 0.13733331990239964
483.6428571428571 947.4444444444445 0.11033386902492492
483.6428571428571 1105.3333333333333 0.09519822584903517
483.6428571428571 1263.2222222222222 0.11468031242655466
483.6428571428571 1421.111111111111 0.15582698960377034
483.6428571428571 1579.0 0.11235660246567596
483.6428571428571 1736.888888888889 0.1306122094174817
483.6428571428571 1894.7777777777778 0.10221756398010437
483.6428571428571 2052.6666666666665 0.1447190525936282
483.6428571428571 2210.5555555555557 0.124360760835549
483.6428571428571 2368.4444444444443 0.21991601251691545
483.6428571428571 2526.3333333333335 0.18807693618286198
483.6428571428571 2684.222222222222 0.20638908856654564
483.6428571428571 2842.111111111111 0.20017294394551613
483.6428571428571 3000.0 0.1793782769323976

500.2857142857143 158.0 0.34374790036214603
500.2857142857143 315.8888888888889 0.45204788400519663
500.2857142857143 473.77777777777777 0.47082164994663034
500.2857142857143 631.6666666666666 0.3039472285838108
500.2857142857143 789.5555555555555 0.1173182488178818
500.2857142857143 947.4444444444445 0.06422024565939388
500.2857142857143 1105.3333333333333 0.04304602296290042
500.2857142857143 1263.2222222222222 0.029988524752070294
500.2857142857143 1421.111111111111 0.05738483805844208
500.2857142857143 1579.0 0.07566860707616932
500.2857142857143 1736.888888888889 0.07321362140010491
500.2857142857143 1894.7777777777778 0.09043605869009978
500.2857142857143 2052.6666666666665 0.1544521689515513
500.2857142857143 2210.5555555555557 0.14767962134156706
500.2857142857143 2368.4444444444443 0.17429872024960896
500.2857142857143 2526.3333333333335 0.19511060883696907
500.2857142857143 2684.222222222222 0.202544447942507
500.2857142857143 2842.111111111111 0.1863652553799211
500.2857142857143 3000.0 0.18607919259595826

516.9285714285714 158.0 0.25531631861654647
516.9285714285714 315.8888888888889 0.35049577479345445
516.9285714285714 473.77777777777777 0.3453281978826275
516.9285714285714 631.6666666666666 0.17860745266802353
516.9285714285714 789.5555555555555 0.15593452907582322
516.9285714285714 947.4444444444445 0.14282724411394915
516.9285714285714 1105.3333333333333 0.12208619910421788
516.9285714285714 1263.2222222222222 0.03823841009586681
516.9285714285714 1421.111111111111 0.12682964037151495
516.9285714285714 1579.0 0.12427220997658753
516.9285714285714 1736.888888888889 0.11711394848698728
516.9285714285714 1894.7777777777778 0.1379987144661329
516.9285714285714 2052.6666666666665 0.14073735966410686
516.9285714285714 2210.5555555555557 0.1630329165864666
516.9285714285714 2368.4444444444443 0.18020706462382613
516.9285714285714 2526.3333333333335 0.19864500508131205
516.9285714285714 2684.222222222222 0.21277851194357406
516.9285714285714 2842.111111111111 0.19261656055026566
516.9285714285714 3000.0 0.1833521283098455

533.5714285714286 158.0 0.30710324670550804
533.5714285714286 315.8888888888889 0.40617828248348287
533.5714285714286 473.77777777777777 0.34406447037689664
533.5714285714286 631.6666666666666 0.2673182358624547
533.5714285714286 789.5555555555555 0.18918153716232133
533.5714285714286 947.4444444444445 0.10410392514997738
533.5714285714286 1105.3333333333333 0.07563910464682665
533.5714285714286 1263.2222222222222 0.0682979406051569
533.5714285714286 1421.111111111111 0.1243714135534129
533.5714285714286 1579.0 0.1330365565987513
533.5714285714286 1736.888888888889 0.0871481273032566
533.5714285714286 1894.7777777777778 0.11092955441793069
533.5714285714286 2052.6666666666665 0.17538114602622734
533.5714285714286 2210.5555555555557 0.19383813409562548
533.5714285714286 2368.4444444444443 0.20754074611642329
533.5714285714286 2526.3333333333335 0.1849755498726477
533.5714285714286 2684.222222222222 0.20142036363085522
533.5714285714286 2842.111111111111 0.1690044256087307
533.5714285714286 3000.0 0.1945814747309203

550.2142857142857 158.0 0.3879305949224077
550.2142857142857 315.8888888888889 0.5509858033644133
550.2142857142857 473.77777777777777 0.44799871016402876
550.2142857142857 631.6666666666666 0.2755689031974803
550.2142857142857 789.5555555555555 0.16845339141192064
550.2142857142857 947.4444444444445 0.11022401872379746
550.2142857142857 1105.3333333333333 0.0854520804172037
550.2142857142857 1263.2222222222222 0.06301287473903669
550.2142857142857 1421.111111111111 0.08800996468465569
550.2142857142857 1579.0 0.10482559404391659
550.2142857142857 1736.888888888889 0.09910904395887213
550.2142857142857 1894.7777777777778 0.12869431613149113
550.2142857142857 2052.6666666666665 0.12950180738736533
550.2142857142857 2210.5555555555557 0.20445668011890888
550.2142857142857 2368.4444444444443 0.2173545889191845
550.2142857142857 2526.3333333333335 0.2048613037732656
550.2142857142857 2684.222222222222 0.20046588854132094
550.2142857142857 2842.111111111111 0.19250897094584912
550.2142857142857 3000.0 0.19436859543003132

566.8571428571429 158.0 0.35361855687578575
566.8571428571429 315.8888888888889 0.435368388269621
566.8571428571429 473.77777777777777 0.4120915867865153
566.8571428571429 631.6666666666666 0.2798282538293272
566.8571428571429 789.5555555555555 0.13120745429928987
566.8571428571429 947.4444444444445 0.07150694280833111
566.8571428571429 1105.3333333333333 0.03763202546595688
566.8571428571429 1263.2222222222222 0.06400556701119835
566.8571428571429 1421.111111111111 0.07840512299986632
566.8571428571429 1579.0 0.06879829293128767
566.8571428571429 1736.888888888889 0.09988245200896644
566.8571428571429 1894.7777777777778 0.0908474395954342
566.8571428571429 2052.6666666666665 0.13782725344654395
566.8571428571429 2210.5555555555557 0.16946014181065863
566.8571428571429 2368.4444444444443 0.20957047850039418
566.8571428571429 2526.3333333333335 0.21628716971831294
566.8571428571429 2684.222222222222 0.22692738315805183
566.8571428571429 2842.111111111111 0.20718786910305473
566.8571428571429 3000.0 0.20394969955493342

583.5 158.0 0.36430527110697725
583.5 315.8888888888889 0.46720861699894795
583.5 473.77777777777777 0.4038996783755717
583.5 631.6666666666666 0.29481025265842253
583.5 789.5555555555555 0.08436876083464644
583.5 947.4444444444445 0.0488558948764798
583.5 1105.3333333333333 0.07672001794961021
583.5 1263.2222222222222 0.08500403657879099
583.5 1421.111111111111 0.05521007509208512
583.5 1579.0 0.09733101958350328
583.5 1736.888888888889 0.10510567988575681
583.5 1894.7777777777778 0.08894300501312093
583.5 2052.6666666666665 0.08104666626948188
583.5 2210.5555555555557 0.16522428418434307
583.5 2368.4444444444443 0.16521734481280695
583.5 2526.3333333333335 0.1920196600417307
583.5 2684.222222222222 0.20876813425197693
583.5 2842.111111111111 0.18939016271050887
583.5 3000.0 0.17319080899498346

600.1428571428571 158.0 0.2746110437545226
600.1428571428571 315.8888888888889 0.24243763651600717
600.1428571428571 473.77777777777777 0.2750684812147084
600.1428571428571 631.6666666666666 0.20285079691267466
600.1428571428571 789.5555555555555 0.05871178187706204
600.1428571428571 947.4444444444445 0.04397753846065057
600.1428571428571 1105.3333333333333 0.0937411447717522
600.1428571428571 1263.2222222222222 0.052087532442491716
600.1428571428571 1421.111111111111 0.07395368177723496
600.1428571428571 1579.0 0.08306712755690485
600.1428571428571 1736.888888888889 0.0807909767694443
600.1428571428571 1894.7777777777778 0.10678152565213091
600.1428571428571 2052.6666666666665 0.12173298718170078
600.1428571428571 2210.5555555555557 0.13550106012783758
600.1428571428571 2368.4444444444443 0.1531711258380799
600.1428571428571 2526.3333333333335 0.16910106897195176
600.1428571428571 2684.222222222222 0.16440252128304336
600.1428571428571 2842.111111111111 0.15389339296710908
600.1428571428571 3000.0 0.15694336337174652

616.7857142857142 158.0 0.4273177426527421
616.7857142857142 315.8888888888889 0.558163938558123
616.7857142857142 473.77777777777777 0.4993535994953847
616.7857142857142 631.6666666666666 0.23682672706396962
616.7857142857142 789.5555555555555 0.05668813250777989
616.7857142857142 947.4444444444445 0.06817502190793955
616.7857142857142 1105.3333333333333 0.07038254861504319
616.7857142857142 1263.2222222222222 0.059565877182179414
616.7857142857142 1421.111111111111 0.060881612321123456
616.7857142857142 1579.0 0.10024069392660535
616.7857142857142 1736.888888888889 0.07245357024527906
616.7857142857142 1894.7777777777778 0.08756914098871299
616.7857142857142 2052.6666666666665 0.09656572403038234
616.7857142857142 2210.5555555555557 0.08291955494674984
616.7857142857142 2368.4444444444443 0.11314259461273171
616.7857142857142 2526.3333333333335 0.12420004913421365
616.7857142857142 2684.222222222222 0.13014462245435351
616.7857142857142 2842.111111111111 0.10590832860998431
616.7857142857142 3000.0 0.11597348210259643

633.4285714285714 158.0 0.3216286737286399
633.4285714285714 315.8888888888889 0.5066187085539715
633.4285714285714 473.77777777777777 0.4798181786369266
633.4285714285714 631.6666666666666 0.23942380815756223
633.4285714285714 789.5555555555555 0.16606528104159968
633.4285714285714 947.4444444444445 0.043176306448040894
633.4285714285714 1105.3333333333333 0.0978909629509214
633.4285714285714 1263.2222222222222 0.11891816014112941
633.4285714285714 1421.111111111111 0.1270498362291618
633.4285714285714 1579.0 0.09796924416395651
633.4285714285714 1736.888888888889 0.08556408881461892
633.4285714285714 1894.7777777777778 0.10528327100563972
633.4285714285714 2052.6666666666665 0.07557276144905632
633.4285714285714 2210.5555555555557 0.0973058401755092
633.4285714285714 2368.4444444444443 0.09406230730992342
633.4285714285714 2526.3333333333335 0.10577850314931676
633.4285714285714 2684.222222222222 0.09578300892249748
633.4285714285714 2842.111111111111 0.09467722533361717
633.4285714285714 3000.0 0.10590125818322194

650.0714285714286 158.0 0.3786469446882183
650.0714285714286 315.8888888888889 0.3728394758360131
650.0714285714286 473.77777777777777 0.36129854550444174
650.0714285714286 631.6666666666666 0.1563254514992714
650.0714285714286 789.5555555555555 0.0512073561486053
650.0714285714286 947.4444444444445 0.10617758638629118
650.0714285714286 1105.3333333333333 0.12581481569038688
650.0714285714286 1263.2222222222222 0.20099793816506734
650.0714285714286 1421.111111111111 0.13579983155956135
650.0714285714286 1579.0 0.09187579772680121
650.0714285714286 1736.888888888889 0.11492267890594028
650.0714285714286 1894.7777777777778 0.0833868534575281
650.0714285714286 2052.6666666666665 0.1117588039789924
650.0714285714286 2210.5555555555557 0.0928007855364557
650.0714285714286 2368.4444444444443 0.10476589388705806
650.0714285714286 2526.3333333333335 0.11198480044740936
650.0714285714286 2684.222222222222 0.10354317053186643
650.0714285714286 2842.111111111111 0.11140022384319444
650.0714285714286 3000.0 0.10155440530122736

666.7142857142857 158.0 0.1927704771641106
666.7142857142857 315.8888888888889 0.35039869528121004
666.7142857142857 473.77777777777777 0.35795707510506
666.7142857142857 631.6666666666666 0.19592379181415323
666.7142857142857 789.5555555555555 0.10998357048603033
666.7142857142857 947.4444444444445 0.08535424798644184
666.7142857142857 1105.3333333333333 0.11916498685635102
666.7142857142857 1263.2222222222222 0.08807189538846855
666.7142857142857 1421.111111111111 0.10620193017072237
666.7142857142857 1579.0 0.09417858610936548
666.7142857142857 1736.888888888889 0.10933766628573938
666.7142857142857 1894.7777777777778 0.11585969427841898
666.7142857142857 2052.6666666666665 0.1395502531035221
666.7142857142857 2210.5555555555557 0.1344567808796464
666.7142857142857 2368.4444444444443 0.11570095219390553
666.7142857142857 2526.3333333333335 0.15315220882504843
666.7142857142857 2684.222222222222 0.10762815028631026
666.7142857142857 2842.111111111111 0.10508689583508848
666.7142857142857 3000.0 0.09716335097865922

683.3571428571429 158.0 0.14602470629130254
683.3571428571429 315.8888888888889 0.48546071349655306
683.3571428571429 473.77777777777777 0.4267823311152128
683.3571428571429 631.6666666666666 0.22926785149205103
683.3571428571429 789.5555555555555 0.05783037101978507
683.3571428571429 947.4444444444445 0.08826867664075311
683.3571428571429 1105.3333333333333 0.11796362806936415
683.3571428571429 1263.2222222222222 0.09383520737888562
683.3571428571429 1421.111111111111 0.0782444809893416
683.3571428571429 1579.0 0.07283632365346036
683.3571428571429 1736.888888888889 0.09584509984778665
683.3571428571429 1894.7777777777778 0.10558710828934496
683.3571428571429 2052.6666666666665 0.12521877090475436
683.3571428571429 2210.5555555555557 0.15236832412897033
683.3571428571429 2368.4444444444443 0.150396228078322
683.3571428571429 2526.3333333333335 0.12615150545249762
683.3571428571429 2684.222222222222 0.11690758410727194
683.3571428571429 2842.111111111111 0.11482617454165225
683.3571428571429 3000.0 0.09986820397710006

700.0 158.0 0.3364322028295845
700.0 315.8888888888889 0.5672133093293976
700.0 473.77777777777777 0.5460302605550252
700.0 631.6666666666666 0.27405117860227135
700.0 789.5555555555555 0.10422552175767279
700.0 947.4444444444445 0.09657265559027442
700.0 1105.3333333333333 0.15478184077200247
700.0 1263.2222222222222 0.08866690943409213
700.0 1421.111111111111 0.06624177625736272
700.0 1579.0 0.07008862506412747
700.0 1736.888888888889 0.08691255055855715
700.0 1894.7777777777778 0.08149077315606315
700.0 2052.6666666666665 0.09024512623852217
700.0 2210.5555555555557 0.12452970001659006
700.0 2368.4444444444443 0.1560627697335033
700.0 2526.3333333333335 0.11737215248479056
700.0 2684.222222222222 0.12470274578805773
700.0 2842.111111111111 0.11176069865098337
700.0 3000.0 0.09415381509970097

==> csv/ps_heatmap_celeba.csv <==
2.0 1000.0 188.89431762695312
2.0 1100.0 192.65585327148438
2.0 1200.0 177.94276428222656
2.0 1300.0 173.86343383789062
2.0 1400.0 173.08058166503906
2.0 1500.0 174.29959106445312
2.0 1600.0 173.11375427246094
2.0 1700.0 172.04051208496094
2.0 1800.0 168.3209686279297
2.0 1900.0 174.79383850097656
2.0 2000.0 170.70584106445312
2.0 2100.0 171.21383666992188
2.0 2200.0 165.89849853515625
2.0 2300.0 163.54205322265625
2.0 2400.0 167.9588623046875
2.0 2500.0 159.82054138183594
2.0 2600.0 160.44952392578125
2.0 2700.0 159.5752716064453
2.0 2800.0 167.62347412109375
2.0 2900.0 164.03939819335938
2.0 3000.0 161.4248504638672
2.0 3100.0 151.07936096191406
2.0 3200.0 159.50045776367188
2.0 3300.0 160.82684326171875
2.0 3400.0 159.5042266845703
2.0 3500.0 154.14230346679688
2.0 3600.0 149.18167114257812
2.0 3700.0 152.2379913330078
2.0 3800.0 144.49021911621094
2.0 3900.0 150.97894287109375
2.0 4000.0 157.19613647460938
2.0 4100.0 154.1021728515625
2.0 4200.0 150.58544921875
2.0 4300.0 151.618896484375
2.0 4400.0 148.5478515625
2.0 4500.0 153.4182586669922
2.0 4600.0 157.0609893798828
2.0 4700.0 151.32998657226562
2.0 4800.0 151.55613708496094
2.0 4900.0 147.04116821289062
2.0 5000.0 144.57211303710938
2.0 5100.0 147.5565948486328
2.0 5200.0 146.0345458984375
2.0 5300.0 139.02847290039062
2.0 5400.0 143.1171417236328
2.0 5500.0 143.13343811035156
2.0 5600.0 142.53419494628906
2.0 5700.0 139.11935424804688
2.0 5800.0 145.81602478027344
2.0 5900.0 138.3395233154297
2.0 6000.0 138.7469024658203
2.0 6100.0 139.47146606445312
2.0 6200.0 138.1614532470703
2.0 6300.0 136.7085418701172
2.0 6400.0 139.35179138183594
2.0 6500.0 138.05258178710938
2.0 6600.0 135.10491943359375
2.0 6700.0 138.63755798339844
2.0 6800.0 134.3822479248047
2.0 6900.0 139.74571228027344
2.0 7000.0 132.25405883789062
2.0 7100.0 134.08505249023438
2.0 7200.0 131.2415771484375
2.0 7300.0 131.92971801757812
2.0 7400.0 130.93923950195312
2.0 7500.0 129.88064575195312
2.0 7600.0 129.92813110351562
2.0 7700.0 128.2213897705078
2.0 7800.0 124.8121566772461
2.0 7900.0 126.01673889160156
2.0 8000.0 127.16569519042969
2.0 8100.0 122.58308410644531
2.0 8200.0 126.40205383300781
2.0 8300.0 124.051513671875
2.0 8400.0 122.53564453125
2.0 8500.0 122.4674301147461
2.0 8600.0 120.70393371582031
2.0 8700.0 119.8653793334961
2.0 8800.0 120.8905258178711
2.0 8900.0 121.24072265625
2.0 9000.0 118.4117431640625
2.0 9100.0 120.2646713256836
2.0 9200.0 116.66923522949219
2.0 9300.0 113.8212661743164
2.0 9400.0 116.91868591308594
2.0 9500.0 116.40692138671875
2.0 9600.0 114.77923583984375
2.0 9700.0 112.51363372802734
2.0 9800.0 113.4828872680664
2.0 9900.0 114.66542053222656
2.0 10000.0 109.24858093261719
2.0 10100.0 111.47884368896484
2.0 10200.0 111.21720123291016
2.0 10300.0 109.64288330078125
2.0 10400.0 111.49532318115234
2.0 10500.0 111.15989685058594
2.0 10600.0 110.78526306152344
2.0 10700.0 108.02583312988281
2.0 10800.0 109.1665267944336
2.0 10900.0 106.66203308105469
2.0 11000.0 108.42082214355469
2.0 11100.0 106.96675872802734
2.0 11200.0 107.98343658447266
2.0 11300.0 105.60726165771484
2.0 11400.0 107.01091003417969
2.0 11500.0 103.43446350097656
2.0 11600.0 104.90605163574219
2.0 11700.0 102.3596420288086
2.0 11800.0 101.77558135986328
2.0 11900.0 103.49366760253906
2.0 12000.0 102.43582916259766
2.0 12100.0 102.75651550292969
2.0 12200.0 102.49454498291016
2.0 12300.0 100.62535095214844
2.0 12400.0 103.51301574707031
2.0 12500.0 99.47095489501953
2.0 12600.0 98.5927505493164
2.0 12700.0 99.48284912109375
2.0 12800.0 98.54283142089844
2.0 12900.0 100.10231018066406
2.0 13000.0 98.67567443847656
2.0 13100.0 99.43275451660156
2.0 13200.0 98.67426300048828
2.0 13300.0 97.90708923339844
2.0 13400.0 94.5374984741211
2.0 13500.0 97.69291687011719
2.0 13600.0 95.60392761230469
2.0 13700.0 95.51527404785156
2.0 13800.0 95.79498291015625
2.0 13900.0 95.01197052001953
2.0 14000.0 95.62713623046875
2.0 14100.0 95.56714630126953
2.0 14200.0 94.1919174194336
2.0 14300.0 93.44086456298828
2.0 14400.0 94.59098815917969
2.0 14500.0 93.38336944580078
2.0 14600.0 93.79638671875
2.0 14700.0 92.16187286376953
2.0 14800.0 92.9916000366211
2.0 14900.0 91.95215606689453
2.0 15000.0 93.19676208496094
2.0 15100.0 92.51873016357422
2.0 15200.0 90.83372497558594
2.0 15300.0 93.17394256591797
2.0 15400.0 91.39668273925781
2.0 15500.0 90.89632415771484
2.0 15600.0 90.89860534667969
2.0 15700.0 89.99534606933594
2.0 15800.0 90.80329132080078
2.0 15900.0 90.10578918457031
2.0 16000.0 88.94696044921875
2.0 16100.0 89.66326141357422
2.0 16200.0 88.67085266113281
2.0 16300.0 89.7586898803711
2.0 16400.0 89.72984313964844
2.0 16500.0 89.02664947509766
2.0 16600.0 89.41926574707031
2.0 16700.0 89.3699951171875
2.0 16800.0 88.15556335449219
2.0 16900.0 88.2963638305664
2.0 17000.0 88.72784423828125
2.0 17100.0 87.97268676757812
2.0 17200.0 88.0809326171875
2.0 17300.0 88.08277130126953
2.0 17400.0 87.53721618652344
2.0 17500.0 87.59426879882812
2.0 17600.0 87.91880798339844
2.0 17700.0 86.35834503173828
2.0 17800.0 86.44879150390625
2.0 17900.0 87.22846984863281
2.0 18000.0 86.264404296875
2.0 18100.0 86.13311767578125
2.0 18200.0 86.59158325195312
2.0 18300.0 84.83710479736328
2.0 18400.0 85.175537109375
2.0 18500.0 85.58258056640625
2.0 18600.0 85.87114715576172
2.0 18700.0 85.6210708618164
2.0 18800.0 85.63944244384766
2.0 18900.0 84.49412536621094
2.0 19000.0 84.9601821899414
2.0 19100.0 85.12496185302734
2.0 19200.0 83.96934509277344
2.0 19300.0 84.72806549072266
2.0 19400.0 84.38905334472656
2.0 19500.0 84.48108673095703
2.0 19600.0 85.02790069580078
2.0 19700.0 84.1418228149414
2.0 19800.0 83.99508666992188
2.0 19900.0 84.30149841308594
2.0 20000.0 84.1003189086914
2.0 21000.0 84.98446655273438
2.0 22000.0 83.61517333984375
2.0 23000.0 82.73423767089844
2.0 24000.0 81.81034851074219
2.0 25000.0 81.33916473388672
2.0 26000.0 80.14110565185547
2.0 27000.0 79.25020599365234
2.0 28000.0 78.64112854003906
2.0 29000.0 78.05061340332031
2.0 30000.0 77.17848205566406
2.0 31000.0 76.69511413574219
2.0 32000.0 76.173828125
2.0 33000.0 75.7454833984375
2.0 34000.0 75.17459106445312
2.0 35000.0 74.85893249511719
2.0 36000.0 74.64692687988281
2.0 37000.0 74.37995147705078
2.0 38000.0 73.9875717163086
2.0 39000.0 73.73041534423828
2.0 40000.0 73.53675842285156
2.0 41000.0 73.28803253173828
2.0 42000.0 73.1213150024414
2.0 43000.0 72.98336029052734
2.0 44000.0 72.94718933105469
2.0 45000.0 72.77091979980469
2.0 46000.0 72.67829895019531
2.0 47000.0 72.61396789550781
2.0 48000.0 72.51094818115234
2.0 49000.0 72.42707824707031
2.0 50000.0 72.38301086425781
2.0 51000.0 72.28797912597656
2.0 52000.0 72.23651123046875
2.0 53000.0 72.21662902832031
2.0 54000.0 72.11495971679688
2.0 55000.0 72.03892517089844
2.0 56000.0 72.01575469970703
2.0 57000.0 71.96282958984375
2.0 58000.0 71.90489959716797
2.0 59000.0 71.84503173828125
2.0 60000.0 71.83394622802734
2.0 61000.0 71.78330993652344
2.0 62000.0 71.76469421386719
2.0 63000.0 71.76005554199219
2.0 64000.0 71.71331024169922
2.0 65000.0 71.7127914428711
2.0 66000.0 71.67813110351562
2.0 67000.0 71.68917083740234
2.0 68000.0 71.66642761230469
2.0 69000.0 71.6459732055664
2.0 70000.0 71.64278411865234
2.0 71000.0 71.60869598388672
2.0 72000.0 71.57572937011719
2.0 73000.0 71.5957260131836
2.0 74000.0 71.5914306640625
2.0 75000.0 71.59754943847656
2.0 76000.0 71.5859146118164
2.0 77000.0 71.61038970947266
2.0 78000.0 71.59928131103516
2.0 79000.0 71.58797454833984
2.0 80000.0 71.58627319335938
2.0 81000.0 71.56046295166016
2.0 82000.0 71.5554428100586
2.0 83000.0 71.5635757446289
2.0 84000.0 71.56437683105469
2.0 85000.0 71.55904388427734
2.0 86000.0 71.54436492919922
2.0 87000.0 71.52930450439453
2.0 88000.0 71.5144271850586
2.0 89000.0 71.5310287475586
2.0 90000.0 71.50933837890625
2.0 91000.0 71.52215576171875
2.0 92000.0 71.5262680053711
2.0 93000.0 71.52239990234375
2.0 94000.0 71.52442932128906
2.0 95000.0 71.5096206665039
2.0 96000.0 71.51250457763672
2.0 97000.0 71.50853729248047
2.0 98000.0 71.50514221191406
2.0 99000.0 71.51284790039062
2.0 100000.0 71.50732421875

4.0 1000.0 198.76480102539062
4.0 1100.0 183.9130859375
4.0 1200.0 168.3943328857422
4.0 1300.0 179.18603515625
4.0 1400.0 175.3656005859375
4.0 1500.0 170.57876586914062
4.0 1600.0 178.28868103027344
4.0 1700.0 167.46884155273438
4.0 1800.0 156.80902099609375
4.0 1900.0 164.90945434570312
4.0 2000.0 158.30435180664062
4.0 2100.0 156.6586456298828
4.0 2200.0 151.11444091796875
4.0 2300.0 153.07872009277344
4.0 2400.0 149.0044403076172
4.0 2500.0 149.4021453857422
4.0 2600.0 147.50466918945312
4.0 2700.0 148.72064208984375
4.0 2800.0 139.4584197998047
4.0 2900.0 140.4769744873047
4.0 3000.0 137.85826110839844
4.0 3100.0 138.00509643554688
4.0 3200.0 139.30206298828125
4.0 3300.0 137.83094787597656
4.0 3400.0 136.4136962890625
4.0 3500.0 133.52066040039062
4.0 3600.0 135.72052001953125
4.0 3700.0 136.2415771484375
4.0 3800.0 132.85684204101562
4.0 3900.0 134.23300170898438
4.0 4000.0 133.9003143310547
4.0 4100.0 130.2669219970703
4.0 4200.0 130.16384887695312
4.0 4300.0 128.5452880859375
4.0 4400.0 125.64527893066406
4.0 4500.0 127.72315979003906
4.0 4600.0 126.0920639038086
4.0 4700.0 129.40977478027344
4.0 4800.0 123.19779205322266
4.0 4900.0 125.08671569824219
4.0 5000.0 121.94803619384766
4.0 5100.0 121.79652404785156
4.0 5200.0 121.99928283691406
4.0 5300.0 121.35710144042969
4.0 5400.0 121.25875091552734
4.0 5500.0 117.74357604980469
4.0 5600.0 119.0931396484375
4.0 5700.0 118.43498229980469
4.0 5800.0 118.9653549194336
4.0 5900.0 119.20979309082031
4.0 6000.0 117.3434066772461
4.0 6100.0 115.61433410644531
4.0 6200.0 114.28348541259766
4.0 6300.0 114.64388275146484
4.0 6400.0 113.88749694824219
4.0 6500.0 111.00273132324219
4.0 6600.0 111.11041259765625
4.0 6700.0 109.22709655761719
4.0 6800.0 110.3924560546875
4.0 6900.0 109.72857666015625
4.0 7000.0 109.40096282958984
4.0 7100.0 107.52812194824219
4.0 7200.0 108.266845703125
4.0 7300.0 106.85213470458984
4.0 7400.0 106.23130798339844
4.0 7500.0 104.52388763427734
4.0 7600.0 104.70014953613281
4.0 7700.0 103.16607666015625
4.0 7800.0 103.082275390625
4.0 7900.0 102.02748107910156
4.0 8000.0 102.80497741699219
4.0 8100.0 100.95805358886719
4.0 8200.0 101.7597427368164
4.0 8300.0 101.19271087646484
4.0 8400.0 100.01697540283203
4.0 8500.0 100.14822387695312
4.0 8600.0 99.3541259765625
4.0 8700.0 98.72611999511719
4.0 8800.0 99.24750518798828
4.0 8900.0 98.59452056884766
4.0 9000.0 98.61466217041016
4.0 9100.0 97.65126037597656
4.0 9200.0 97.61849212646484
4.0 9300.0 97.32999420166016
4.0 9400.0 96.94120788574219
4.0 9500.0 97.66183471679688
4.0 9600.0 96.47566223144531
4.0 9700.0 96.5811538696289
4.0 9800.0 96.21702575683594
4.0 9900.0 96.37393951416016
4.0 10000.0 95.9233627319336
4.0 10100.0 95.93400573730469
4.0 10200.0 95.63078308105469
4.0 10300.0 94.79389953613281
4.0 10400.0 94.77198791503906
4.0 10500.0 94.89732360839844
4.0 10600.0 94.94532775878906
4.0 10700.0 94.91503143310547
4.0 10800.0 95.1114501953125
4.0 10900.0 94.06356048583984
4.0 11000.0 94.51982879638672
4.0 11100.0 94.09754180908203
4.0 11200.0 94.02192687988281
4.0 11300.0 93.54698181152344
4.0 11400.0 93.81734466552734
4.0 11500.0 93.76627349853516
4.0 11600.0 93.40982818603516
4.0 11700.0 93.39268493652344
4.0 11800.0 93.24130249023438
4.0 11900.0 93.34609985351562
4.0 12000.0 93.24537658691406
4.0 12100.0 93.00431823730469
4.0 12200.0 92.61151123046875
4.0 12300.0 92.91849517822266
4.0 12400.0 92.52320098876953
4.0 12500.0 92.52778625488281
4.0 12600.0 92.40582275390625
4.0 12700.0 92.30638122558594
4.0 12800.0 92.54932403564453
4.0 12900.0 92.30254364013672
4.0 13000.0 92.22088623046875
4.0 13100.0 91.76901245117188
4.0 13200.0 91.91869354248047
4.0 13300.0 91.7569351196289
4.0 13400.0 91.8885498046875
4.0 13500.0 91.80175018310547
4.0 13600.0 91.83187103271484
4.0 13700.0 91.73426055908203
4.0 13800.0 91.6777114868164
4.0 13900.0 91.5074462890625
4.0 14000.0 91.75382995605469
4.0 14100.0 91.8474349975586
4.0 14200.0 91.6130142211914
4.0 14300.0 91.62860107421875
4.0 14400.0 91.59274291992188
4.0 14500.0 91.51145935058594
4.0 14600.0 91.41902923583984
4.0 14700.0 91.23583984375
4.0 14800.0 91.34581756591797
4.0 14900.0 91.22163391113281
4.0 15000.0 91.23951721191406
4.0 15100.0 91.23822784423828
4.0 15200.0 91.44081115722656
4.0 15300.0 91.1793441772461
4.0 15400.0 91.0611343383789
4.0 15500.0 91.06126403808594
4.0 15600.0 91.16121673583984
4.0 15700.0 90.943603515625
4.0 15800.0 90.9198226928711
4.0 15900.0 90.92420959472656
4.0 16000.0 90.83512878417969
4.0 16100.0 90.96269226074219
4.0 16200.0 90.69105529785156
4.0 16300.0 90.76109313964844
4.0 16400.0 90.84749603271484
4.0 16500.0 90.6655044555664
4.0 16600.0 90.6761474609375
4.0 16700.0 90.65187072753906
4.0 16800.0 90.81050872802734
4.0 16900.0 90.55332946777344
4.0 17000.0 90.47843933105469
4.0 17100.0 90.23870849609375
4.0 17200.0 90.29362487792969
4.0 17300.0 90.24449157714844
4.0 17400.0 90.12298583984375
4.0 17500.0 89.9738998413086
4.0 17600.0 89.89226531982422
4.0 17700.0 89.69786071777344
4.0 17800.0 89.98868560791016
4.0 17900.0 89.94385528564453
4.0 18000.0 89.66468811035156
4.0 18100.0 89.66499328613281
4.0 18200.0 89.81623077392578
4.0 18300.0 89.71898651123047
4.0 18400.0 89.4600830078125
4.0 18500.0 89.37574005126953
4.0 18600.0 89.48385620117188
4.0 18700.0 89.31390380859375
4.0 18800.0 89.30548858642578
4.0 18900.0 89.30065155029297
4.0 19000.0 89.36204528808594
4.0 19100.0 89.15389251708984
4.0 19200.0 88.95072174072266
4.0 19300.0 89.02384948730469
4.0 19400.0 88.97376251220703
4.0 19500.0 88.74468994140625
4.0 19600.0 88.79019927978516
4.0 19700.0 88.60335540771484
4.0 19800.0 88.63847351074219
4.0 19900.0 88.55004119873047
4.0 20000.0 88.5435562133789
4.0 21000.0 88.18506622314453
4.0 22000.0 87.92208862304688
4.0 23000.0 87.76419830322266
4.0 24000.0 87.54380798339844
4.0 25000.0 87.27701568603516
4.0 26000.0 86.6572036743164
4.0 27000.0 86.10038757324219
4.0 28000.0 85.56732177734375
4.0 29000.0 85.24759674072266
4.0 30000.0 84.92535400390625
4.0 31000.0 84.65542602539062
4.0 32000.0 84.45626831054688
4.0 33000.0 84.37416076660156
4.0 34000.0 84.23960876464844
4.0 35000.0 84.0811538696289
4.0 36000.0 83.95440673828125
4.0 37000.0 83.89442443847656
4.0 38000.0 83.81170654296875
4.0 39000.0 83.68525695800781
4.0 40000.0 83.59705352783203
4.0 41000.0 83.55451965332031
4.0 42000.0 83.48643493652344
4.0 43000.0 83.39381408691406
4.0 44000.0 83.32657623291016
4.0 45000.0 83.33106994628906
4.0 46000.0 83.29669189453125
4.0 47000.0 83.2730484008789
4.0 48000.0 83.23377990722656
4.0 49000.0 83.16802978515625
4.0 50000.0 83.1284408569336
4.0 51000.0 83.1131591796875
4.0 52000.0 83.08578491210938
4.0 53000.0 83.04540252685547
4.0 54000.0 82.99525451660156
4.0 55000.0 82.97496032714844
4.0 56000.0 82.96820068359375
4.0 57000.0 82.97440338134766
4.0 58000.0 82.95145416259766
4.0 59000.0 82.92987060546875
4.0 60000.0 82.92579650878906
4.0 61000.0 82.89030456542969
4.0 62000.0 82.85978698730469
4.0 63000.0 82.86039733886719
4.0 64000.0 82.83362579345703
4.0 65000.0 82.83443450927734
4.0 66000.0 82.84019470214844
4.0 67000.0 82.8292236328125
4.0 68000.0 82.80929565429688
4.0 69000.0 82.80326843261719
4.0 70000.0 82.77770233154297
4.0 71000.0 82.78254699707031
4.0 72000.0 82.78358459472656
4.0 73000.0 82.76571655273438
4.0 74000.0 82.77429962158203
4.0 75000.0 82.80719757080078
4.0 76000.0 82.81895446777344
4.0 77000.0 82.7986068725586
4.0 78000.0 82.78507995605469
4.0 79000.0 82.8015365600586
4.0 80000.0 82.81520080566406
4.0 81000.0 82.81117248535156
4.0 82000.0 82.79252624511719
4.0 83000.0 82.7886962890625
4.0 84000.0 82.78096771240234
4.0 85000.0 82.78067779541016
4.0 86000.0 82.79640197753906
4.0 87000.0 82.79861450195312
4.0 88000.0 82.81405639648438
4.0 89000.0 82.81011962890625
4.0 90000.0 82.81963348388672
4.0 91000.0 82.79252624511719
4.0 92000.0 82.7982177734375
4.0 93000.0 82.80198669433594
4.0 94000.0 82.80567169189453
4.0 95000.0 82.80547332763672
4.0 96000.0 82.81230163574219
4.0 97000.0 82.81160736083984
4.0 98000.0 82.80518341064453
4.0 99000.0 82.80946350097656
4.0 100000.0 82.809814453125

8.0 1000.0 189.73516845703125
8.0 1100.0 187.7050323486328
8.0 1200.0 176.10305786132812
8.0 1300.0 172.07492065429688
8.0 1400.0 165.76852416992188
8.0 1500.0 167.7375030517578
8.0 1600.0 158.3135986328125
8.0 1700.0 160.93447875976562
8.0 1800.0 151.08071899414062
8.0 1900.0 154.37606811523438
8.0 2000.0 151.83157348632812
8.0 2100.0 147.44485473632812
8.0 2200.0 146.9039764404297
8.0 2300.0 141.65635681152344
8.0 2400.0 143.30642700195312
8.0 2500.0 143.515625
8.0 2600.0 140.630615234375
8.0 2700.0 139.84776306152344
8.0 2800.0 133.39273071289062
8.0 2900.0 135.30462646484375
8.0 3000.0 137.4967498779297
8.0 3100.0 140.26251220703125
8.0 3200.0 132.37814331054688
8.0 3300.0 129.4630126953125
8.0 3400.0 130.59686279296875
8.0 3500.0 131.74923706054688
8.0 3600.0 129.88414001464844
8.0 3700.0 132.08132934570312
8.0 3800.0 127.70954895019531
8.0 3900.0 126.43983459472656
8.0 4000.0 128.1728057861328
8.0 4100.0 124.34751892089844
8.0 4200.0 124.51171875
8.0 4300.0 129.89767456054688
8.0 4400.0 125.821044921875
8.0 4500.0 127.01981353759766
8.0 4600.0 120.110595703125
8.0 4700.0 123.77003479003906
8.0 4800.0 121.74864196777344
8.0 4900.0 120.00581359863281
8.0 5000.0 122.3758544921875
8.0 5100.0 121.367431640625
8.0 5200.0 118.65242767333984
8.0 5300.0 118.70821380615234
8.0 5400.0 118.3873291015625
8.0 5500.0 114.86528015136719
8.0 5600.0 114.90091705322266
8.0 5700.0 113.21551513671875
8.0 5800.0 114.42729187011719
8.0 5900.0 112.33184814453125
8.0 6000.0 112.3415298461914
8.0 6100.0 110.37545013427734
8.0 6200.0 109.8675765991211
8.0 6300.0 110.0844497680664
8.0 6400.0 108.99269104003906
8.0 6500.0 109.06895446777344
8.0 6600.0 108.3337173461914
8.0 6700.0 107.9663314819336
8.0 6800.0 108.85343933105469
8.0 6900.0 107.80265045166016
8.0 7000.0 106.45677185058594
8.0 7100.0 107.09915924072266
8.0 7200.0 105.85261535644531
8.0 7300.0 104.86720275878906
8.0 7400.0 105.32047271728516
8.0 7500.0 104.75746154785156
8.0 7600.0 105.0419692993164
8.0 7700.0 104.8816909790039
8.0 7800.0 105.06971740722656
8.0 7900.0 104.8624267578125
8.0 8000.0 105.02885437011719
8.0 8100.0 104.47774505615234
8.0 8200.0 104.41780853271484
8.0 8300.0 103.9947509765625
8.0 8400.0 103.6348648071289
8.0 8500.0 103.93603515625
8.0 8600.0 103.53608703613281
8.0 8700.0 103.60383605957031
8.0 8800.0 102.9773178100586
8.0 8900.0 102.98490905761719
8.0 9000.0 102.40684509277344
8.0 9100.0 102.54838562011719
8.0 9200.0 102.38838958740234
8.0 9300.0 102.4306869506836
8.0 9400.0 101.86165618896484
8.0 9500.0 101.80770111083984
8.0 9600.0 102.24064636230469
8.0 9700.0 102.16695404052734
8.0 9800.0 102.16258239746094
8.0 9900.0 102.13487243652344
8.0 10000.0 102.25
8.0 10100.0 101.959228515625
8.0 10200.0 102.0565185546875
8.0 10300.0 101.8128662109375
8.0 10400.0 101.7993392944336
8.0 10500.0 101.67626190185547
8.0 10600.0 101.7817153930664
8.0 10700.0 101.50309753417969
8.0 10800.0 101.30461120605469
8.0 10900.0 101.31893920898438
8.0 11000.0 101.09832000732422
8.0 11100.0 100.85917663574219
8.0 11200.0 100.91948699951172
8.0 11300.0 100.45951080322266
8.0 11400.0 100.69964599609375
8.0 11500.0 100.54341125488281
8.0 11600.0 100.56663513183594
8.0 11700.0 100.59756469726562
8.0 11800.0 100.45135498046875
8.0 11900.0 100.445068359375
8.0 12000.0 100.59290313720703
8.0 12100.0 100.53059387207031
8.0 12200.0 100.46122741699219
8.0 12300.0 100.49711608886719
8.0 12400.0 100.56939697265625
8.0 12500.0 100.64759826660156
8.0 12600.0 100.72196197509766
8.0 12700.0 100.5102310180664
8.0 12800.0 100.48231506347656
8.0 12900.0 100.52890014648438
8.0 13000.0 100.38557434082031
8.0 13100.0 100.58209228515625
8.0 13200.0 100.6218490600586
8.0 13300.0 100.20088195800781
8.0 13400.0 100.54313659667969
8.0 13500.0 100.35556030273438
8.0 13600.0 100.28730010986328
8.0 13700.0 100.24441528320312
8.0 13800.0 100.25248718261719
8.0 13900.0 100.15348052978516
8.0 14000.0 100.11791229248047
8.0 14100.0 99.92784118652344
8.0 14200.0 100.01396179199219
8.0 14300.0 100.06543731689453
8.0 14400.0 99.83998107910156
8.0 14500.0 100.03825378417969
8.0 14600.0 99.9319839477539
8.0 14700.0 99.73795318603516
8.0 14800.0 99.65666198730469
8.0 14900.0 99.77330017089844
8.0 15000.0 99.44348907470703
8.0 15100.0 99.60047912597656
8.0 15200.0 99.48844146728516
8.0 15300.0 99.31293487548828
8.0 15400.0 99.38557434082031
8.0 15500.0 99.27183532714844
8.0 15600.0 99.28816223144531
8.0 15700.0 99.17176818847656
8.0 15800.0 99.06019592285156
8.0 15900.0 99.08830261230469
8.0 16000.0 99.09720611572266
8.0 16100.0 99.03515625
8.0 16200.0 98.89368438720703
8.0 16300.0 98.73834228515625
8.0 16400.0 98.79867553710938
8.0 16500.0 98.71278381347656
8.0 16600.0 98.80946350097656
8.0 16700.0 98.5800552368164
8.0 16800.0 98.68733215332031
8.0 16900.0 98.6342544555664
8.0 17000.0 98.54173278808594
8.0 17100.0 98.42521667480469
8.0 17200.0 98.60649871826172
8.0 17300.0 98.40648651123047
8.0 17400.0 98.33392333984375
8.0 17500.0 98.52622985839844
8.0 17600.0 98.31928253173828
8.0 17700.0 98.36550903320312
8.0 17800.0 98.21517944335938
8.0 17900.0 98.18634033203125
8.0 18000.0 98.02393341064453
8.0 18100.0 98.27974700927734
8.0 18200.0 98.21578216552734
8.0 18300.0 98.10298919677734
8.0 18400.0 98.08206939697266
8.0 18500.0 98.02378845214844
8.0 18600.0 98.13414001464844
8.0 18700.0 97.86859130859375
8.0 18800.0 97.83866119384766
8.0 18900.0 97.79981994628906
8.0 19000.0 97.94972229003906
8.0 19100.0 97.82048034667969
8.0 19200.0 97.68998718261719
8.0 19300.0 97.7125473022461
8.0 19400.0 97.7086181640625
8.0 19500.0 97.60008239746094
8.0 19600.0 97.49479675292969
8.0 19700.0 97.49031829833984
8.0 19800.0 97.57978057861328
8.0 19900.0 97.43272399902344
8.0 20000.0 97.49627685546875
8.0 21000.0 96.78456115722656
8.0 22000.0 96.12799072265625
8.0 23000.0 95.52935791015625
8.0 24000.0 95.0732192993164
8.0 25000.0 94.5509262084961
8.0 26000.0 93.89378356933594
8.0 27000.0 93.36625671386719
8.0 28000.0 92.9498519897461
8.0 29000.0 92.49730682373047
8.0 30000.0 92.07333374023438
8.0 31000.0 91.75791931152344
8.0 32000.0 91.51121520996094
8.0 33000.0 91.30198669433594
8.0 34000.0 90.99116516113281
8.0 35000.0 90.82243347167969
8.0 36000.0 90.57568359375
8.0 37000.0 90.36601257324219
8.0 38000.0 90.29393005371094
8.0 39000.0 90.1937255859375
8.0 40000.0 90.09996032714844
8.0 41000.0 89.97150421142578
8.0 42000.0 89.8805160522461
8.0 43000.0 89.79932403564453
8.0 44000.0 89.72828674316406
8.0 45000.0 89.64933013916016
8.0 46000.0 89.60408020019531
8.0 47000.0 89.5918960571289
8.0 48000.0 89.52806091308594
8.0 49000.0 89.47299194335938
8.0 50000.0 89.4534683227539
8.0 51000.0 89.39436340332031
8.0 52000.0 89.41033935546875
8.0 53000.0 89.33218383789062
8.0 54000.0 89.3715591430664
8.0 55000.0 89.35462951660156
8.0 56000.0 89.34589385986328
8.0 57000.0 89.29740142822266
8.0 58000.0 89.31768035888672
8.0 59000.0 89.31330108642578
8.0 60000.0 89.31657409667969
8.0 61000.0 89.27791595458984
8.0 62000.0 89.26658630371094
8.0 63000.0 89.28113555908203
8.0 64000.0 89.28793334960938
8.0 65000.0 89.28506469726562
8.0 66000.0 89.28952026367188
8.0 67000.0 89.29005432128906
8.0 68000.0 89.26710510253906
8.0 69000.0 89.27254486083984
8.0 70000.0 89.26850891113281
8.0 71000.0 89.28564453125
8.0 72000.0 89.29988098144531
8.0 73000.0 89.30229949951172
8.0 74000.0 89.28959655761719
8.0 75000.0 89.29842376708984
8.0 76000.0 89.31993865966797
8.0 77000.0 89.29319763183594
8.0 78000.0 89.2710952758789
8.0 79000.0 89.27592468261719
8.0 80000.0 89.26893615722656
8.0 81000.0 89.2667236328125
8.0 82000.0 89.25602722167969
8.0 83000.0 89.23860931396484
8.0 84000.0 89.24613952636719
8.0 85000.0 89.25942993164062
8.0 86000.0 89.26575469970703
8.0 87000.0 89.25333404541016
8.0 88000.0 89.23746490478516
8.0 89000.0 89.23812103271484
8.0 90000.0 89.25639343261719
8.0 91000.0 89.27729797363281
8.0 92000.0 89.27522277832031
8.0 93000.0 89.2825927734375
8.0 94000.0 89.29264831542969
8.0 95000.0 89.2890396118164
8.0 96000.0 89.29452514648438
8.0 97000.0 89.28504943847656
8.0 98000.0 89.29246520996094
8.0 99000.0 89.29792785644531
8.0 100000.0 89.29534149169922

16.0 1000.0 187.7561798095703
16.0 1100.0 176.7972869873047
16.0 1200.0 181.88394165039062
16.0 1300.0 174.3623504638672
16.0 1400.0 171.76651000976562
16.0 1500.0 154.6728515625
16.0 1600.0 163.561279296875
16.0 1700.0 159.98077392578125
16.0 1800.0 166.6641082763672
16.0 1900.0 149.2389678955078
16.0 2000.0 156.27182006835938
16.0 2100.0 144.88113403320312
16.0 2200.0 153.3036651611328
16.0 2300.0 149.7792510986328
16.0 2400.0 146.6592254638672
16.0 2500.0 145.05081176757812
16.0 2600.0 140.7584991455078
16.0 2700.0 146.76885986328125
16.0 2800.0 141.71311950683594
16.0 2900.0 139.44015502929688
16.0 3000.0 134.3716583251953
16.0 3100.0 140.1376495361328
16.0 3200.0 134.6488494873047
16.0 3300.0 136.6324462890625
16.0 3400.0 134.54139709472656
16.0 3500.0 135.56527709960938
16.0 3600.0 135.51321411132812
16.0 3700.0 136.0205078125
16.0 3800.0 134.03701782226562
16.0 3900.0 135.56617736816406
16.0 4000.0 129.7364959716797
16.0 4100.0 135.3496856689453
16.0 4200.0 128.12142944335938
16.0 4300.0 127.18436431884766
16.0 4400.0 129.97274780273438
16.0 4500.0 129.08888244628906
16.0 4600.0 123.78340911865234
16.0 4700.0 128.36279296875
16.0 4800.0 127.03775787353516
16.0 4900.0 126.6778335571289
16.0 5000.0 124.9028091430664
16.0 5100.0 126.7394027709961
16.0 5200.0 122.4891586303711
16.0 5300.0 121.94871520996094
16.0 5400.0 121.16835021972656
16.0 5500.0 120.29056549072266
16.0 5600.0 120.69010162353516
16.0 5700.0 118.0887222290039
16.0 5800.0 116.00936126708984
16.0 5900.0 117.31550598144531
16.0 6000.0 117.79451751708984
16.0 6100.0 114.2099380493164
16.0 6200.0 114.55318450927734
16.0 6300.0 113.84234619140625
16.0 6400.0 113.1505355834961
16.0 6500.0 111.17912292480469
16.0 6600.0 109.1583480834961
16.0 6700.0 110.22474670410156
16.0 6800.0 107.55149841308594
16.0 6900.0 108.6552734375
16.0 7000.0 107.4159927368164
16.0 7100.0 105.35986328125
16.0 7200.0 105.49446105957031
16.0 7300.0 104.17301177978516
16.0 7400.0 104.5376205444336
16.0 7500.0 105.60894775390625
16.0 7600.0 103.64414978027344
16.0 7700.0 103.02641296386719
16.0 7800.0 102.57928466796875
16.0 7900.0 103.08262634277344
16.0 8000.0 102.34835815429688
16.0 8100.0 101.35783386230469
16.0 8200.0 101.72206115722656
16.0 8300.0 101.03211212158203
16.0 8400.0 101.1124496459961
16.0 8500.0 100.79674530029297
16.0 8600.0 100.58855438232422
16.0 8700.0 100.21720886230469
16.0 8800.0 100.01945495605469
16.0 8900.0 100.16123962402344
16.0 9000.0 99.89337921142578
16.0 9100.0 99.5816421508789
16.0 9200.0 99.64656829833984
16.0 9300.0 99.18819427490234
16.0 9400.0 99.31494140625
16.0 9500.0 98.9969253540039
16.0 9600.0 99.22673034667969
16.0 9700.0 99.318603515625
16.0 9800.0 98.82209777832031
16.0 9900.0 98.75486755371094
16.0 10000.0 98.6318359375
16.0 10100.0 98.33541870117188
16.0 10200.0 98.49403381347656
16.0 10300.0 98.354248046875
16.0 10400.0 98.30218505859375
16.0 10500.0 98.35971069335938
16.0 10600.0 98.20835876464844
16.0 10700.0 98.15048217773438
16.0 10800.0 97.82653045654297
16.0 10900.0 97.99333953857422
16.0 11000.0 97.81045532226562
16.0 11100.0 97.58707427978516
16.0 11200.0 97.75269317626953
16.0 11300.0 97.58937072753906
16.0 11400.0 97.68053436279297
16.0 11500.0 97.56005096435547
16.0 11600.0 97.46701049804688
16.0 11700.0 97.26026153564453
16.0 11800.0 97.16175842285156
16.0 11900.0 96.9725112915039
16.0 12000.0 96.97383880615234
16.0 12100.0 96.78932189941406
16.0 12200.0 96.89271545410156
16.0 12300.0 96.7149429321289
16.0 12400.0 96.64484405517578
16.0 12500.0 96.65361022949219
16.0 12600.0 96.46298217773438
16.0 12700.0 96.53292083740234
16.0 12800.0 96.32611083984375
16.0 12900.0 96.2607192993164
16.0 13000.0 96.2061538696289
16.0 13100.0 95.98233032226562
16.0 13200.0 95.96147155761719
16.0 13300.0 95.9334487915039
16.0 13400.0 95.82953643798828
16.0 13500.0 95.85801696777344
16.0 13600.0 95.72065734863281
16.0 13700.0 95.69367980957031
16.0 13800.0 95.63638305664062
16.0 13900.0 95.70613861083984
16.0 14000.0 95.43783569335938
16.0 14100.0 95.52655792236328
16.0 14200.0 95.35983276367188
16.0 14300.0 95.3094482421875
16.0 14400.0 95.14634704589844
16.0 14500.0 95.10228729248047
16.0 14600.0 95.05604553222656
16.0 14700.0 94.80403137207031
16.0 14800.0 94.91284942626953
16.0 14900.0 94.75518035888672
16.0 15000.0 94.79948425292969
16.0 15100.0 94.67042541503906
16.0 15200.0 94.64979553222656
16.0 15300.0 94.4905014038086
16.0 15400.0 94.36553955078125
16.0 15500.0 94.36335754394531
16.0 15600.0 94.2819595336914
16.0 15700.0 94.22147369384766
16.0 15800.0 94.15951538085938
16.0 15900.0 94.02278137207031
16.0 16000.0 94.18672180175781
16.0 16100.0 93.92222595214844
16.0 16200.0 93.7914047241211
16.0 16300.0 93.7186279296875
16.0 16400.0 93.77543640136719
16.0 16500.0 93.72605895996094
16.0 16600.0 93.54194641113281
16.0 16700.0 93.43297576904297
16.0 16800.0 93.39784240722656
16.0 16900.0 93.50254821777344
16.0 17000.0 93.31751251220703
16.0 17100.0 93.25706481933594
16.0 17200.0 93.05450439453125
16.0 17300.0 93.18208312988281
16.0 17400.0 92.93685150146484
16.0 17500.0 92.99972534179688
16.0 17600.0 92.91036224365234
16.0 17700.0 92.75455474853516
16.0 17800.0 92.84805297851562
16.0 17900.0 92.8042221069336
16.0 18000.0 92.71429443359375
16.0 18100.0 92.79987335205078
16.0 18200.0 92.6181640625
16.0 18300.0 92.47077941894531
16.0 18400.0 92.49949645996094
16.0 18500.0 92.4759292602539
16.0 18600.0 92.37252044677734
16.0 18700.0 92.25849914550781
16.0 18800.0 92.18833923339844
16.0 18900.0 92.30806732177734
16.0 19000.0 92.2015380859375
16.0 19100.0 92.27046203613281
16.0 19200.0 92.1864013671875
16.0 19300.0 92.08753204345703
16.0 19400.0 92.01943969726562
16.0 19500.0 92.16885375976562
16.0 19600.0 92.0368423461914
16.0 19700.0 92.08936309814453
16.0 19800.0 92.19331359863281
16.0 19900.0 92.05523681640625
16.0 20000.0 92.12677001953125
16.0 21000.0 91.82077026367188
16.0 22000.0 90.81080627441406
16.0 23000.0 90.362060546875
16.0 24000.0 89.92494201660156
16.0 25000.0 89.20446014404297
16.0 26000.0 88.4664306640625
16.0 27000.0 88.12711334228516
16.0 28000.0 87.71995544433594
16.0 29000.0 87.65266418457031
16.0 30000.0 87.41571807861328
16.0 31000.0 87.23372650146484
16.0 32000.0 86.94778442382812
16.0 33000.0 86.82362365722656
16.0 34000.0 86.64009094238281
16.0 35000.0 86.5643081665039
16.0 36000.0 86.43266296386719
16.0 37000.0 86.29592895507812
16.0 38000.0 86.1986083984375
16.0 39000.0 86.07417297363281
16.0 40000.0 85.97145080566406
16.0 41000.0 85.82362365722656
16.0 42000.0 85.69599151611328
16.0 43000.0 85.60011291503906
16.0 44000.0 85.54612731933594
16.0 45000.0 85.4601058959961
16.0 46000.0 85.32942199707031
16.0 47000.0 85.29092407226562
16.0 48000.0 85.2927474975586
16.0 49000.0 85.1679458618164
16.0 50000.0 85.1740951538086
16.0 51000.0 85.11619567871094
16.0 52000.0 85.08683776855469
16.0 53000.0 85.09176635742188
16.0 54000.0 85.03389739990234
16.0 55000.0 84.97972106933594
16.0 56000.0 84.95247650146484
16.0 57000.0 84.92903137207031
16.0 58000.0 84.89801788330078
16.0 59000.0 84.89327239990234
16.0 60000.0 84.86796569824219
16.0 61000.0 84.88236236572266
16.0 62000.0 84.82621002197266
16.0 63000.0 84.83787536621094
16.0 64000.0 84.79263305664062
16.0 65000.0 84.78697967529297
16.0 66000.0 84.76390075683594
16.0 67000.0 84.77225494384766
16.0 68000.0 84.72065734863281
16.0 69000.0 84.73406982421875
16.0 70000.0 84.73455047607422
16.0 71000.0 84.68659973144531
16.0 72000.0 84.71583557128906
16.0 73000.0 84.72798156738281
16.0 74000.0 84.73233032226562
16.0 75000.0 84.72933197021484
16.0 76000.0 84.70370483398438
16.0 77000.0 84.70597076416016
16.0 78000.0 84.68575286865234
16.0 79000.0 84.66627502441406
16.0 80000.0 84.6679916381836
16.0 81000.0 84.67987823486328
16.0 82000.0 84.65424346923828
16.0 83000.0 84.64601135253906
16.0 84000.0 84.64507293701172
16.0 85000.0 84.676513671875
16.0 86000.0 84.67579650878906
16.0 87000.0 84.6596450805664
16.0 88000.0 84.64842987060547
16.0 89000.0 84.66082763671875
16.0 90000.0 84.63825988769531
16.0 91000.0 84.64558410644531
16.0 92000.0 84.64116668701172
16.0 93000.0 84.64776611328125
16.0 94000.0 84.6485595703125
16.0 95000.0 84.6555404663086
16.0 96000.0 84.66292572021484
16.0 97000.0 84.6695327758789
16.0 98000.0 84.66859436035156
16.0 99000.0 84.6702880859375
16.0 100000.0 84.6826400756836

32.0 1000.0 184.58726501464844
32.0 1100.0 182.05166625976562
32.0 1200.0 181.08547973632812
32.0 1300.0 188.7880096435547
32.0 1400.0 176.11764526367188
32.0 1500.0 174.76254272460938
32.0 1600.0 164.960693359375
32.0 1700.0 162.80361938476562
32.0 1800.0 154.64797973632812
32.0 1900.0 161.6487274169922
32.0 2000.0 152.31919860839844
32.0 2100.0 157.3195037841797
32.0 2200.0 151.76268005371094
32.0 2300.0 157.99085998535156
32.0 2400.0 151.94407653808594
32.0 2500.0 147.075439453125
32.0 2600.0 143.0757598876953
32.0 2700.0 141.34884643554688
32.0 2800.0 144.5261688232422
32.0 2900.0 141.6993408203125
32.0 3000.0 140.01011657714844
32.0 3100.0 138.3949432373047
32.0 3200.0 134.83828735351562
32.0 3300.0 130.87942504882812
32.0 3400.0 132.57565307617188
32.0 3500.0 136.74087524414062
32.0 3600.0 138.6067657470703
32.0 3700.0 137.02359008789062
32.0 3800.0 133.15878295898438
32.0 3900.0 135.59178161621094
32.0 4000.0 129.59371948242188
32.0 4100.0 137.5742950439453
32.0 4200.0 132.78945922851562
32.0 4300.0 132.74392700195312
32.0 4400.0 133.45416259765625
32.0 4500.0 128.5349884033203
32.0 4600.0 127.538330078125
32.0 4700.0 129.04006958007812
32.0 4800.0 128.32162475585938
32.0 4900.0 128.95396423339844
32.0 5000.0 126.33740234375
32.0 5100.0 126.14998626708984
32.0 5200.0 124.09403991699219
32.0 5300.0 123.18074035644531
32.0 5400.0 120.18199157714844
32.0 5500.0 120.91987609863281
32.0 5600.0 122.4899673461914
32.0 5700.0 118.40959167480469
32.0 5800.0 116.68391418457031
32.0 5900.0 117.71855163574219
32.0 6000.0 115.83404541015625
32.0 6100.0 114.47309875488281
32.0 6200.0 115.22456359863281
32.0 6300.0 113.39112854003906
32.0 6400.0 111.82243347167969
32.0 6500.0 110.67381286621094
32.0 6600.0 111.08487701416016
32.0 6700.0 109.6717300415039
32.0 6800.0 108.08951568603516
32.0 6900.0 108.26522064208984
32.0 7000.0 107.07704162597656
32.0 7100.0 106.67642974853516
32.0 7200.0 105.66658782958984
32.0 7300.0 104.60118103027344
32.0 7400.0 104.25779724121094
32.0 7500.0 102.97523498535156
32.0 7600.0 102.1129150390625
32.0 7700.0 102.07575988769531
32.0 7800.0 101.92239379882812
32.0 7900.0 100.34608459472656
32.0 8000.0 100.02334594726562
32.0 8100.0 100.08865356445312
32.0 8200.0 99.38424682617188
32.0 8300.0 100.49034118652344
32.0 8400.0 98.94054412841797
32.0 8500.0 99.47058868408203
32.0 8600.0 99.6374740600586
32.0 8700.0 98.89588165283203
32.0 8800.0 98.45985412597656
32.0 8900.0 98.79918670654297
32.0 9000.0 97.98046112060547
32.0 9100.0 97.80607604980469
32.0 9200.0 97.52445983886719
32.0 9300.0 97.58438873291016
32.0 9400.0 97.912353515625
32.0 9500.0 97.69413757324219
32.0 9600.0 97.69973754882812
32.0 9700.0 96.86619567871094
32.0 9800.0 97.16520690917969
32.0 9900.0 96.98756408691406
32.0 10000.0 97.29015350341797
32.0 10100.0 96.728515625
32.0 10200.0 97.17865753173828
32.0 10300.0 96.61231231689453
32.0 10400.0 96.8129653930664
32.0 10500.0 97.00111389160156
32.0 10600.0 96.54171752929688
32.0 10700.0 96.40105438232422
32.0 10800.0 96.2890396118164
32.0 10900.0 95.95793151855469
32.0 11000.0 96.00569152832031
32.0 11100.0 95.91279602050781
32.0 11200.0 95.85123443603516
32.0 11300.0 95.66050720214844
32.0 11400.0 95.55781555175781
32.0 11500.0 95.5845947265625
32.0 11600.0 95.22480010986328
32.0 11700.0 95.04662322998047
32.0 11800.0 95.13768005371094
32.0 11900.0 94.9925765991211
32.0 12000.0 94.80286407470703
32.0 12100.0 94.66629028320312
32.0 12200.0 94.80767059326172
32.0 12300.0 94.62519836425781
32.0 12400.0 94.36043548583984
32.0 12500.0 94.41587829589844
32.0 12600.0 94.33470916748047
32.0 12700.0 94.34120178222656
32.0 12800.0 94.30458068847656
32.0 12900.0 94.22013854980469
32.0 13000.0 94.06880187988281
32.0 13100.0 93.93392181396484
32.0 13200.0 93.92533111572266
32.0 13300.0 93.73643493652344
32.0 13400.0 93.61672973632812
32.0 13500.0 93.57110595703125
32.0 13600.0 93.4942626953125
32.0 13700.0 93.46812438964844
32.0 13800.0 93.077392578125
32.0 13900.0 93.01079559326172
32.0 14000.0 93.1588363647461
32.0 14100.0 93.2571792602539
32.0 14200.0 92.86038970947266
32.0 14300.0 92.95706939697266
32.0 14400.0 92.90141296386719
32.0 14500.0 92.87728118896484
32.0 14600.0 92.71471405029297
32.0 14700.0 92.65872192382812
32.0 14800.0 92.65228271484375
32.0 14900.0 92.6459732055664
32.0 15000.0 92.56607818603516
32.0 15100.0 92.46591186523438
32.0 15200.0 92.48927307128906
32.0 15300.0 92.45108032226562
32.0 15400.0 92.37005615234375
32.0 15500.0 92.30351257324219
32.0 15600.0 92.2303466796875
32.0 15700.0 92.14656829833984
32.0 15800.0 92.07093048095703
32.0 15900.0 91.86700439453125
32.0 16000.0 91.69947052001953
32.0 16100.0 91.80276489257812
32.0 16200.0 91.65499877929688
32.0 16300.0 91.46800231933594
32.0 16400.0 91.49459838867188
32.0 16500.0 91.50997161865234
32.0 16600.0 91.34846496582031
32.0 16700.0 91.29204559326172
32.0 16800.0 91.39246368408203
32.0 16900.0 91.17606353759766
32.0 17000.0 91.13258361816406
32.0 17100.0 91.05220794677734
32.0 17200.0 91.06636047363281
32.0 17300.0 90.92588806152344
32.0 17400.0 90.79695892333984
32.0 17500.0 90.9477310180664
32.0 17600.0 90.92137908935547
32.0 17700.0 90.93889617919922
32.0 17800.0 90.84042358398438
32.0 17900.0 90.86295318603516
32.0 18000.0 90.73759460449219
32.0 18100.0 90.62904357910156
32.0 18200.0 90.62779235839844
32.0 18300.0 90.60075378417969
32.0 18400.0 90.66053771972656
32.0 18500.0 90.65922546386719
32.0 18600.0 90.54195404052734
32.0 18700.0 90.56798553466797
32.0 18800.0 90.58818054199219
32.0 18900.0 90.60844421386719
32.0 19000.0 90.4686508178711
32.0 19100.0 90.5352554321289
32.0 19200.0 90.45037841796875
32.0 19300.0 90.3515625
32.0 19400.0 90.44075012207031
32.0 19500.0 90.5441665649414
32.0 19600.0 90.32090759277344
32.0 19700.0 90.36506652832031
32.0 19800.0 90.26235961914062
32.0 19900.0 90.33906555175781
32.0 20000.0 90.34664916992188
32.0 21000.0 88.86200714111328
32.0 22000.0 88.45256042480469
32.0 23000.0 87.730712890625
32.0 24000.0 87.49246978759766
32.0 25000.0 86.98959350585938
32.0 26000.0 86.44091033935547
32.0 27000.0 85.89753723144531
32.0 28000.0 85.4647216796875
32.0 29000.0 85.08892059326172
32.0 30000.0 84.76277160644531
32.0 31000.0 84.46159362792969
32.0 32000.0 84.09403991699219
32.0 33000.0 83.8718490600586
32.0 34000.0 83.6689682006836
32.0 35000.0 83.51236724853516
32.0 36000.0 83.26423645019531
32.0 37000.0 83.09990692138672
32.0 38000.0 82.93672180175781
32.0 39000.0 82.7068862915039
32.0 40000.0 82.57050323486328
32.0 41000.0 82.4276351928711
32.0 42000.0 82.3045883178711
32.0 43000.0 82.23379516601562
32.0 44000.0 82.12455749511719
32.0 45000.0 82.03738403320312
32.0 46000.0 81.97504425048828
32.0 47000.0 81.94044494628906
32.0 48000.0 81.87619018554688
32.0 49000.0 81.82391357421875
32.0 50000.0 81.80257415771484
32.0 51000.0 81.69940185546875
32.0 52000.0 81.63106536865234
32.0 53000.0 81.60997009277344
32.0 54000.0 81.5169677734375
32.0 55000.0 81.50434875488281
32.0 56000.0 81.52085876464844
32.0 57000.0 81.45753479003906
32.0 58000.0 81.43995666503906
32.0 59000.0 81.38250732421875
32.0 60000.0 81.33024597167969
32.0 61000.0 81.30714416503906
32.0 62000.0 81.33223724365234
32.0 63000.0 81.29332733154297
32.0 64000.0 81.31155395507812
32.0 65000.0 81.26545715332031
32.0 66000.0 81.25538635253906
32.0 67000.0 81.21729278564453
32.0 68000.0 81.19244384765625
32.0 69000.0 81.173095703125
32.0 70000.0 81.16446685791016
32.0 71000.0 81.1228256225586
32.0 72000.0 81.11141967773438
32.0 73000.0 81.10707092285156
32.0 74000.0 81.09165954589844
32.0 75000.0 81.09913635253906
32.0 76000.0 81.08561706542969
32.0 77000.0 81.07085418701172
32.0 78000.0 81.05442810058594
32.0 79000.0 81.04347229003906
32.0 80000.0 81.00729370117188
32.0 81000.0 81.00444793701172
32.0 82000.0 81.02378845214844
32.0 83000.0 81.01619720458984
32.0 84000.0 81.01046752929688
32.0 85000.0 81.01918029785156
32.0 86000.0 80.98689270019531
32.0 87000.0 80.98686218261719
32.0 88000.0 80.9722671508789
32.0 89000.0 80.9812240600586
32.0 90000.0 80.96855163574219
32.0 91000.0 80.97416687011719
32.0 92000.0 80.96895599365234
32.0 93000.0 80.97769927978516
32.0 94000.0 80.96752166748047
32.0 95000.0 80.9581298828125
32.0 96000.0 80.96383666992188
32.0 97000.0 80.97537994384766
32.0 98000.0 80.96626281738281
32.0 99000.0 80.96611785888672
32.0 100000.0 80.959716796875

64.0 1000.0 188.66397094726562
64.0 1100.0 182.9786834716797
64.0 1200.0 181.53121948242188
64.0 1300.0 185.03587341308594
64.0 1400.0 169.66015625
64.0 1500.0 174.00665283203125
64.0 1600.0 174.65896606445312
64.0 1700.0 168.31118774414062
64.0 1800.0 153.1444549560547
64.0 1900.0 155.53990173339844
64.0 2000.0 153.5783233642578
64.0 2100.0 151.73281860351562
64.0 2200.0 150.37722778320312
64.0 2300.0 143.2115478515625
64.0 2400.0 147.2323455810547
64.0 2500.0 145.48306274414062
64.0 2600.0 149.89303588867188
64.0 2700.0 138.01898193359375
64.0 2800.0 142.4139404296875
64.0 2900.0 142.63949584960938
64.0 3000.0 135.2902069091797
64.0 3100.0 139.53065490722656
64.0 3200.0 135.62152099609375
64.0 3300.0 135.73837280273438
64.0 3400.0 139.96054077148438
64.0 3500.0 137.12240600585938
64.0 3600.0 141.8749237060547
64.0 3700.0 133.3246307373047
64.0 3800.0 138.30752563476562
64.0 3900.0 132.66397094726562
64.0 4000.0 132.56600952148438
64.0 4100.0 130.65402221679688
64.0 4200.0 128.64505004882812
64.0 4300.0 130.3254852294922
64.0 4400.0 127.20616149902344
64.0 4500.0 127.38057708740234
64.0 4600.0 124.6019515991211
64.0 4700.0 127.30970764160156
64.0 4800.0 122.8612289428711
64.0 4900.0 119.72627258300781
64.0 5000.0 120.47727966308594
64.0 5100.0 121.8141860961914
64.0 5200.0 116.03125
64.0 5300.0 117.14945983886719
64.0 5400.0 119.63145446777344
64.0 5500.0 113.50390625
64.0 5600.0 115.11515808105469
64.0 5700.0 114.78715515136719
64.0 5800.0 111.59138488769531
64.0 5900.0 110.56095886230469
64.0 6000.0 110.88407897949219
64.0 6100.0 107.8099365234375
64.0 6200.0 109.5163345336914
64.0 6300.0 107.54850006103516
64.0 6400.0 104.10578918457031
64.0 6500.0 105.9958267211914
64.0 6600.0 105.4889144897461
64.0 6700.0 104.3141098022461
64.0 6800.0 104.33549499511719
64.0 6900.0 104.00662994384766
64.0 7000.0 102.7836685180664
64.0 7100.0 103.21356201171875
64.0 7200.0 101.660888671875
64.0 7300.0 102.30450439453125
64.0 7400.0 101.14559936523438
64.0 7500.0 101.34040832519531
64.0 7600.0 101.47870635986328
64.0 7700.0 98.26261901855469
64.0 7800.0 98.83120727539062
64.0 7900.0 97.82963562011719
64.0 8000.0 97.18181610107422
64.0 8100.0 98.13712310791016
64.0 8200.0 98.1397933959961
64.0 8300.0 97.2554931640625
64.0 8400.0 96.9603042602539
64.0 8500.0 97.62910461425781
64.0 8600.0 96.0304946899414
64.0 8700.0 96.70906829833984
64.0 8800.0 95.87001037597656
64.0 8900.0 94.77253723144531
64.0 9000.0 95.13694763183594
64.0 9100.0 94.77149963378906
64.0 9200.0 94.67337799072266
64.0 9300.0 94.58342742919922
64.0 9400.0 94.103515625
64.0 9500.0 93.74567413330078
64.0 9600.0 94.35616302490234
64.0 9700.0 93.39166259765625
64.0 9800.0 94.03656768798828
64.0 9900.0 93.99916076660156
64.0 10000.0 93.49375915527344
64.0 10100.0 93.60621643066406
64.0 10200.0 93.65925598144531
64.0 10300.0 93.5055160522461
64.0 10400.0 93.53292083740234
64.0 10500.0 92.85786437988281
64.0 10600.0 92.6113052368164
64.0 10700.0 92.90318298339844
64.0 10800.0 92.13433837890625
64.0 10900.0 92.35774993896484
64.0 11000.0 92.55731201171875
64.0 11100.0 92.28215789794922
64.0 11200.0 91.9337158203125
64.0 11300.0 92.41081237792969
64.0 11400.0 92.30656433105469
64.0 11500.0 92.15882873535156
64.0 11600.0 91.55559539794922
64.0 11700.0 91.72323608398438
64.0 11800.0 91.11212158203125
64.0 11900.0 91.37844848632812
64.0 12000.0 91.4006118774414
64.0 12100.0 91.42190551757812
64.0 12200.0 91.21994018554688
64.0 12300.0 91.13958740234375
64.0 12400.0 91.14637756347656
64.0 12500.0 91.2596664428711
64.0 12600.0 91.48064422607422
64.0 12700.0 91.54151916503906
64.0 12800.0 90.78121948242188
64.0 12900.0 90.94689178466797
64.0 13000.0 91.18498992919922
64.0 13100.0 90.88978576660156
64.0 13200.0 90.88002014160156
64.0 13300.0 90.78160858154297
64.0 13400.0 90.75545501708984
64.0 13500.0 90.53517150878906
64.0 13600.0 90.59083557128906
64.0 13700.0 90.28112030029297
64.0 13800.0 90.16265869140625
64.0 13900.0 90.42454528808594
64.0 14000.0 90.15369415283203
64.0 14100.0 90.01416778564453
64.0 14200.0 90.0717544555664
64.0 14300.0 89.86202239990234
64.0 14400.0 89.90758514404297
64.0 14500.0 89.62803649902344
64.0 14600.0 89.77163696289062
64.0 14700.0 89.01148986816406
64.0 14800.0 89.80857849121094
64.0 14900.0 89.05974578857422
64.0 15000.0 89.71208953857422
64.0 15100.0 89.1031265258789
64.0 15200.0 89.11841583251953
64.0 15300.0 89.10328674316406
64.0 15400.0 89.05519104003906
64.0 15500.0 88.92064666748047
64.0 15600.0 88.91272735595703
64.0 15700.0 88.43534088134766
64.0 15800.0 88.62643432617188
64.0 15900.0 88.75132751464844
64.0 16000.0 88.98460388183594
64.0 16100.0 88.35025024414062
64.0 16200.0 88.26896667480469
64.0 16300.0 88.49073791503906
64.0 16400.0 88.1728744506836
64.0 16500.0 88.14007568359375
64.0 16600.0 88.5252914428711
64.0 16700.0 87.8526840209961
64.0 16800.0 87.95549011230469
64.0 16900.0 87.90593719482422
64.0 17000.0 87.68589782714844
64.0 17100.0 87.81840515136719
64.0 17200.0 87.76997375488281
64.0 17300.0 87.6157455444336
64.0 17400.0 87.56005096435547
64.0 17500.0 87.78827667236328
64.0 17600.0 87.75337219238281
64.0 17700.0 87.46778869628906
64.0 17800.0 87.42760467529297
64.0 17900.0 87.75955200195312
64.0 18000.0 87.29398345947266
64.0 18100.0 87.44810485839844
64.0 18200.0 87.44779968261719
64.0 18300.0 87.28157806396484
64.0 18400.0 87.06120300292969
64.0 18500.0 86.9590072631836
64.0 18600.0 87.01239013671875
64.0 18700.0 87.12083435058594
64.0 18800.0 86.5391616821289
64.0 18900.0 86.62416076660156
64.0 19000.0 86.58213806152344
64.0 19100.0 86.81110382080078
64.0 19200.0 86.87849426269531
64.0 19300.0 86.51217651367188
64.0 19400.0 86.81880187988281
64.0 19500.0 86.522705078125
64.0 19600.0 86.70039367675781
64.0 19700.0 86.39503479003906
64.0 19800.0 86.2271728515625
64.0 19900.0 86.18678283691406
64.0 20000.0 86.28260803222656
64.0 21000.0 85.71061706542969
64.0 22000.0 84.1627426147461
64.0 23000.0 83.5850601196289
64.0 24000.0 83.63330841064453
64.0 25000.0 83.08770751953125
64.0 26000.0 82.94267272949219
64.0 27000.0 82.2749252319336
64.0 28000.0 82.02481079101562
64.0 29000.0 81.98180389404297
64.0 30000.0 81.51641845703125
64.0 31000.0 81.29767608642578
64.0 32000.0 81.02606964111328
64.0 33000.0 81.00936126708984
64.0 34000.0 80.48606872558594
64.0 35000.0 80.23797607421875
64.0 36000.0 79.92454528808594
64.0 37000.0 79.73533630371094
64.0 38000.0 79.43611907958984
64.0 39000.0 79.2627182006836
64.0 40000.0 79.1158218383789
64.0 41000.0 78.92193603515625
64.0 42000.0 78.79560089111328
64.0 43000.0 78.68228149414062
64.0 44000.0 78.54780578613281
64.0 45000.0 78.51325988769531
64.0 46000.0 78.41352844238281
64.0 47000.0 78.30857849121094
64.0 48000.0 78.25499725341797
64.0 49000.0 78.20745086669922
64.0 50000.0 78.11385345458984
64.0 51000.0 78.0469970703125
64.0 52000.0 78.03486633300781
64.0 53000.0 78.04014587402344
64.0 54000.0 77.98595428466797
64.0 55000.0 77.97845458984375
64.0 56000.0 77.95337677001953
64.0 57000.0 77.91654968261719
64.0 58000.0 77.92964935302734
64.0 59000.0 77.90413665771484
64.0 60000.0 77.88569641113281
64.0 61000.0 77.88331604003906
64.0 62000.0 77.89708709716797
64.0 63000.0 77.88127136230469
64.0 64000.0 77.87434387207031
64.0 65000.0 77.87486267089844
64.0 66000.0 77.8496322631836
64.0 67000.0 77.85279846191406
64.0 68000.0 77.86491394042969
64.0 69000.0 77.83978271484375
64.0 70000.0 77.79492950439453
64.0 71000.0 77.83850860595703
64.0 72000.0 77.84532165527344
64.0 73000.0 77.82582092285156
64.0 74000.0 77.8383560180664
64.0 75000.0 77.84022521972656
64.0 76000.0 77.81312561035156
64.0 77000.0 77.79823303222656
64.0 78000.0 77.81602478027344
64.0 79000.0 77.8165054321289
64.0 80000.0 77.82044219970703
64.0 81000.0 77.8129653930664
64.0 82000.0 77.81632995605469
64.0 83000.0 77.81422424316406
64.0 84000.0 77.82103729248047
64.0 85000.0 77.84016418457031
64.0 86000.0 77.83256530761719
64.0 87000.0 77.8170394897461
64.0 88000.0 77.809326171875
64.0 89000.0 77.82672119140625
64.0 90000.0 77.82014465332031
64.0 91000.0 77.81038665771484
64.0 92000.0 77.78608703613281
64.0 93000.0 77.78294372558594
64.0 94000.0 77.79356384277344
64.0 95000.0 77.79093170166016
64.0 96000.0 77.80157470703125
64.0 97000.0 77.80661010742188
64.0 98000.0 77.80435943603516
64.0 99000.0 77.80693054199219
64.0 100000.0 77.806884765625

128.0 1000.0 193.18539428710938
128.0 1100.0 190.79483032226562
128.0 1200.0 185.78482055664062
128.0 1300.0 181.09695434570312
128.0 1400.0 182.4042510986328
128.0 1500.0 170.09848022460938
128.0 1600.0 171.44862365722656
128.0 1700.0 160.10581970214844
128.0 1800.0 163.150634765625
128.0 1900.0 154.779052734375
128.0 2000.0 157.48497009277344
128.0 2100.0 157.1529541015625
128.0 2200.0 148.73736572265625
128.0 2300.0 149.79483032226562
128.0 2400.0 150.69081115722656
128.0 2500.0 143.47885131835938
128.0 2600.0 141.85183715820312
128.0 2700.0 141.47189331054688
128.0 2800.0 137.30569458007812
128.0 2900.0 135.39263916015625
128.0 3000.0 141.974365234375
128.0 3100.0 141.4506378173828
128.0 3200.0 141.22157287597656
128.0 3300.0 135.6848602294922
128.0 3400.0 140.1584014892578
128.0 3500.0 135.60423278808594
128.0 3600.0 132.35226440429688
128.0 3700.0 131.74819946289062
128.0 3800.0 133.84915161132812
128.0 3900.0 130.0315704345703
128.0 4000.0 128.0581512451172
128.0 4100.0 130.5791015625
128.0 4200.0 125.83990478515625
128.0 4300.0 122.51644134521484
128.0 4400.0 124.63008880615234
128.0 4500.0 121.77205657958984
128.0 4600.0 116.96292877197266
128.0 4700.0 120.1482925415039
128.0 4800.0 118.14338684082031
128.0 4900.0 115.1420669555664
128.0 5000.0 111.7393569946289
128.0 5100.0 112.49930572509766
128.0 5200.0 114.04266357421875
128.0 5300.0 109.21546936035156
128.0 5400.0 110.86308288574219
128.0 5500.0 105.17218017578125
128.0 5600.0 106.3172378540039
128.0 5700.0 105.42242431640625
128.0 5800.0 106.34832763671875
128.0 5900.0 102.22097778320312
128.0 6000.0 102.77496337890625
128.0 6100.0 101.10589599609375
128.0 6200.0 99.48072052001953
128.0 6300.0 98.61164855957031
128.0 6400.0 99.901611328125
128.0 6500.0 97.4602279663086
128.0 6600.0 99.20064544677734
128.0 6700.0 98.05717468261719
128.0 6800.0 97.08660888671875
128.0 6900.0 97.5911636352539
128.0 7000.0 95.87666320800781
128.0 7100.0 95.16149139404297
128.0 7200.0 94.7119369506836
128.0 7300.0 94.53311920166016
128.0 7400.0 93.68501281738281
128.0 7500.0 94.51808166503906
128.0 7600.0 93.46916198730469
128.0 7700.0 93.33428192138672
128.0 7800.0 93.23326110839844
128.0 7900.0 92.8698959350586
128.0 8000.0 93.41613006591797
128.0 8100.0 92.98615264892578
128.0 8200.0 92.58082580566406
128.0 8300.0 91.62637329101562
128.0 8400.0 91.65328979492188
128.0 8500.0 92.00638580322266
128.0 8600.0 91.78374481201172
128.0 8700.0 91.46988677978516
128.0 8800.0 91.4927978515625
128.0 8900.0 90.73451232910156
128.0 9000.0 91.39224243164062
128.0 9100.0 91.2161636352539
128.0 9200.0 90.44950866699219
128.0 9300.0 90.73499298095703
128.0 9400.0 89.97731018066406
128.0 9500.0 89.45258331298828
128.0 9600.0 89.29891967773438
128.0 9700.0 89.77498626708984
128.0 9800.0 89.86975860595703
128.0 9900.0 89.27435302734375
128.0 10000.0 89.29077911376953
128.0 10100.0 89.0035400390625
128.0 10200.0 88.75022888183594
128.0 10300.0 88.32635498046875
128.0 10400.0 88.3884506225586
128.0 10500.0 88.55005645751953
128.0 10600.0 88.21968078613281
128.0 10700.0 88.16267395019531
128.0 10800.0 88.05763244628906
128.0 10900.0 88.28256225585938
128.0 11000.0 87.70935821533203
128.0 11100.0 87.5969467163086
128.0 11200.0 87.48481750488281
128.0 11300.0 88.14097595214844
128.0 11400.0 87.21583557128906
128.0 11500.0 87.44962310791016
128.0 11600.0 87.5439453125
128.0 11700.0 87.00675964355469
128.0 11800.0 86.88441467285156
128.0 11900.0 86.70246887207031
128.0 12000.0 87.58183288574219
128.0 12100.0 87.05654907226562
128.0 12200.0 86.52003479003906
128.0 12300.0 86.2314224243164
128.0 12400.0 86.61702728271484
128.0 12500.0 86.08158111572266
128.0 12600.0 86.32234954833984
128.0 12700.0 86.04740142822266
128.0 12800.0 86.1877212524414
128.0 12900.0 85.7828140258789
128.0 13000.0 85.7269058227539
128.0 13100.0 85.83960723876953
128.0 13200.0 85.5724105834961
128.0 13300.0 86.02815246582031
128.0 13400.0 85.77984619140625
128.0 13500.0 85.76642608642578
128.0 13600.0 85.1755142211914
128.0 13700.0 85.16378784179688
128.0 13800.0 85.07290649414062
128.0 13900.0 85.9818344116211
128.0 14000.0 84.95948791503906
128.0 14100.0 84.77640533447266
128.0 14200.0 84.81372833251953
128.0 14300.0 84.81596374511719
128.0 14400.0 84.75540161132812
128.0 14500.0 84.84822845458984
128.0 14600.0 85.32679748535156
128.0 14700.0 84.76348114013672
128.0 14800.0 84.31536865234375
128.0 14900.0 84.2287826538086
128.0 15000.0 84.19683837890625
128.0 15100.0 84.29081726074219
128.0 15200.0 83.77272033691406
128.0 15300.0 84.761962890625
128.0 15400.0 84.60924530029297
128.0 15500.0 83.64898681640625
128.0 15600.0 83.81944274902344
128.0 15700.0 83.57151794433594
128.0 15800.0 83.9429931640625
128.0 15900.0 83.34257507324219
128.0 16000.0 83.47334289550781
128.0 16100.0 84.3203125
128.0 16200.0 83.11289978027344
128.0 16300.0 83.50971984863281
128.0 16400.0 83.32308197021484
128.0 16500.0 83.35907745361328
128.0 16600.0 82.85374450683594
128.0 16700.0 83.00572204589844
128.0 16800.0 83.09623718261719
128.0 16900.0 83.19229888916016
128.0 17000.0 83.06446838378906
128.0 17100.0 82.94139099121094
128.0 17200.0 83.17704010009766
128.0 17300.0 82.73674011230469
128.0 17400.0 83.71575164794922
128.0 17500.0 83.29243469238281
128.0 17600.0 82.8345947265625
128.0 17700.0 83.45874786376953
128.0 17800.0 82.68498229980469
128.0 17900.0 82.8620376586914
128.0 18000.0 83.06488800048828
128.0 18100.0 82.96588134765625
128.0 18200.0 82.66593933105469
128.0 18300.0 82.52354431152344
128.0 18400.0 82.83060455322266
128.0 18500.0 82.72596740722656
128.0 18600.0 82.6351318359375
128.0 18700.0 82.48310852050781
128.0 18800.0 82.41085052490234
128.0 18900.0 82.64217376708984
128.0 19000.0 82.45438385009766
128.0 19100.0 82.66820526123047
128.0 19200.0 82.2918472290039
128.0 19300.0 82.83866882324219
128.0 19400.0 82.26750183105469
128.0 19500.0 82.28846740722656
128.0 19600.0 82.15609741210938
128.0 19700.0 82.78012084960938
128.0 19800.0 82.45563507080078
128.0 19900.0 81.93416595458984
128.0 20000.0 82.42427062988281
128.0 21000.0 82.5222396850586
128.0 22000.0 82.04463195800781
128.0 23000.0 82.07118225097656
128.0 24000.0 81.5684814453125
128.0 25000.0 81.93289947509766
128.0 26000.0 81.7907485961914
128.0 27000.0 81.36785125732422
128.0 28000.0 81.10147857666016
128.0 29000.0 80.66582489013672
128.0 30000.0 79.81968688964844
128.0 31000.0 79.19902801513672
128.0 32000.0 78.78653717041016
128.0 33000.0 78.54170227050781
128.0 34000.0 78.15087890625
128.0 35000.0 77.99165344238281
128.0 36000.0 77.83891296386719
128.0 37000.0 77.66761779785156
128.0 38000.0 77.52622985839844
128.0 39000.0 77.28736877441406
128.0 40000.0 77.15127563476562
128.0 41000.0 77.00770568847656
128.0 42000.0 76.97623443603516
128.0 43000.0 76.96417999267578
128.0 44000.0 76.93329620361328
128.0 45000.0 76.90919494628906
128.0 46000.0 76.7973861694336
128.0 47000.0 76.6841812133789
128.0 48000.0 76.624267578125
128.0 49000.0 76.5614013671875
128.0 50000.0 76.50468444824219
128.0 51000.0 76.46244812011719
128.0 52000.0 76.44523620605469
128.0 53000.0 76.33367156982422
128.0 54000.0 76.29150390625
128.0 55000.0 76.21710205078125
128.0 56000.0 76.21200561523438
128.0 57000.0 76.22635650634766
128.0 58000.0 76.18507385253906
128.0 59000.0 76.15748596191406
128.0 60000.0 76.11237335205078
128.0 61000.0 76.02964782714844
128.0 62000.0 76.05254364013672
128.0 63000.0 76.04866790771484
128.0 64000.0 76.03841400146484
128.0 65000.0 76.00334167480469
128.0 66000.0 75.98845672607422
128.0 67000.0 75.97413635253906
128.0 68000.0 75.98280334472656
128.0 69000.0 75.965087890625
128.0 70000.0 75.96874237060547
128.0 71000.0 75.96903228759766
128.0 72000.0 75.97666931152344
128.0 73000.0 75.9830093383789
128.0 74000.0 75.971923828125
128.0 75000.0 75.97269439697266
128.0 76000.0 75.95976257324219
128.0 77000.0 75.95514678955078
128.0 78000.0 75.95675659179688
128.0 79000.0 75.99170684814453
128.0 80000.0 76.00485229492188
128.0 81000.0 76.00274658203125
128.0 82000.0 76.00211334228516
128.0 83000.0 76.00655364990234
128.0 84000.0 76.01136779785156
128.0 85000.0 76.0086669921875
128.0 86000.0 75.99830627441406
128.0 87000.0 76.02845764160156
128.0 88000.0 76.02037048339844
128.0 89000.0 76.04911804199219
128.0 90000.0 76.04646301269531
128.0 91000.0 76.04588317871094
128.0 92000.0 76.05329895019531
128.0 93000.0 76.0508804321289
128.0 94000.0 76.04600524902344
128.0 95000.0 76.06534576416016
128.0 96000.0 76.08335876464844
128.0 97000.0 76.0698013305664
128.0 98000.0 76.07814025878906
128.0 99000.0 76.08448028564453
128.0 100000.0 76.0943603515625

256.0 1000.0 195.6836700439453
256.0 1100.0 213.3956298828125
256.0 1200.0 191.13595581054688
256.0 1300.0 183.21975708007812
256.0 1400.0 182.6807861328125
256.0 1500.0 165.6524658203125
256.0 1600.0 173.6737518310547
256.0 1700.0 168.15621948242188
256.0 1800.0 162.82339477539062
256.0 1900.0 164.30508422851562
256.0 2000.0 151.80490112304688
256.0 2100.0 153.6689910888672
256.0 2200.0 151.39456176757812
256.0 2300.0 153.21340942382812
256.0 2400.0 148.52056884765625
256.0 2500.0 147.4467315673828
256.0 2600.0 149.4173126220703
256.0 2700.0 143.25979614257812
256.0 2800.0 137.95480346679688
256.0 2900.0 139.10470581054688
256.0 3000.0 138.77125549316406
256.0 3100.0 135.76242065429688
256.0 3200.0 138.61790466308594
256.0 3300.0 135.9590301513672
256.0 3400.0 135.5965118408203
256.0 3500.0 133.398681640625
256.0 3600.0 134.994384765625
256.0 3700.0 131.61927795410156
256.0 3800.0 127.3176498413086
256.0 3900.0 123.20796203613281
256.0 4000.0 128.59805297851562
256.0 4100.0 120.2667465209961
256.0 4200.0 122.7131576538086
256.0 4300.0 120.40800476074219
256.0 4400.0 116.85591888427734
256.0 4500.0 115.93449401855469
256.0 4600.0 114.27950286865234
256.0 4700.0 112.88032531738281
256.0 4800.0 113.4024429321289
256.0 4900.0 110.07904052734375
256.0 5000.0 106.96358489990234
256.0 5100.0 107.970947265625
256.0 5200.0 104.21217346191406
256.0 5300.0 103.21956634521484
256.0 5400.0 102.27557373046875
256.0 5500.0 100.68919372558594
256.0 5600.0 100.52619934082031
256.0 5700.0 100.40776062011719
256.0 5800.0 96.0369873046875
256.0 5900.0 98.23410034179688
256.0 6000.0 96.41572570800781
256.0 6100.0 94.93006896972656
256.0 6200.0 96.13038635253906
256.0 6300.0 94.1844711303711
256.0 6400.0 94.41184997558594
256.0 6500.0 93.3358383178711
256.0 6600.0 93.39469909667969
256.0 6700.0 92.90968322753906
256.0 6800.0 92.8238525390625
256.0 6900.0 92.57171630859375
256.0 7000.0 92.0326919555664
256.0 7100.0 92.00401306152344
256.0 7200.0 91.39591979980469
256.0 7300.0 91.89527893066406
256.0 7400.0 91.29367065429688
256.0 7500.0 91.14624786376953
256.0 7600.0 90.22457122802734
256.0 7700.0 90.32996368408203
256.0 7800.0 90.44806671142578
256.0 7900.0 89.39286041259766
256.0 8000.0 89.10029602050781
256.0 8100.0 88.83485412597656
256.0 8200.0 88.98607635498047
256.0 8300.0 88.57735443115234
256.0 8400.0 88.1711654663086
256.0 8500.0 88.29270935058594
256.0 8600.0 88.26085662841797
256.0 8700.0 87.77294158935547
256.0 8800.0 87.76329803466797
256.0 8900.0 87.25483703613281
256.0 9000.0 87.20919799804688
256.0 9100.0 87.01229095458984
256.0 9200.0 86.98416900634766
256.0 9300.0 87.12311553955078
256.0 9400.0 87.1436767578125
256.0 9500.0 86.82169342041016
256.0 9600.0 86.68134307861328
256.0 9700.0 86.94276428222656
256.0 9800.0 86.5855941772461
256.0 9900.0 86.36412811279297
256.0 10000.0 86.51785278320312
256.0 10100.0 86.19233703613281
256.0 10200.0 86.17196655273438
256.0 10300.0 86.1123275756836
256.0 10400.0 85.85943603515625
256.0 10500.0 85.78821563720703
256.0 10600.0 85.84615325927734
256.0 10700.0 85.64918518066406
256.0 10800.0 85.65840911865234
256.0 10900.0 85.4033203125
256.0 11000.0 85.4595718383789
256.0 11100.0 85.29473876953125
256.0 11200.0 85.12346649169922
256.0 11300.0 85.19059753417969
256.0 11400.0 84.9483642578125
256.0 11500.0 84.71844482421875
256.0 11600.0 84.53368377685547
256.0 11700.0 84.44963836669922
256.0 11800.0 84.24369049072266
256.0 11900.0 84.09840393066406
256.0 12000.0 84.26078033447266
256.0 12100.0 84.0451889038086
256.0 12200.0 83.97835540771484
256.0 12300.0 83.9903564453125
256.0 12400.0 84.09319305419922
256.0 12500.0 83.9089584350586
256.0 12600.0 83.9036865234375
256.0 12700.0 83.90037536621094
256.0 12800.0 83.95569610595703
256.0 12900.0 83.77043914794922
256.0 13000.0 84.10498046875
256.0 13100.0 83.48695373535156
256.0 13200.0 83.80628967285156
256.0 13300.0 83.55363464355469
256.0 13400.0 83.48125457763672
256.0 13500.0 83.5483627319336
256.0 13600.0 83.45165252685547
256.0 13700.0 83.68828582763672
256.0 13800.0 83.53986358642578
256.0 13900.0 83.42041015625
256.0 14000.0 83.2498779296875
256.0 14100.0 83.36918640136719
256.0 14200.0 83.1646499633789
256.0 14300.0 83.21829223632812
256.0 14400.0 83.22672271728516
256.0 14500.0 83.16294860839844
256.0 14600.0 83.17049407958984
256.0 14700.0 83.348876953125
256.0 14800.0 82.93254089355469
256.0 14900.0 82.96449279785156
256.0 15000.0 82.92813110351562
256.0 15100.0 82.97581481933594
256.0 15200.0 82.88118743896484
256.0 15300.0 82.85368347167969
256.0 15400.0 82.73780822753906
256.0 15500.0 82.74598693847656
256.0 15600.0 82.54762268066406
256.0 15700.0 82.6803970336914
256.0 15800.0 82.4234848022461
256.0 15900.0 82.44364166259766
256.0 16000.0 82.36946868896484
256.0 16100.0 82.30778503417969
256.0 16200.0 82.19339752197266
256.0 16300.0 81.8453369140625
256.0 16400.0 81.90274047851562
256.0 16500.0 81.7163314819336
256.0 16600.0 81.97080993652344
256.0 16700.0 81.6368179321289
256.0 16800.0 81.87498474121094
256.0 16900.0 81.45126342773438
256.0 17000.0 81.42268371582031
256.0 17100.0 81.4404525756836
256.0 17200.0 81.26863861083984
256.0 17300.0 81.13450622558594
256.0 17400.0 80.96513366699219
256.0 17500.0 81.22723388671875
256.0 17600.0 80.78417205810547
256.0 17700.0 81.06132507324219
256.0 17800.0 80.61947631835938
256.0 17900.0 80.88998413085938
256.0 18000.0 80.5767593383789
256.0 18100.0 80.64106750488281
256.0 18200.0 80.68806457519531
256.0 18300.0 80.48815155029297
256.0 18400.0 80.41514587402344
256.0 18500.0 80.2502670288086
256.0 18600.0 80.38456726074219
256.0 18700.0 79.92852783203125
256.0 18800.0 80.19222259521484
256.0 18900.0 80.10128021240234
256.0 19000.0 80.1924819946289
256.0 19100.0 79.82950592041016
256.0 19200.0 79.94581604003906
256.0 19300.0 79.9619140625
256.0 19400.0 79.96572875976562
256.0 19500.0 80.03123474121094
256.0 19600.0 79.73345947265625
256.0 19700.0 79.98048400878906
256.0 19800.0 79.61509704589844
256.0 19900.0 79.61332702636719
256.0 20000.0 79.7848892211914
256.0 21000.0 80.47883605957031
256.0 22000.0 79.38259887695312
256.0 23000.0 78.85478973388672
256.0 24000.0 78.71817779541016
256.0 25000.0 77.73352813720703
256.0 26000.0 77.19174194335938
256.0 27000.0 77.31410217285156
256.0 28000.0 77.15681457519531
256.0 29000.0 76.99312591552734
256.0 30000.0 76.8791275024414
256.0 31000.0 76.82801818847656
256.0 32000.0 76.57202911376953
256.0 33000.0 76.32500457763672
256.0 34000.0 76.17815399169922
256.0 35000.0 75.97407531738281
256.0 36000.0 75.7387466430664
256.0 37000.0 75.5215835571289
256.0 38000.0 75.32331085205078
256.0 39000.0 75.24880981445312
256.0 40000.0 75.00721740722656
256.0 41000.0 74.82987976074219
256.0 42000.0 74.6416015625
256.0 43000.0 74.45136260986328
256.0 44000.0 74.36786651611328
256.0 45000.0 74.26504516601562
256.0 46000.0 74.11537170410156
256.0 47000.0 73.99946594238281
256.0 48000.0 73.95275115966797
256.0 49000.0 73.8812255859375
256.0 50000.0 73.79129791259766
256.0 51000.0 73.7218246459961
256.0 52000.0 73.61370849609375
256.0 53000.0 73.58052062988281
256.0 54000.0 73.5344467163086
256.0 55000.0 73.52293395996094
256.0 56000.0 73.50233459472656
256.0 57000.0 73.4552230834961
256.0 58000.0 73.4558334350586
256.0 59000.0 73.39593505859375
256.0 60000.0 73.37789154052734
256.0 61000.0 73.40471649169922
256.0 62000.0 73.39827728271484
256.0 63000.0 73.3694076538086
256.0 64000.0 73.33966064453125
256.0 65000.0 73.39063262939453
256.0 66000.0 73.41211700439453
256.0 67000.0 73.43843841552734
256.0 68000.0 73.39928436279297
256.0 69000.0 73.41500091552734
256.0 70000.0 73.4416732788086
256.0 71000.0 73.44062805175781
256.0 72000.0 73.44703674316406
256.0 73000.0 73.41410827636719
256.0 74000.0 73.42158508300781
256.0 75000.0 73.42738342285156
256.0 76000.0 73.4471206665039
256.0 77000.0 73.46061706542969
256.0 78000.0 73.4745864868164
256.0 79000.0 73.50450134277344
256.0 80000.0 73.5160903930664
256.0 81000.0 73.51461029052734
256.0 82000.0 73.51155090332031
256.0 83000.0 73.52539825439453
256.0 84000.0 73.5142593383789
256.0 85000.0 73.49813079833984
256.0 86000.0 73.49076843261719
256.0 87000.0 73.50909423828125
256.0 88000.0 73.49952697753906
256.0 89000.0 73.48783874511719
256.0 90000.0 73.4942626953125
256.0 91000.0 73.47990417480469
256.0 92000.0 73.47335815429688
256.0 93000.0 73.4997329711914
256.0 94000.0 73.48033142089844
256.0 95000.0 73.50048828125
256.0 96000.0 73.50435638427734
256.0 97000.0 73.49275970458984
256.0 98000.0 73.49913024902344
256.0 99000.0 73.51083374023438
256.0 100000.0 73.50679016113281

512.0 1000.0 204.5785675048828
512.0 1100.0 191.5630645751953
512.0 1200.0 186.57908630371094
512.0 1300.0 190.2521514892578
512.0 1400.0 185.405029296875
512.0 1500.0 188.50210571289062
512.0 1600.0 183.1670684814453
512.0 1700.0 163.23953247070312
512.0 1800.0 164.11160278320312
512.0 1900.0 150.6739044189453
512.0 2000.0 155.5410919189453
512.0 2100.0 152.64935302734375
512.0 2200.0 148.86802673339844
512.0 2300.0 149.8810272216797
512.0 2400.0 144.64231872558594
512.0 2500.0 145.69085693359375
512.0 2600.0 139.86529541015625
512.0 2700.0 142.29315185546875
512.0 2800.0 144.82492065429688
512.0 2900.0 137.5028839111328
512.0 3000.0 134.83709716796875
512.0 3100.0 136.67848205566406
512.0 3200.0 134.19424438476562
512.0 3300.0 137.74790954589844
512.0 3400.0 133.18963623046875
512.0 3500.0 130.08734130859375
512.0 3600.0 130.61166381835938
512.0 3700.0 125.00892639160156
512.0 3800.0 124.29881286621094
512.0 3900.0 121.52947998046875
512.0 4000.0 118.54823303222656
512.0 4100.0 119.78466796875
512.0 4200.0 118.0866928100586
512.0 4300.0 116.20733642578125
512.0 4400.0 111.5963134765625
512.0 4500.0 113.1712646484375
512.0 4600.0 108.4891586303711
512.0 4700.0 108.45048522949219
512.0 4800.0 106.06111907958984
512.0 4900.0 108.5864486694336
512.0 5000.0 105.32315826416016
512.0 5100.0 103.9168930053711
512.0 5200.0 104.84336853027344
512.0 5300.0 103.97454833984375
512.0 5400.0 103.58011627197266
512.0 5500.0 99.7555923461914
512.0 5600.0 100.21726989746094
512.0 5700.0 98.47779846191406
512.0 5800.0 97.66097259521484
512.0 5900.0 98.12223815917969
512.0 6000.0 96.11338806152344
512.0 6100.0 95.81114959716797
512.0 6200.0 96.15827941894531
512.0 6300.0 95.25361633300781
512.0 6400.0 95.10700988769531
512.0 6500.0 93.91564178466797
512.0 6600.0 93.33390808105469
512.0 6700.0 93.73017883300781
512.0 6800.0 93.86505889892578
512.0 6900.0 92.79432678222656
512.0 7000.0 92.88097381591797
512.0 7100.0 91.90998077392578
512.0 7200.0 91.899169921875
512.0 7300.0 92.62504577636719
512.0 7400.0 91.62269592285156
512.0 7500.0 90.43110656738281
512.0 7600.0 90.46241760253906
512.0 7700.0 90.28559875488281
512.0 7800.0 91.179443359375
512.0 7900.0 90.76992797851562
512.0 8000.0 89.78445434570312
512.0 8100.0 89.57099151611328
512.0 8200.0 90.04443359375
512.0 8300.0 89.18376159667969
512.0 8400.0 89.3596420288086
512.0 8500.0 90.07044219970703
512.0 8600.0 89.29016876220703
512.0 8700.0 89.01004791259766
512.0 8800.0 88.3069839477539
512.0 8900.0 89.21472930908203
512.0 9000.0 88.96249389648438
512.0 9100.0 88.60972595214844
512.0 9200.0 88.74667358398438
512.0 9300.0 89.39176177978516
512.0 9400.0 89.0538101196289
512.0 9500.0 87.93977355957031
512.0 9600.0 88.58966064453125
512.0 9700.0 87.93334197998047
512.0 9800.0 88.27259826660156
512.0 9900.0 88.0345687866211
512.0 10000.0 88.28041076660156
512.0 10100.0 88.67436981201172
512.0 10200.0 88.82872772216797
512.0 10300.0 87.37556457519531
512.0 10400.0 88.36994934082031
512.0 10500.0 87.83560943603516
512.0 10600.0 87.98336791992188
512.0 10700.0 87.90177917480469
512.0 10800.0 87.62495422363281
512.0 10900.0 87.8505859375
512.0 11000.0 88.6160888671875
512.0 11100.0 87.57960510253906
512.0 11200.0 87.58492279052734
512.0 11300.0 87.38151550292969
512.0 11400.0 87.6336441040039
512.0 11500.0 87.39299011230469
512.0 11600.0 87.58738708496094
512.0 11700.0 87.42501068115234
512.0 11800.0 87.85939025878906
512.0 11900.0 88.05448913574219
512.0 12000.0 87.35932922363281
512.0 12100.0 87.07522583007812
512.0 12200.0 87.75615692138672
512.0 12300.0 87.69065856933594
512.0 12400.0 86.986328125
512.0 12500.0 86.89127349853516
512.0 12600.0 86.787109375
512.0 12700.0 86.95082092285156
512.0 12800.0 86.71708679199219
512.0 12900.0 86.60759735107422
512.0 13000.0 86.37854766845703
512.0 13100.0 86.10465240478516
512.0 13200.0 86.50106048583984
512.0 13300.0 86.20458984375
512.0 13400.0 86.51184844970703
512.0 13500.0 86.0802993774414
512.0 13600.0 86.18475341796875
512.0 13700.0 85.85565948486328
512.0 13800.0 85.76707458496094
512.0 13900.0 85.78437805175781
512.0 14000.0 85.71165466308594
512.0 14100.0 85.68036651611328
512.0 14200.0 85.63563537597656
512.0 14300.0 85.57081604003906
512.0 14400.0 86.08426666259766
512.0 14500.0 85.99043273925781
512.0 14600.0 86.12626647949219
512.0 14700.0 85.79356384277344
512.0 14800.0 85.98219299316406
512.0 14900.0 84.99871826171875
512.0 15000.0 85.25602722167969
512.0 15100.0 85.02149200439453
512.0 15200.0 85.323974609375
512.0 15300.0 84.98789978027344
512.0 15400.0 85.30896759033203
512.0 15500.0 85.11579895019531
512.0 15600.0 84.72523498535156
512.0 15700.0 85.16249084472656
512.0 15800.0 84.61231994628906
512.0 15900.0 84.9404067993164
512.0 16000.0 84.64387512207031
512.0 16100.0 85.09303283691406
512.0 16200.0 84.89785766601562
512.0 16300.0 84.91112518310547
512.0 16400.0 85.20718383789062
512.0 16500.0 85.0649642944336
512.0 16600.0 84.189208984375
512.0 16700.0 84.37489318847656
512.0 16800.0 84.35903930664062
512.0 16900.0 84.14790344238281
512.0 17000.0 84.38204193115234
512.0 17100.0 83.79786682128906
512.0 17200.0 84.46891021728516
512.0 17300.0 83.96650695800781
512.0 17400.0 84.07266998291016
512.0 17500.0 84.03778839111328
512.0 17600.0 84.2890396118164
512.0 17700.0 84.15547180175781
512.0 17800.0 83.97120666503906
512.0 17900.0 83.89166259765625
512.0 18000.0 83.95882415771484
512.0 18100.0 83.65959167480469
512.0 18200.0 84.0146255493164
512.0 18300.0 83.55610656738281
512.0 18400.0 83.74293518066406
512.0 18500.0 83.97676849365234
512.0 18600.0 83.60176086425781
512.0 18700.0 83.94303894042969
512.0 18800.0 83.37264251708984
512.0 18900.0 83.72559356689453
512.0 19000.0 83.29378509521484
512.0 19100.0 83.40608215332031
512.0 19200.0 83.3967514038086
512.0 19300.0 83.55955505371094
512.0 19400.0 82.93141174316406
512.0 19500.0 83.08214569091797
512.0 19600.0 83.46415710449219
512.0 19700.0 83.7957763671875
512.0 19800.0 82.87583923339844
512.0 19900.0 83.32681274414062
512.0 20000.0 83.11180877685547
512.0 21000.0 81.06110382080078
512.0 22000.0 81.31340026855469
512.0 23000.0 81.5077896118164
512.0 24000.0 81.63433837890625
512.0 25000.0 81.67059326171875
512.0 26000.0 81.07260131835938
512.0 27000.0 80.83879089355469
512.0 28000.0 80.4418716430664
512.0 29000.0 79.66360473632812
512.0 30000.0 79.36488342285156
512.0 31000.0 78.87763977050781
512.0 32000.0 78.56684875488281
512.0 33000.0 78.30085754394531
512.0 34000.0 78.18220520019531
512.0 35000.0 77.88595581054688
512.0 36000.0 77.72338104248047
512.0 37000.0 77.32029724121094
512.0 38000.0 77.10806274414062
512.0 39000.0 76.98152923583984
512.0 40000.0 76.8232421875
512.0 41000.0 76.77410125732422
512.0 42000.0 76.49939727783203
512.0 43000.0 76.23233032226562
512.0 44000.0 76.30706787109375
512.0 45000.0 76.11617279052734
512.0 46000.0 75.9826431274414
512.0 47000.0 75.80882263183594
512.0 48000.0 75.91734313964844
512.0 49000.0 75.75175476074219
512.0 50000.0 75.65001678466797
512.0 51000.0 75.47260284423828
512.0 52000.0 75.34083557128906
512.0 53000.0 75.49333953857422
512.0 54000.0 75.35282897949219
512.0 55000.0 75.35808563232422
512.0 56000.0 75.30695343017578
512.0 57000.0 75.29943084716797
512.0 58000.0 75.26920318603516
512.0 59000.0 75.16313171386719
512.0 60000.0 75.18061065673828
512.0 61000.0 75.1899642944336
512.0 62000.0 75.26438903808594
512.0 63000.0 75.20487976074219
512.0 64000.0 75.18414306640625
512.0 65000.0 75.20828247070312
512.0 66000.0 75.20317840576172
512.0 67000.0 75.17021179199219
512.0 68000.0 75.1882095336914
512.0 69000.0 75.17250061035156
512.0 70000.0 75.19783020019531
512.0 71000.0 75.1961669921875
512.0 72000.0 75.16377258300781
512.0 73000.0 75.12144470214844
512.0 74000.0 75.07801818847656
512.0 75000.0 75.06621551513672
512.0 76000.0 75.08842468261719
512.0 77000.0 75.05701446533203
512.0 78000.0 75.06272888183594
512.0 79000.0 75.06886291503906
512.0 80000.0 75.0876235961914
512.0 81000.0 75.09034729003906
512.0 82000.0 75.10635375976562
512.0 83000.0 75.12332916259766
512.0 84000.0 75.19305419921875
512.0 85000.0 75.15138244628906
512.0 86000.0 75.13591003417969
512.0 87000.0 75.16163635253906
512.0 88000.0 75.16016387939453
512.0 89000.0 75.16190338134766
512.0 90000.0 75.15202331542969
512.0 91000.0 75.1254653930664
512.0 92000.0 75.11910247802734
512.0 93000.0 75.11320495605469
512.0 94000.0 75.10238647460938
512.0 95000.0 75.11247253417969
512.0 96000.0 75.11354064941406
512.0 97000.0 75.10509490966797
512.0 98000.0 75.10505676269531
512.0 99000.0 75.09803771972656
512.0 100000.0 75.08844757080078

1024.0 1000.0 187.7100372314453
1024.0 1100.0 198.00253295898438
1024.0 1200.0 193.3087921142578
1024.0 1300.0 192.727294921875
1024.0 1400.0 185.18081665039062
1024.0 1500.0 176.59405517578125
1024.0 1600.0 175.8182373046875
1024.0 1700.0 166.63650512695312
1024.0 1800.0 161.14199829101562
1024.0 1900.0 166.93040466308594
1024.0 2000.0 163.1897735595703
1024.0 2100.0 158.124755859375
1024.0 2200.0 144.78915405273438
1024.0 2300.0 149.51150512695312
1024.0 2400.0 144.58145141601562
1024.0 2500.0 143.82760620117188
1024.0 2600.0 141.6183624267578
1024.0 2700.0 139.30520629882812
1024.0 2800.0 134.42449951171875
1024.0 2900.0 136.14669799804688
1024.0 3000.0 135.58285522460938
1024.0 3100.0 135.42601013183594
1024.0 3200.0 131.54718017578125
1024.0 3300.0 136.22177124023438
1024.0 3400.0 128.4527587890625
1024.0 3500.0 129.05775451660156
1024.0 3600.0 127.10066986083984
1024.0 3700.0 123.64730072021484
1024.0 3800.0 121.7906494140625
1024.0 3900.0 117.16241455078125
1024.0 4000.0 115.28453063964844
1024.0 4100.0 114.86265563964844
1024.0 4200.0 113.31546783447266
1024.0 4300.0 113.64137268066406
1024.0 4400.0 109.9583740234375
1024.0 4500.0 110.68754577636719
1024.0 4600.0 108.14631652832031
1024.0 4700.0 106.2511978149414
1024.0 4800.0 106.56584167480469
1024.0 4900.0 102.30314636230469
1024.0 5000.0 102.84455871582031
1024.0 5100.0 103.23661041259766
1024.0 5200.0 101.24114227294922
1024.0 5300.0 98.30804443359375
1024.0 5400.0 100.6517105102539
1024.0 5500.0 98.80943298339844
1024.0 5600.0 98.49482727050781
1024.0 5700.0 97.44588470458984
1024.0 5800.0 97.19537353515625
1024.0 5900.0 98.53748321533203
1024.0 6000.0 97.41667175292969
1024.0 6100.0 96.094970703125
1024.0 6200.0 96.98896026611328
1024.0 6300.0 97.06349182128906
1024.0 6400.0 96.3132553100586
1024.0 6500.0 95.92546081542969
1024.0 6600.0 95.75886535644531
1024.0 6700.0 96.35301208496094
1024.0 6800.0 95.8426513671875
1024.0 6900.0 96.1336441040039
1024.0 7000.0 95.99405670166016
1024.0 7100.0 95.56201171875
1024.0 7200.0 95.6045913696289
1024.0 7300.0 95.29518127441406
1024.0 7400.0 94.49090576171875
1024.0 7500.0 94.22251892089844
1024.0 7600.0 94.09000396728516
1024.0 7700.0 93.29707336425781
1024.0 7800.0 93.57642364501953
1024.0 7900.0 93.49492645263672
1024.0 8000.0 93.83255767822266
1024.0 8100.0 93.41593170166016
1024.0 8200.0 92.52783203125
1024.0 8300.0 92.83699035644531
1024.0 8400.0 91.62425231933594
1024.0 8500.0 93.29373931884766
1024.0 8600.0 91.92489624023438
1024.0 8700.0 92.1618423461914
1024.0 8800.0 92.24174499511719
1024.0 8900.0 92.18959045410156
1024.0 9000.0 92.10850524902344
1024.0 9100.0 91.78504943847656
1024.0 9200.0 92.07462310791016
1024.0 9300.0 91.80622863769531
1024.0 9400.0 91.79127502441406
1024.0 9500.0 91.353271484375
1024.0 9600.0 90.25159454345703
1024.0 9700.0 90.68755340576172
1024.0 9800.0 90.0533447265625
1024.0 9900.0 91.0676040649414
1024.0 10000.0 90.22062683105469
1024.0 10100.0 89.8696517944336
1024.0 10200.0 90.2022476196289
1024.0 10300.0 90.5929183959961
1024.0 10400.0 90.71318054199219
1024.0 10500.0 90.41094207763672
1024.0 10600.0 89.73641967773438
1024.0 10700.0 90.17605590820312
1024.0 10800.0 90.60494232177734
1024.0 10900.0 89.73057556152344
1024.0 11000.0 90.46407318115234
1024.0 11100.0 90.94341278076172
1024.0 11200.0 90.08712005615234
1024.0 11300.0 90.26161193847656
1024.0 11400.0 90.2354965209961
1024.0 11500.0 90.11058044433594
1024.0 11600.0 89.33514404296875
1024.0 11700.0 90.33979797363281
1024.0 11800.0 90.09899139404297
1024.0 11900.0 90.40570831298828
1024.0 12000.0 89.87205505371094
1024.0 12100.0 90.414306640625
1024.0 12200.0 89.65769958496094
1024.0 12300.0 89.93661499023438
1024.0 12400.0 89.85359954833984
1024.0 12500.0 89.34690856933594
1024.0 12600.0 90.33200073242188
1024.0 12700.0 90.0406265258789
1024.0 12800.0 89.43204498291016
1024.0 12900.0 89.64048767089844
1024.0 13000.0 89.87984466552734
1024.0 13100.0 89.56880187988281
1024.0 13200.0 88.84672546386719
1024.0 13300.0 88.92826843261719
1024.0 13400.0 89.24635314941406
1024.0 13500.0 89.64717864990234
1024.0 13600.0 89.343017578125
1024.0 13700.0 89.50965118408203
1024.0 13800.0 89.14544677734375
1024.0 13900.0 89.59488677978516
1024.0 14000.0 89.5535888671875
1024.0 14100.0 89.16398620605469
1024.0 14200.0 89.08661651611328
1024.0 14300.0 89.00526428222656
1024.0 14400.0 89.19658660888672
1024.0 14500.0 89.48021697998047
1024.0 14600.0 89.47047424316406
1024.0 14700.0 89.15630340576172
1024.0 14800.0 89.39835357666016
1024.0 14900.0 89.1834487915039
1024.0 15000.0 88.87352752685547
1024.0 15100.0 89.4118881225586
1024.0 15200.0 89.25432586669922
1024.0 15300.0 88.63111877441406
1024.0 15400.0 88.77714538574219
1024.0 15500.0 89.16769409179688
1024.0 15600.0 88.7917251586914
1024.0 15700.0 88.63716125488281
1024.0 15800.0 88.5295639038086
1024.0 15900.0 88.82173919677734
1024.0 16000.0 88.57847595214844
1024.0 16100.0 89.06317138671875
1024.0 16200.0 88.20764923095703
1024.0 16300.0 88.79730987548828
1024.0 16400.0 88.43958282470703
1024.0 16500.0 87.90709686279297
1024.0 16600.0 89.09015655517578
1024.0 16700.0 88.5240707397461
1024.0 16800.0 87.82917022705078
1024.0 16900.0 88.2572250366211
1024.0 17000.0 88.04285430908203
1024.0 17100.0 87.71726989746094
1024.0 17200.0 88.57353210449219
1024.0 17300.0 87.82118225097656
1024.0 17400.0 88.06366729736328
1024.0 17500.0 88.39923095703125
1024.0 17600.0 87.56517028808594
1024.0 17700.0 88.52751159667969
1024.0 17800.0 87.64230346679688
1024.0 17900.0 87.64088439941406
1024.0 18000.0 88.1234359741211
1024.0 18100.0 87.50401306152344
1024.0 18200.0 87.39519500732422
1024.0 18300.0 87.82781219482422
1024.0 18400.0 87.51095581054688
1024.0 18500.0 87.42018127441406
1024.0 18600.0 87.2940902709961
1024.0 18700.0 87.27822875976562
1024.0 18800.0 87.38675689697266
1024.0 18900.0 87.1118392944336
1024.0 19000.0 87.48410034179688
1024.0 19100.0 87.54156494140625
1024.0 19200.0 87.22996520996094
1024.0 19300.0 87.2730484008789
1024.0 19400.0 87.65678405761719
1024.0 19500.0 87.55369567871094
1024.0 19600.0 86.9988021850586
1024.0 19700.0 87.46049499511719
1024.0 19800.0 86.47282409667969
1024.0 19900.0 87.3593521118164
1024.0 20000.0 87.36090087890625
1024.0 21000.0 85.06063079833984
1024.0 22000.0 85.62409973144531
1024.0 23000.0 85.73725128173828
1024.0 24000.0 85.59275817871094
1024.0 25000.0 84.52454376220703
1024.0 26000.0 83.95729064941406
1024.0 27000.0 82.74736022949219
1024.0 28000.0 82.18544006347656
1024.0 29000.0 81.63627624511719
1024.0 30000.0 81.2569580078125
1024.0 31000.0 80.71768188476562
1024.0 32000.0 80.45894622802734
1024.0 33000.0 80.23623657226562
1024.0 34000.0 79.90007781982422
1024.0 35000.0 79.4865951538086
1024.0 36000.0 79.2856216430664
1024.0 37000.0 79.06584167480469
1024.0 38000.0 78.8561782836914
1024.0 39000.0 78.66844177246094
1024.0 40000.0 78.51145935058594
1024.0 41000.0 78.35961151123047
1024.0 42000.0 78.24518585205078
1024.0 43000.0 78.05384826660156
1024.0 44000.0 77.8521499633789
1024.0 45000.0 77.76470947265625
1024.0 46000.0 77.61131286621094
1024.0 47000.0 77.48025512695312
1024.0 48000.0 77.38744354248047
1024.0 49000.0 77.28837585449219
1024.0 50000.0 77.09638977050781
1024.0 51000.0 76.94129943847656
1024.0 52000.0 76.8651351928711
1024.0 53000.0 76.71798706054688
1024.0 54000.0 76.62471771240234
1024.0 55000.0 76.54270935058594
1024.0 56000.0 76.4551010131836
1024.0 57000.0 76.36306762695312
1024.0 58000.0 76.31249237060547
1024.0 59000.0 76.24632263183594
1024.0 60000.0 76.21562194824219
1024.0 61000.0 76.20652770996094
1024.0 62000.0 76.11607360839844
1024.0 63000.0 76.1064224243164
1024.0 64000.0 76.07315063476562
1024.0 65000.0 76.00028991699219
1024.0 66000.0 76.00057220458984
1024.0 67000.0 75.99836730957031
1024.0 68000.0 75.96324920654297
1024.0 69000.0 75.93041229248047
1024.0 70000.0 75.9088134765625
1024.0 71000.0 75.87507629394531
1024.0 72000.0 75.87196350097656
1024.0 73000.0 75.82861328125
1024.0 74000.0 75.82283782958984
1024.0 75000.0 75.81138610839844
1024.0 76000.0 75.80601501464844
1024.0 77000.0 75.80348205566406
1024.0 78000.0 75.77610778808594
1024.0 79000.0 75.77423095703125
1024.0 80000.0 75.7369384765625
1024.0 81000.0 75.73567962646484
1024.0 82000.0 75.73908233642578
1024.0 83000.0 75.71875
1024.0 84000.0 75.70465087890625
1024.0 85000.0 75.70182800292969
1024.0 86000.0 75.67512512207031
1024.0 87000.0 75.67634582519531
1024.0 88000.0 75.65743255615234
1024.0 89000.0 75.65693664550781
1024.0 90000.0 75.66000366210938
1024.0 91000.0 75.66056823730469
1024.0 92000.0 75.67308044433594
1024.0 93000.0 75.67340850830078
1024.0 94000.0 75.66255187988281
1024.0 95000.0 75.65936279296875
1024.0 96000.0 75.66028594970703
1024.0 97000.0 75.65568542480469
1024.0 98000.0 75.63386535644531
1024.0 99000.0 75.61917877197266
1024.0 100000.0 75.61720275878906

2048.0 1000.0 194.73104858398438
2048.0 1100.0 195.878662109375
2048.0 1200.0 202.43739318847656
2048.0 1300.0 211.56069946289062
2048.0 1400.0 204.36178588867188
2048.0 1500.0 212.1735382080078
2048.0 1600.0 198.07774353027344
2048.0 1700.0 191.16098022460938
2048.0 1800.0 193.8330841064453
2048.0 1900.0 194.2915802001953
2048.0 2000.0 180.43646240234375
2048.0 2100.0 172.95404052734375
2048.0 2200.0 168.63755798339844
2048.0 2300.0 163.0966796875
2048.0 2400.0 159.1494598388672
2048.0 2500.0 158.0999755859375
2048.0 2600.0 155.06570434570312
2048.0 2700.0 151.09332275390625
2048.0 2800.0 148.67840576171875
2048.0 2900.0 144.595703125
2048.0 3000.0 142.4991912841797
2048.0 3100.0 141.20623779296875
2048.0 3200.0 137.3223114013672
2048.0 3300.0 137.88027954101562
2048.0 3400.0 138.27090454101562
2048.0 3500.0 131.34844970703125
2048.0 3600.0 130.12722778320312
2048.0 3700.0 127.261474609375
2048.0 3800.0 126.47802734375
2048.0 3900.0 126.83360290527344
2048.0 4000.0 123.656982421875
2048.0 4100.0 124.70295715332031
2048.0 4200.0 123.04069519042969
2048.0 4300.0 118.31414794921875
2048.0 4400.0 117.31086730957031
2048.0 4500.0 119.84654235839844
2048.0 4600.0 116.59566497802734
2048.0 4700.0 114.2307357788086
2048.0 4800.0 113.13399505615234
2048.0 4900.0 111.93035888671875
2048.0 5000.0 111.973876953125
2048.0 5100.0 113.8172836303711
2048.0 5200.0 110.10538482666016
2048.0 5300.0 111.9374008178711
2048.0 5400.0 109.9056396484375
2048.0 5500.0 110.38919830322266
2048.0 5600.0 109.903564453125
2048.0 5700.0 109.24388122558594
2048.0 5800.0 107.43499755859375
2048.0 5900.0 108.1579818725586
2048.0 6000.0 106.89937591552734
2048.0 6100.0 105.67634582519531
2048.0 6200.0 105.4231948852539
2048.0 6300.0 104.79827880859375
2048.0 6400.0 103.87162017822266
2048.0 6500.0 103.79048156738281
2048.0 6600.0 103.65089416503906
2048.0 6700.0 103.34538269042969
2048.0 6800.0 103.4427490234375
2048.0 6900.0 102.78914642333984
2048.0 7000.0 102.85286712646484
2048.0 7100.0 101.4025650024414
2048.0 7200.0 103.54200744628906
2048.0 7300.0 101.42196655273438
2048.0 7400.0 102.14111328125
2048.0 7500.0 101.15901947021484
2048.0 7600.0 101.00054931640625
2048.0 7700.0 100.61647033691406
2048.0 7800.0 100.34041595458984
2048.0 7900.0 100.12017822265625
2048.0 8000.0 99.46946716308594
2048.0 8100.0 99.4172592163086
2048.0 8200.0 98.99691772460938
2048.0 8300.0 99.0174560546875
2048.0 8400.0 99.28532409667969
2048.0 8500.0 97.88711547851562
2048.0 8600.0 97.18721771240234
2048.0 8700.0 98.59125518798828
2048.0 8800.0 98.17762756347656
2048.0 8900.0 97.76847076416016
2048.0 9000.0 97.70740509033203
2048.0 9100.0 97.95930480957031
2048.0 9200.0 98.44217681884766
2048.0 9300.0 97.1147232055664
2048.0 9400.0 96.92223358154297
2048.0 9500.0 96.84576416015625
2048.0 9600.0 96.90934753417969
2048.0 9700.0 96.59445190429688
2048.0 9800.0 96.20243835449219
2048.0 9900.0 95.2727279663086
2048.0 10000.0 95.69309997558594
2048.0 10100.0 96.52272033691406
2048.0 10200.0 97.10777282714844
2048.0 10300.0 94.72879791259766
2048.0 10400.0 95.98125457763672
2048.0 10500.0 95.73394012451172
2048.0 10600.0 96.01625061035156
2048.0 10700.0 95.33451843261719
2048.0 10800.0 95.77656555175781
2048.0 10900.0 95.68805694580078
2048.0 11000.0 95.80000305175781
2048.0 11100.0 94.68534851074219
2048.0 11200.0 95.4573745727539
2048.0 11300.0 95.66313934326172
2048.0 11400.0 95.72579193115234
2048.0 11500.0 95.34648132324219
2048.0 11600.0 95.24952697753906
2048.0 11700.0 94.50493621826172
2048.0 11800.0 94.39815521240234
2048.0 11900.0 94.92902374267578
2048.0 12000.0 95.84751892089844
2048.0 12100.0 94.83427429199219
2048.0 12200.0 94.84123229980469
2048.0 12300.0 94.56407165527344
2048.0 12400.0 93.52647399902344
2048.0 12500.0 94.81429290771484
2048.0 12600.0 94.00414276123047
2048.0 12700.0 93.81024169921875
2048.0 12800.0 93.80510711669922
2048.0 12900.0 94.73082733154297
2048.0 13000.0 94.28511810302734
2048.0 13100.0 94.11798095703125
2048.0 13200.0 94.76997375488281
2048.0 13300.0 94.4103775024414
2048.0 13400.0 93.61228942871094
2048.0 13500.0 94.42146301269531
2048.0 13600.0 94.65686798095703
2048.0 13700.0 93.88035583496094
2048.0 13800.0 93.47562408447266
2048.0 13900.0 93.78949737548828
2048.0 14000.0 93.17382049560547
2048.0 14100.0 93.05929565429688
2048.0 14200.0 93.81094360351562
2048.0 14300.0 93.70478820800781
2048.0 14400.0 93.85096740722656
2048.0 14500.0 93.50251770019531
2048.0 14600.0 93.16920471191406
2048.0 14700.0 93.48753356933594
2048.0 14800.0 93.23700714111328
2048.0 14900.0 93.29779052734375
2048.0 15000.0 93.27782440185547
2048.0 15100.0 93.33544158935547
2048.0 15200.0 93.76289367675781
2048.0 15300.0 93.18708801269531
2048.0 15400.0 93.32655334472656
2048.0 15500.0 93.41316223144531
2048.0 15600.0 92.61519622802734
2048.0 15700.0 93.07319641113281
2048.0 15800.0 93.420654296875
2048.0 15900.0 93.19155883789062
2048.0 16000.0 92.4121322631836
2048.0 16100.0 93.22463989257812
2048.0 16200.0 92.40434265136719
2048.0 16300.0 93.78435516357422
2048.0 16400.0 92.79878234863281
2048.0 16500.0 92.77227020263672
2048.0 16600.0 93.1941146850586
2048.0 16700.0 92.13475036621094
2048.0 16800.0 93.02424621582031
2048.0 16900.0 92.17594146728516
2048.0 17000.0 93.2428970336914
2048.0 17100.0 92.3573989868164
2048.0 17200.0 92.11180114746094
2048.0 17300.0 93.07172393798828
2048.0 17400.0 92.78215026855469
2048.0 17500.0 92.5506591796875
2048.0 17600.0 93.3017578125
2048.0 17700.0 92.72746276855469
2048.0 17800.0 91.734375
2048.0 17900.0 92.693115234375
2048.0 18000.0 92.36531829833984
2048.0 18100.0 92.73407745361328
2048.0 18200.0 92.23088073730469
2048.0 18300.0 92.44322967529297
2048.0 18400.0 92.3913345336914
2048.0 18500.0 92.13156127929688
2048.0 18600.0 91.74250030517578
2048.0 18700.0 91.53999328613281
2048.0 18800.0 91.8428726196289
2048.0 18900.0 92.30552673339844
2048.0 19000.0 92.18463134765625
2048.0 19100.0 92.66294860839844
2048.0 19200.0 91.46913146972656
2048.0 19300.0 91.94429779052734
2048.0 19400.0 92.59522247314453
2048.0 19500.0 92.12755584716797
2048.0 19600.0 92.0375747680664
2048.0 19700.0 92.45357513427734
2048.0 19800.0 91.96620178222656
2048.0 19900.0 91.43291473388672
2048.0 20000.0 92.08338165283203
2048.0 21000.0 90.11287689208984
2048.0 22000.0 91.43586730957031
2048.0 23000.0 91.41415405273438
2048.0 24000.0 90.57919311523438
2048.0 25000.0 89.97793579101562
2048.0 26000.0 89.19407653808594
2048.0 27000.0 87.97087860107422
2048.0 28000.0 86.98771667480469
2048.0 29000.0 85.9146728515625
2048.0 30000.0 85.19002532958984
2048.0 31000.0 84.48198699951172
2048.0 32000.0 84.06959533691406
2048.0 33000.0 83.69661712646484
2048.0 34000.0 83.1082763671875
2048.0 35000.0 82.63028717041016
2048.0 36000.0 82.09076690673828
2048.0 37000.0 81.8546371459961
2048.0 38000.0 81.5593032836914
2048.0 39000.0 81.28044128417969
2048.0 40000.0 81.02022552490234
2048.0 41000.0 80.8392105102539
2048.0 42000.0 80.56666564941406
2048.0 43000.0 80.29376220703125
2048.0 44000.0 80.15782165527344
2048.0 45000.0 79.93507385253906
2048.0 46000.0 79.78242492675781
2048.0 47000.0 79.65953826904297
2048.0 48000.0 79.41830444335938
2048.0 49000.0 79.28173828125
2048.0 50000.0 79.06365966796875
2048.0 51000.0 78.91270446777344
2048.0 52000.0 78.97669982910156
2048.0 53000.0 78.84523010253906
2048.0 54000.0 78.71697998046875
2048.0 55000.0 78.68328094482422
2048.0 56000.0 78.60850524902344
2048.0 57000.0 78.55024719238281
2048.0 58000.0 78.53704071044922
2048.0 59000.0 78.56529998779297
2048.0 60000.0 78.51994323730469
2048.0 61000.0 78.47197723388672
2048.0 62000.0 78.44963073730469
2048.0 63000.0 78.3722152709961
2048.0 64000.0 78.36822509765625
2048.0 65000.0 78.3415756225586
2048.0 66000.0 78.35917663574219
2048.0 67000.0 78.30883026123047
2048.0 68000.0 78.30015563964844
2048.0 69000.0 78.29871368408203
2048.0 70000.0 78.31018829345703
2048.0 71000.0 78.3438491821289
2048.0 72000.0 78.3740005493164
2048.0 73000.0 78.34440612792969
2048.0 74000.0 78.31747436523438
2048.0 75000.0 78.28831481933594
2048.0 76000.0 78.25303649902344
2048.0 77000.0 78.24726867675781
2048.0 78000.0 78.2426986694336
2048.0 79000.0 78.23921203613281
2048.0 80000.0 78.22723388671875
2048.0 81000.0 78.22198486328125
2048.0 82000.0 78.1717300415039
2048.0 83000.0 78.13214874267578
2048.0 84000.0 78.11735534667969
2048.0 85000.0 78.10301208496094
2048.0 86000.0 78.11122131347656
2048.0 87000.0 78.1232681274414
2048.0 88000.0 78.16246795654297
2048.0 89000.0 78.17453002929688
2048.0 90000.0 78.19400787353516
2048.0 91000.0 78.19647216796875
2048.0 92000.0 78.19071960449219
2048.0 93000.0 78.18293762207031
2048.0 94000.0 78.19367980957031
2048.0 95000.0 78.195068359375
2048.0 96000.0 78.2021484375
2048.0 97000.0 78.20439910888672
2048.0 98000.0 78.19574737548828
2048.0 99000.0 78.17724609375
2048.0 100000.0 78.18696594238281

4096.0 1000.0 221.23486328125
4096.0 1100.0 237.0042724609375
4096.0 1200.0 233.57583618164062
4096.0 1300.0 236.060302734375
4096.0 1400.0 252.8535614013672
4096.0 1500.0 251.1003875732422
4096.0 1600.0 260.0628967285156
4096.0 1700.0 278.2774353027344
4096.0 1800.0 265.56817626953125
4096.0 1900.0 259.1939697265625
4096.0 2000.0 275.9291076660156
4096.0 2100.0 258.8256530761719
4096.0 2200.0 273.09271240234375
4096.0 2300.0 264.234130859375
4096.0 2400.0 248.6641082763672
4096.0 2500.0 251.4728240966797
4096.0 2600.0 244.939697265625
4096.0 2700.0 240.63796997070312
4096.0 2800.0 246.6536102294922
4096.0 2900.0 230.6785125732422
4096.0 3000.0 214.8535614013672
4096.0 3100.0 214.00027465820312
4096.0 3200.0 202.75057983398438
4096.0 3300.0 192.8293914794922
4096.0 3400.0 182.08743286132812
4096.0 3500.0 182.85289001464844
4096.0 3600.0 173.15203857421875
4096.0 3700.0 172.15206909179688
4096.0 3800.0 166.78880310058594
4096.0 3900.0 161.39791870117188
4096.0 4000.0 160.962890625
4096.0 4100.0 157.58023071289062
4096.0 4200.0 153.31875610351562
4096.0 4300.0 151.0223846435547
4096.0 4400.0 144.91262817382812
4096.0 4500.0 140.25857543945312
4096.0 4600.0 142.84109497070312
4096.0 4700.0 138.84542846679688
4096.0 4800.0 136.59527587890625
4096.0 4900.0 135.44842529296875
4096.0 5000.0 132.7240447998047
4096.0 5100.0 136.89865112304688
4096.0 5200.0 129.7989044189453
4096.0 5300.0 129.81137084960938
4096.0 5400.0 124.8634033203125
4096.0 5500.0 123.70472717285156
4096.0 5600.0 121.94581604003906
4096.0 5700.0 123.41802978515625
4096.0 5800.0 121.18355560302734
4096.0 5900.0 120.01080322265625
4096.0 6000.0 120.14117431640625
4096.0 6100.0 118.08343505859375
4096.0 6200.0 116.128173828125
4096.0 6300.0 116.4166488647461
4096.0 6400.0 115.0251693725586
4096.0 6500.0 114.5887680053711
4096.0 6600.0 112.89241027832031
4096.0 6700.0 113.78658294677734
4096.0 6800.0 111.25054931640625
4096.0 6900.0 113.4534683227539
4096.0 7000.0 110.30952453613281
4096.0 7100.0 110.8340072631836
4096.0 7200.0 110.5577621459961
4096.0 7300.0 110.28662109375
4096.0 7400.0 110.40299987792969
4096.0 7500.0 110.52323150634766
4096.0 7600.0 108.8613510131836
4096.0 7700.0 108.03279876708984
4096.0 7800.0 109.2175521850586
4096.0 7900.0 108.53646087646484
4096.0 8000.0 109.44538879394531
4096.0 8100.0 107.8807373046875
4096.0 8200.0 106.90303802490234
4096.0 8300.0 108.7652816772461
4096.0 8400.0 108.1989517211914
4096.0 8500.0 107.25406646728516
4096.0 8600.0 107.89166259765625
4096.0 8700.0 107.10609436035156
4096.0 8800.0 107.08729553222656
4096.0 8900.0 106.99275970458984
4096.0 9000.0 106.8486557006836
4096.0 9100.0 108.62840270996094
4096.0 9200.0 106.0915298461914
4096.0 9300.0 106.41178131103516
4096.0 9400.0 107.2131576538086
4096.0 9500.0 106.08030700683594
4096.0 9600.0 106.10649108886719
4096.0 9700.0 107.3459701538086
4096.0 9800.0 107.63108825683594
4096.0 9900.0 107.81962585449219
4096.0 10000.0 106.3218765258789
4096.0 10100.0 107.7680892944336
4096.0 10200.0 106.32230377197266
4096.0 10300.0 106.12408447265625
4096.0 10400.0 106.47767639160156
4096.0 10500.0 106.73046875
4096.0 10600.0 106.13472747802734
4096.0 10700.0 106.3423843383789
4096.0 10800.0 105.84675598144531
4096.0 10900.0 106.8150863647461
4096.0 11000.0 106.5959701538086
4096.0 11100.0 105.91065979003906
4096.0 11200.0 105.6129379272461
4096.0 11300.0 105.8230209350586
4096.0 11400.0 105.32490539550781
4096.0 11500.0 105.48637390136719
4096.0 11600.0 105.8852767944336
4096.0 11700.0 105.8490982055664
4096.0 11800.0 105.25663757324219
4096.0 11900.0 105.05987548828125
4096.0 12000.0 104.8782958984375
4096.0 12100.0 105.25398254394531
4096.0 12200.0 104.3945541381836
4096.0 12300.0 106.8275146484375
4096.0 12400.0 105.74566650390625
4096.0 12500.0 106.20963287353516
4096.0 12600.0 104.28433990478516
4096.0 12700.0 103.84266662597656
4096.0 12800.0 104.8743896484375
4096.0 12900.0 104.80043029785156
4096.0 13000.0 104.91801452636719
4096.0 13100.0 104.45616149902344
4096.0 13200.0 104.43986511230469
4096.0 13300.0 104.07017517089844
4096.0 13400.0 104.5471420288086
4096.0 13500.0 103.40370178222656
4096.0 13600.0 104.42855072021484
4096.0 13700.0 104.71478271484375
4096.0 13800.0 104.3936538696289
4096.0 13900.0 103.0359115600586
4096.0 14000.0 103.07450866699219
4096.0 14100.0 102.41678619384766
4096.0 14200.0 103.99797058105469
4096.0 14300.0 104.41111755371094
4096.0 14400.0 104.2956314086914
4096.0 14500.0 103.33036041259766
4096.0 14600.0 103.52024841308594
4096.0 14700.0 103.48323059082031
4096.0 14800.0 103.1924819946289
4096.0 14900.0 103.7663803100586
4096.0 15000.0 103.57908630371094
4096.0 15100.0 102.97001647949219
4096.0 15200.0 104.65919494628906
4096.0 15300.0 104.94210052490234
4096.0 15400.0 104.11921691894531
4096.0 15500.0 103.57135009765625
4096.0 15600.0 103.7821273803711
4096.0 15700.0 104.1637954711914
4096.0 15800.0 104.1288070678711
4096.0 15900.0 103.9725570678711
4096.0 16000.0 103.58784484863281
4096.0 16100.0 103.98976135253906
4096.0 16200.0 102.8642578125
4096.0 16300.0 103.44892883300781
4096.0 16400.0 103.09562683105469
4096.0 16500.0 103.7529067993164
4096.0 16600.0 103.19229888916016
4096.0 16700.0 104.34757995605469
4096.0 16800.0 102.91322326660156
4096.0 16900.0 103.31768798828125
4096.0 17000.0 102.24136352539062
4096.0 17100.0 104.04371643066406
4096.0 17200.0 102.92182922363281
4096.0 17300.0 104.22239685058594
4096.0 17400.0 103.81483459472656
4096.0 17500.0 104.00992584228516
4096.0 17600.0 103.85295104980469
4096.0 17700.0 103.48576354980469
4096.0 17800.0 103.3672103881836
4096.0 17900.0 102.85089111328125
4096.0 18000.0 102.91111755371094
4096.0 18100.0 104.12088775634766
4096.0 18200.0 102.80998229980469
4096.0 18300.0 103.01959228515625
4096.0 18400.0 103.32743072509766
4096.0 18500.0 103.29808044433594
4096.0 18600.0 102.42093658447266
4096.0 18700.0 103.28971862792969
4096.0 18800.0 102.722412109375
4096.0 18900.0 102.68892669677734
4096.0 19000.0 103.0257339477539
4096.0 19100.0 102.86922454833984
4096.0 19200.0 103.48649597167969
4096.0 19300.0 103.94166564941406
4096.0 19400.0 103.43595886230469
4096.0 19500.0 103.0413589477539
4096.0 19600.0 102.26820373535156
4096.0 19700.0 103.0711669921875
4096.0 19800.0 103.40360260009766
4096.0 19900.0 103.2339096069336
4096.0 20000.0 103.39469909667969
4096.0 21000.0 96.49784851074219
4096.0 22000.0 96.54647827148438
4096.0 23000.0 97.15882873535156
4096.0 24000.0 94.73481750488281
4096.0 25000.0 94.03065490722656
4096.0 26000.0 92.42341613769531
4096.0 27000.0 90.9928970336914
4096.0 28000.0 90.35660552978516
4096.0 29000.0 89.53280639648438
4096.0 30000.0 88.84446716308594
4096.0 31000.0 87.82852172851562
4096.0 32000.0 86.9287338256836
4096.0 33000.0 86.40707397460938
4096.0 34000.0 85.43403625488281
4096.0 35000.0 85.0927734375
4096.0 36000.0 84.62554168701172
4096.0 37000.0 84.05415344238281
4096.0 38000.0 83.51870727539062
4096.0 39000.0 83.16819763183594
4096.0 40000.0 82.92875671386719
4096.0 41000.0 82.54849243164062
4096.0 42000.0 82.31678771972656
4096.0 43000.0 82.23722839355469
4096.0 44000.0 81.87498474121094
4096.0 45000.0 81.89712524414062
4096.0 46000.0 81.51411437988281
4096.0 47000.0 81.3498306274414
4096.0 48000.0 80.91546630859375
4096.0 49000.0 80.90015411376953
4096.0 50000.0 80.68525695800781
4096.0 51000.0 80.71061706542969
4096.0 52000.0 80.48342895507812
4096.0 53000.0 80.5193862915039
4096.0 54000.0 80.30475616455078
4096.0 55000.0 80.25531005859375
4096.0 56000.0 80.25543975830078
4096.0 57000.0 80.08653259277344
4096.0 58000.0 80.0438461303711
4096.0 59000.0 79.94124603271484
4096.0 60000.0 79.82050323486328
4096.0 61000.0 79.77049255371094
4096.0 62000.0 79.76395416259766
4096.0 63000.0 79.73989868164062
4096.0 64000.0 79.74302673339844
4096.0 65000.0 79.67439270019531
4096.0 66000.0 79.67195892333984
4096.0 67000.0 79.58972930908203
4096.0 68000.0 79.58682250976562
4096.0 69000.0 79.56979370117188
4096.0 70000.0 79.52134704589844
4096.0 71000.0 79.5078353881836
4096.0 72000.0 79.50593566894531
4096.0 73000.0 79.53538513183594
4096.0 74000.0 79.47481536865234
4096.0 75000.0 79.48810577392578
4096.0 76000.0 79.44574737548828
4096.0 77000.0 79.42351531982422
4096.0 78000.0 79.4175033569336
4096.0 79000.0 79.42308044433594
4096.0 80000.0 79.43310546875
4096.0 81000.0 79.44462585449219
4096.0 82000.0 79.42829132080078
4096.0 83000.0 79.44220733642578
4096.0 84000.0 79.54692077636719
4096.0 85000.0 79.49129486083984
4096.0 86000.0 79.47968292236328
4096.0 87000.0 79.45635223388672
4096.0 88000.0 79.44676971435547
4096.0 89000.0 79.43798828125
4096.0 90000.0 79.44995880126953
4096.0 91000.0 79.46128845214844
4096.0 92000.0 79.43917083740234
4096.0 93000.0 79.4541015625
4096.0 94000.0 79.44815063476562
4096.0 95000.0 79.43537139892578
4096.0 96000.0 79.42720794677734
4096.0 97000.0 79.4297103881836
4096.0 98000.0 79.43277740478516
4096.0 99000.0 79.4394302368164
4096.0 100000.0 79.42414855957031

8192.0 1000.0 250.83309936523438
8192.0 1100.0 239.7760772705078
8192.0 1200.0 249.5991973876953
8192.0 1300.0 260.95526123046875
8192.0 1400.0 255.21463012695312
8192.0 1500.0 263.46331787109375
8192.0 1600.0 273.81646728515625
8192.0 1700.0 271.9120178222656
8192.0 1800.0 271.02874755859375
8192.0 1900.0 261.43994140625
8192.0 2000.0 272.84539794921875
8192.0 2100.0 261.68511962890625
8192.0 2200.0 277.27569580078125
8192.0 2300.0 259.5483093261719
8192.0 2400.0 244.8466339111328
8192.0 2500.0 264.42462158203125
8192.0 2600.0 251.7708282470703
8192.0 2700.0 232.0669403076172
8192.0 2800.0 223.56201171875
8192.0 2900.0 222.72348022460938
8192.0 3000.0 214.10061645507812
8192.0 3100.0 209.0817108154297
8192.0 3200.0 186.0048065185547
8192.0 3300.0 182.79318237304688
8192.0 3400.0 176.37838745117188
8192.0 3500.0 171.86802673339844
8192.0 3600.0 163.59945678710938
8192.0 3700.0 167.85174560546875
8192.0 3800.0 154.83572387695312
8192.0 3900.0 153.6099853515625
8192.0 4000.0 150.05503845214844
8192.0 4100.0 148.32839965820312
8192.0 4200.0 147.90264892578125
8192.0 4300.0 146.76010131835938
8192.0 4400.0 142.16409301757812
8192.0 4500.0 140.47181701660156
8192.0 4600.0 139.86685180664062
8192.0 4700.0 141.29385375976562
8192.0 4800.0 135.85772705078125
8192.0 4900.0 134.03720092773438
8192.0 5000.0 134.53237915039062
8192.0 5100.0 133.61485290527344
8192.0 5200.0 131.8739013671875
8192.0 5300.0 130.8140106201172
8192.0 5400.0 131.0756072998047
8192.0 5500.0 132.61778259277344
8192.0 5600.0 130.1355743408203
8192.0 5700.0 127.21099853515625
8192.0 5800.0 127.6866683959961
8192.0 5900.0 123.1471939086914
8192.0 6000.0 124.9276123046875
8192.0 6100.0 121.87159729003906
8192.0 6200.0 121.3935317993164
8192.0 6300.0 121.74894714355469
8192.0 6400.0 121.09561920166016
8192.0 6500.0 120.26590728759766
8192.0 6600.0 118.19087219238281
8192.0 6700.0 118.2536849975586
8192.0 6800.0 117.52409362792969
8192.0 6900.0 118.40296936035156
8192.0 7000.0 116.6664047241211
8192.0 7100.0 116.69450378417969
8192.0 7200.0 116.0087890625
8192.0 7300.0 116.9195785522461
8192.0 7400.0 118.92974853515625
8192.0 7500.0 116.31764221191406
8192.0 7600.0 116.67079162597656
8192.0 7700.0 114.94490051269531
8192.0 7800.0 113.9551773071289
8192.0 7900.0 114.8729019165039
8192.0 8000.0 114.81761169433594
8192.0 8100.0 113.44816589355469
8192.0 8200.0 113.66292572021484
8192.0 8300.0 114.87093353271484
8192.0 8400.0 112.97883605957031
8192.0 8500.0 113.87348937988281
8192.0 8600.0 113.90290832519531
8192.0 8700.0 113.03807067871094
8192.0 8800.0 113.0398941040039
8192.0 8900.0 113.10990905761719
8192.0 9000.0 112.88893127441406
8192.0 9100.0 114.01106262207031
8192.0 9200.0 112.24117279052734
8192.0 9300.0 113.1701431274414
8192.0 9400.0 112.90889739990234
8192.0 9500.0 113.37459564208984
8192.0 9600.0 111.21455383300781
8192.0 9700.0 112.3359375
8192.0 9800.0 112.23616790771484
8192.0 9900.0 111.8304214477539
8192.0 10000.0 112.11512756347656
8192.0 10100.0 113.0796890258789
8192.0 10200.0 112.49327087402344
8192.0 10300.0 112.6927719116211
8192.0 10400.0 112.10398864746094
8192.0 10500.0 110.31446838378906
8192.0 10600.0 113.4958267211914
8192.0 10700.0 111.9580078125
8192.0 10800.0 111.63539123535156
8192.0 10900.0 113.1390609741211
8192.0 11000.0 112.79804992675781
8192.0 11100.0 112.7848129272461
8192.0 11200.0 112.31109619140625
8192.0 11300.0 111.8448257446289
8192.0 11400.0 113.30419921875
8192.0 11500.0 113.39200592041016
8192.0 11600.0 113.0858154296875
8192.0 11700.0 112.3563232421875
8192.0 11800.0 111.3453598022461
8192.0 11900.0 112.3110580444336
8192.0 12000.0 111.38985443115234
8192.0 12100.0 113.3684310913086
8192.0 12200.0 113.50379943847656
8192.0 12300.0 113.36653137207031
8192.0 12400.0 111.94454193115234
8192.0 12500.0 113.97493743896484
8192.0 12600.0 113.30259704589844
8192.0 12700.0 112.2504653930664
8192.0 12800.0 112.79719543457031
8192.0 12900.0 113.48582458496094
8192.0 13000.0 113.08775329589844
8192.0 13100.0 112.70091247558594
8192.0 13200.0 112.97721099853516
8192.0 13300.0 113.62223815917969
8192.0 13400.0 113.14839172363281
8192.0 13500.0 113.14710998535156
8192.0 13600.0 112.6096420288086
8192.0 13700.0 112.873779296875
8192.0 13800.0 113.53395080566406
8192.0 13900.0 113.00142669677734
8192.0 14000.0 113.1509780883789
8192.0 14100.0 113.3172836303711
8192.0 14200.0 112.84637451171875
8192.0 14300.0 112.06968688964844
8192.0 14400.0 112.8974609375
8192.0 14500.0 111.88055419921875
8192.0 14600.0 111.79664611816406
8192.0 14700.0 112.81590270996094
8192.0 14800.0 112.79914855957031
8192.0 14900.0 112.6248550415039
8192.0 15000.0 112.46942138671875
8192.0 15100.0 113.4850082397461
8192.0 15200.0 113.34507751464844
8192.0 15300.0 112.31459045410156
8192.0 15400.0 111.75773620605469
8192.0 15500.0 114.22689056396484
8192.0 15600.0 113.53144836425781
8192.0 15700.0 115.14485931396484
8192.0 15800.0 113.2427978515625
8192.0 15900.0 114.45536804199219
8192.0 16000.0 115.57740783691406
8192.0 16100.0 114.42585754394531
8192.0 16200.0 113.48078918457031
8192.0 16300.0 112.3032455444336
8192.0 16400.0 114.82640075683594
8192.0 16500.0 113.93318939208984
8192.0 16600.0 113.8602294921875
8192.0 16700.0 112.7916030883789
8192.0 16800.0 113.1530532836914
8192.0 16900.0 114.85638427734375
8192.0 17000.0 113.49609375
8192.0 17100.0 114.0386734008789
8192.0 17200.0 113.3724594116211
8192.0 17300.0 115.64286041259766
8192.0 17400.0 113.85322570800781
8192.0 17500.0 114.56245422363281
8192.0 17600.0 113.42469787597656
8192.0 17700.0 113.62535095214844
8192.0 17800.0 114.43336486816406
8192.0 17900.0 115.121337890625
8192.0 18000.0 114.28785705566406
8192.0 18100.0 114.89005279541016
8192.0 18200.0 114.0880126953125
8192.0 18300.0 112.8311996459961
8192.0 18400.0 113.3705825805664
8192.0 18500.0 113.33296966552734
8192.0 18600.0 114.1992416381836
8192.0 18700.0 113.2900161743164
8192.0 18800.0 113.71336364746094
8192.0 18900.0 114.59918212890625
8192.0 19000.0 114.74617004394531
8192.0 19100.0 113.3245849609375
8192.0 19200.0 114.78369140625
8192.0 19300.0 114.21793365478516
8192.0 19400.0 113.9614486694336
8192.0 19500.0 113.8051528930664
8192.0 19600.0 114.07086181640625
8192.0 19700.0 113.17520904541016
8192.0 19800.0 113.9753646850586
8192.0 19900.0 114.7900161743164
8192.0 20000.0 114.2175521850586
8192.0 21000.0 103.02522277832031
8192.0 22000.0 102.92781066894531
8192.0 23000.0 101.33114624023438
8192.0 24000.0 99.5168228149414
8192.0 25000.0 97.95014190673828
8192.0 26000.0 95.73841857910156
8192.0 27000.0 94.13452911376953
8192.0 28000.0 93.12446594238281
8192.0 29000.0 92.04853820800781
8192.0 30000.0 91.50520324707031
8192.0 31000.0 90.74504089355469
8192.0 32000.0 90.34947967529297
8192.0 33000.0 89.81932067871094
8192.0 34000.0 89.27912902832031
8192.0 35000.0 89.10684967041016
8192.0 36000.0 88.03203582763672
8192.0 37000.0 88.19322967529297
8192.0 38000.0 87.44572448730469
8192.0 39000.0 87.338134765625
8192.0 40000.0 87.42878723144531
8192.0 41000.0 87.16169738769531
8192.0 42000.0 86.97611999511719
8192.0 43000.0 86.71714782714844
8192.0 44000.0 86.61221313476562
8192.0 45000.0 86.50225830078125
8192.0 46000.0 86.34230041503906
8192.0 47000.0 85.82038879394531
8192.0 48000.0 85.97608947753906
8192.0 49000.0 85.3868637084961
8192.0 50000.0 85.67121124267578
8192.0 51000.0 85.50035095214844
8192.0 52000.0 85.48145294189453
8192.0 53000.0 85.26271057128906
8192.0 54000.0 85.2676010131836
8192.0 55000.0 85.00794982910156
8192.0 56000.0 84.95216369628906
8192.0 57000.0 84.79710388183594
8192.0 58000.0 84.78203582763672
8192.0 59000.0 84.6543960571289
8192.0 60000.0 84.58589935302734
8192.0 61000.0 84.50715637207031
8192.0 62000.0 84.45497131347656
8192.0 63000.0 84.42346954345703
8192.0 64000.0 84.31675720214844
8192.0 65000.0 84.30583190917969
8192.0 66000.0 84.33206939697266
8192.0 67000.0 84.24821472167969
8192.0 68000.0 84.15534973144531
8192.0 69000.0 84.13056945800781
8192.0 70000.0 84.056640625
8192.0 71000.0 84.07598114013672
8192.0 72000.0 84.04901885986328
8192.0 73000.0 83.99388122558594
8192.0 74000.0 83.99168395996094
8192.0 75000.0 83.99658203125
8192.0 76000.0 84.03709411621094
8192.0 77000.0 84.00480651855469
8192.0 78000.0 83.94511413574219
8192.0 79000.0 83.99555969238281
8192.0 80000.0 83.99250793457031
8192.0 81000.0 83.96102142333984
8192.0 82000.0 83.90264129638672
8192.0 83000.0 83.96797180175781
8192.0 84000.0 83.97523498535156
8192.0 85000.0 83.99877166748047
8192.0 86000.0 83.98258972167969
8192.0 87000.0 83.94816589355469
8192.0 88000.0 83.96736907958984
8192.0 89000.0 83.97575378417969
8192.0 90000.0 83.98606872558594
8192.0 91000.0 83.98067474365234
8192.0 92000.0 83.97019958496094
8192.0 93000.0 83.9561767578125
8192.0 94000.0 83.95942687988281
8192.0 95000.0 83.96612548828125
8192.0 96000.0 83.99283599853516
8192.0 97000.0 83.97468566894531
8192.0 98000.0 84.03489685058594
8192.0 99000.0 84.01057434082031
8192.0 100000.0 83.96569061279297

==> csv/ps_heatmap_sgd.csv <==
1.0 21.0 0.12479115968817114
1.0 30.944444444444443 0.8148063481788428
1.0 40.888888888888886 0.8177322369143722
1.0 50.833333333333336 0.8177322369143722
1.0 60.77777777777778 0.8177322369143722
1.0 70.72222222222223 0.8177322369143722
1.0 80.66666666666667 0.8177322369143722
1.0 90.61111111111111 0.8177322369143722
1.0 100.55555555555556 0.8177322369143722
1.0 110.5 0.8177322369143722
1.0 120.44444444444444 0.8177322369143722
1.0 130.38888888888889 0.8177322369143722
1.0 140.33333333333334 0.8177322369143722
1.0 150.27777777777777 0.8177322369143722
1.0 160.22222222222223 0.8161245319920212
1.0 170.16666666666666 0.7994771382197785
1.0 180.11111111111111 0.8111589100631752
1.0 190.05555555555557 0.7588012977468368
1.0 200.0 0.7751178832857153

17.642857142857142 21.0 0.07737471250120899
17.642857142857142 30.944444444444443 0.19511831508689015
17.642857142857142 40.888888888888886 0.32825156476281003
17.642857142857142 50.833333333333336 0.32848590399122274
17.642857142857142 60.77777777777778 0.2964091883679991
17.642857142857142 70.72222222222223 0.30151752851315666
17.642857142857142 80.66666666666667 0.23825543024140963
17.642857142857142 90.61111111111111 0.20295861709390514
17.642857142857142 100.55555555555556 0.17933355395102815
17.642857142857142 110.5 0.15793494827182558
17.642857142857142 120.44444444444444 0.12230208338678741
17.642857142857142 130.38888888888889 0.10503323119628231
17.642857142857142 140.33333333333334 0.10110539652788694
17.642857142857142 150.27777777777777 0.08756993006354316
17.642857142857142 160.22222222222223 0.10790572758350041
17.642857142857142 170.16666666666666 0.10118610158502042
17.642857142857142 180.11111111111111 0.11650760938442364
17.642857142857142 190.05555555555557 0.12677299767943967
17.642857142857142 200.0 0.12999116945147995

34.285714285714285 21.0 0.06485898934020415
34.285714285714285 30.944444444444443 0.17662983187258272
34.285714285714285 40.888888888888886 0.10955356916787184
34.285714285714285 50.833333333333336 0.12887829561875036
34.285714285714285 60.77777777777778 0.13962481095324705
34.285714285714285 70.72222222222223 0.10702738546265103
34.285714285714285 80.66666666666667 0.06576025855783649
34.285714285714285 90.61111111111111 0.06719709267679067
34.285714285714285 100.55555555555556 0.09699825972697544
34.285714285714285 110.5 0.07838473092241531
34.285714285714285 120.44444444444444 0.0726720811683693
34.285714285714285 130.38888888888889 0.08969692967464078
34.285714285714285 140.33333333333334 0.08140515995650456
34.285714285714285 150.27777777777777 0.06279590699705642
34.285714285714285 160.22222222222223 0.07163198555696974
34.285714285714285 170.16666666666666 0.09970826078572784
34.285714285714285 180.11111111111111 0.09712030311442868
34.285714285714285 190.05555555555557 0.10264978124965174
34.285714285714285 200.0 0.11714247501258865

50.92857142857143 21.0 0.060999050781850625
50.92857142857143 30.944444444444443 0.3571446971838823
50.92857142857143 40.888888888888886 0.3378332068628907
50.92857142857143 50.833333333333336 0.3027474968551623
50.92857142857143 60.77777777777778 0.2858123299071381
50.92857142857143 70.72222222222223 0.23767685696431404
50.92857142857143 80.66666666666667 0.18213110730791485
50.92857142857143 90.61111111111111 0.1856412242094178
50.92857142857143 100.55555555555556 0.17693357035650575
50.92857142857143 110.5 0.17544400518165784
50.92857142857143 120.44444444444444 0.18212955575345346
50.92857142857143 130.38888888888889 0.19407259901291601
50.92857142857143 140.33333333333334 0.182646673029465
50.92857142857143 150.27777777777777 0.18938252794264257
50.92857142857143 160.22222222222223 0.20446693699728336
50.92857142857143 170.16666666666666 0.18467242077751136
50.92857142857143 180.11111111111111 0.16815022351613354
50.92857142857143 190.05555555555557 0.09864267422491772
50.92857142857143 200.0 0.08572770254515757

67.57142857142857 21.0 0.07277874965885803
67.57142857142857 30.944444444444443 0.24356173578449342
67.57142857142857 40.888888888888886 0.19957487788404701
67.57142857142857 50.833333333333336 0.2322361073422754
67.57142857142857 60.77777777777778 0.22629259849062516
67.57142857142857 70.72222222222223 0.19259331277352748
67.57142857142857 80.66666666666667 0.18078746223053313
67.57142857142857 90.61111111111111 0.15453006640151606
67.57142857142857 100.55555555555556 0.11390990130064813
67.57142857142857 110.5 0.13228573726406234
67.57142857142857 120.44444444444444 0.11516442124168094
67.57142857142857 130.38888888888889 0.11557734700986752
67.57142857142857 140.33333333333334 0.11551559470959334
67.57142857142857 150.27777777777777 0.13099792351257528
67.57142857142857 160.22222222222223 0.0790895075976913
67.57142857142857 170.16666666666666 0.08416051777435801
67.57142857142857 180.11111111111111 0.09355519824854899
67.57142857142857 190.05555555555557 0.08528371072056852
67.57142857142857 200.0 0.09875631731328426

84.21428571428571 21.0 0.059870170835502626
84.21428571428571 30.944444444444443 0.2640670640365848
84.21428571428571 40.888888888888886 0.25327315077329715
84.21428571428571 50.833333333333336 0.2411399281129646
84.21428571428571 60.77777777777778 0.18357442453422362
84.21428571428571 70.72222222222223 0.1182891081738993
84.21428571428571 80.66666666666667 0.10040547172798404
84.21428571428571 90.61111111111111 0.12897549971774627
84.21428571428571 100.55555555555556 0.0899693624644416
84.21428571428571 110.5 0.11024966049183586
84.21428571428571 120.44444444444444 0.10917302795622603
84.21428571428571 130.38888888888889 0.0954024641890264
84.21428571428571 140.33333333333334 0.09205628400824549
84.21428571428571 150.27777777777777 0.10177371647065048
84.21428571428571 160.22222222222223 0.07127244781234968
84.21428571428571 170.16666666666666 0.12354199034437045
84.21428571428571 180.11111111111111 0.10476805266924376
84.21428571428571 190.05555555555557 0.10874268469161737
84.21428571428571 200.0 0.08584817206625511

100.85714285714286 21.0 0.061043812217871515
100.85714285714286 30.944444444444443 0.25407658085573354
100.85714285714286 40.888888888888886 0.2351334814266838
100.85714285714286 50.833333333333336 0.22821198864402908
100.85714285714286 60.77777777777778 0.1905259966329139
100.85714285714286 70.72222222222223 0.1613697927125323
100.85714285714286 80.66666666666667 0.1615768694131099
100.85714285714286 90.61111111111111 0.17935561400258054
100.85714285714286 100.55555555555556 0.18133900542553322
100.85714285714286 110.5 0.19428302460887126
100.85714285714286 120.44444444444444 0.17209720981674856
100.85714285714286 130.38888888888889 0.13359820828175992
100.85714285714286 140.33333333333334 0.10470853577387758
100.85714285714286 150.27777777777777 0.0811972648554375
100.85714285714286 160.22222222222223 0.12558178461294606
100.85714285714286 170.16666666666666 0.09757248783706898
100.85714285714286 180.11111111111111 0.08648581919632223
100.85714285714286 190.05555555555557 0.061877219426412625
100.85714285714286 200.0 0.06286195769847494

117.5 21.0 0.05779134417017303
117.5 30.944444444444443 0.41062196788039323
117.5 40.888888888888886 0.3159795629893223
117.5 50.833333333333336 0.28388714014077826
117.5 60.77777777777778 0.223856190872369
117.5 70.72222222222223 0.16976119540396603
117.5 80.66666666666667 0.14320747764322256
117.5 90.61111111111111 0.12592265422381368
117.5 100.55555555555556 0.15605575576888964
117.5 110.5 0.14613801845104882
117.5 120.44444444444444 0.12757158062508522
117.5 130.38888888888889 0.0967554693445248
117.5 140.33333333333334 0.10094293837610077
117.5 150.27777777777777 0.07644010031797367
117.5 160.22222222222223 0.062470604269914264
117.5 170.16666666666666 0.07015308110547114
117.5 180.11111111111111 0.06799374002955515
117.5 190.05555555555557 0.09046229429613918
117.5 200.0 0.08198423984993694

134.14285714285714 21.0 0.08918624467126393
134.14285714285714 30.944444444444443 0.4204988514381565
134.14285714285714 40.888888888888886 0.3579828317882713
134.14285714285714 50.833333333333336 0.32297460974042924
134.14285714285714 60.77777777777778 0.3464061040695121
134.14285714285714 70.72222222222223 0.3576553740597415
134.14285714285714 80.66666666666667 0.3543861331641188
134.14285714285714 90.61111111111111 0.28397585085850663
134.14285714285714 100.55555555555556 0.2846223928301357
134.14285714285714 110.5 0.22228567604187638
134.14285714285714 120.44444444444444 0.23616986325021477
134.14285714285714 130.38888888888889 0.1904210270032079
134.14285714285714 140.33333333333334 0.13031097090625043
134.14285714285714 150.27777777777777 0.1728868421453757
134.14285714285714 160.22222222222223 0.16893295117144083
134.14285714285714 170.16666666666666 0.17749752463582907
134.14285714285714 180.11111111111111 0.1529928590306396
134.14285714285714 190.05555555555557 0.1646379577062998
134.14285714285714 200.0 0.11835615403962123

150.78571428571428 21.0 0.08604425056939945
150.78571428571428 30.944444444444443 0.3852995542846761
150.78571428571428 40.888888888888886 0.4090460807764025
150.78571428571428 50.833333333333336 0.4242647538255717
150.78571428571428 60.77777777777778 0.34649765220918705
150.78571428571428 70.72222222222223 0.34097204185615604
150.78571428571428 80.66666666666667 0.3101367322197213
150.78571428571428 90.61111111111111 0.3359739165857115
150.78571428571428 100.55555555555556 0.3176491816015855
150.78571428571428 110.5 0.30592700925439814
150.78571428571428 120.44444444444444 0.2763656060562493
150.78571428571428 130.38888888888889 0.2538818472886678
150.78571428571428 140.33333333333334 0.2268457064247818
150.78571428571428 150.27777777777777 0.18232611115782096
150.78571428571428 160.22222222222223 0.10868219601234437
150.78571428571428 170.16666666666666 0.07856242202881486
150.78571428571428 180.11111111111111 0.0832461465318914
150.78571428571428 190.05555555555557 0.06042773259484245
150.78571428571428 200.0 0.06319666368523054

167.42857142857142 21.0 0.0624083014701204
167.42857142857142 30.944444444444443 0.38817518794141626
167.42857142857142 40.888888888888886 0.3769447014163757
167.42857142857142 50.833333333333336 0.2932902792282288
167.42857142857142 60.77777777777778 0.2805280878879353
167.42857142857142 70.72222222222223 0.3076204344222517
167.42857142857142 80.66666666666667 0.2460468429563692
167.42857142857142 90.61111111111111 0.15827631999491892
167.42857142857142 100.55555555555556 0.10775797161534087
167.42857142857142 110.5 0.1238207358503249
167.42857142857142 120.44444444444444 0.12418297020766215
167.42857142857142 130.38888888888889 0.12548904010270132
167.42857142857142 140.33333333333334 0.15120816840908402
167.42857142857142 150.27777777777777 0.13906971383755395
167.42857142857142 160.22222222222223 0.16788499468623222
167.42857142857142 170.16666666666666 0.14235433605710904
167.42857142857142 180.11111111111111 0.125664691303759
167.42857142857142 190.05555555555557 0.12981223752625523
167.42857142857142 200.0 0.11128135069392173

184.07142857142856 21.0 0.1194969099175704
184.07142857142856 30.944444444444443 0.3760046071288009
184.07142857142856 40.888888888888886 0.37523469049698355
184.07142857142856 50.833333333333336 0.3063712937076904
184.07142857142856 60.77777777777778 0.34412608664382394
184.07142857142856 70.72222222222223 0.33937028831294813
184.07142857142856 80.66666666666667 0.26838258900286216
184.07142857142856 90.61111111111111 0.21751786441332094
184.07142857142856 100.55555555555556 0.18325099421395694
184.07142857142856 110.5 0.16490209630618233
184.07142857142856 120.44444444444444 0.14833153563940732
184.07142857142856 130.38888888888889 0.1585503479413962
184.07142857142856 140.33333333333334 0.14659966517793668
184.07142857142856 150.27777777777777 0.1202830801442426
184.07142857142856 160.22222222222223 0.13999595229939787
184.07142857142856 170.16666666666666 0.13795541434027986
184.07142857142856 180.11111111111111 0.10162827587219969
184.07142857142856 190.05555555555557 0.06407422429624914
184.07142857142856 200.0 0.09048729327563883

200.71428571428572 21.0 0.0823673178328942
200.71428571428572 30.944444444444443 0.2515579522554806
200.71428571428572 40.888888888888886 0.26490467592823447
200.71428571428572 50.833333333333336 0.25097067996138167
200.71428571428572 60.77777777777778 0.19003988720531087
200.71428571428572 70.72222222222223 0.1592339268497991
200.71428571428572 80.66666666666667 0.13167768350442605
200.71428571428572 90.61111111111111 0.10907359508101451
200.71428571428572 100.55555555555556 0.13014995363295703
200.71428571428572 110.5 0.13486889824153975
200.71428571428572 120.44444444444444 0.1340803141076968
200.71428571428572 130.38888888888889 0.16624670928972352
200.71428571428572 140.33333333333334 0.19238308022543893
200.71428571428572 150.27777777777777 0.21118287550824544
200.71428571428572 160.22222222222223 0.1642163482647881
200.71428571428572 170.16666666666666 0.14522569370460037
200.71428571428572 180.11111111111111 0.13090201240725313
200.71428571428572 190.05555555555557 0.09807073711405433
200.71428571428572 200.0 0.08845829069635028

217.35714285714286 21.0 0.05176090487629823
217.35714285714286 30.944444444444443 0.22462963975630226
217.35714285714286 40.888888888888886 0.1805564505970516
217.35714285714286 50.833333333333336 0.1618991836936807
217.35714285714286 60.77777777777778 0.16119869372562176
217.35714285714286 70.72222222222223 0.13714419902006564
217.35714285714286 80.66666666666667 0.12283981050378437
217.35714285714286 90.61111111111111 0.12345328067417072
217.35714285714286 100.55555555555556 0.137180819237772
217.35714285714286 110.5 0.09916027493069443
217.35714285714286 120.44444444444444 0.0916208842040732
217.35714285714286 130.38888888888889 0.13752625345323105
217.35714285714286 140.33333333333334 0.16261822966982573
217.35714285714286 150.27777777777777 0.13922188327732654
217.35714285714286 160.22222222222223 0.1412810252001923
217.35714285714286 170.16666666666666 0.11921201248971017
217.35714285714286 180.11111111111111 0.16984914833198386
217.35714285714286 190.05555555555557 0.14973516957363103
217.35714285714286 200.0 0.16625015739781954

234.0 21.0 0.07502826449497321
234.0 30.944444444444443 0.3486734821130446
234.0 40.888888888888886 0.3444580273244565
234.0 50.833333333333336 0.3655754765581384
234.0 60.77777777777778 0.35641485658543004
234.0 70.72222222222223 0.32276879163422467
234.0 80.66666666666667 0.316241022182399
234.0 90.61111111111111 0.2715995285689769
234.0 100.55555555555556 0.24523080809836983
234.0 110.5 0.24368753567630536
234.0 120.44444444444444 0.2291817086939006
234.0 130.38888888888889 0.1957065186772542
234.0 140.33333333333334 0.16719745793262747
234.0 150.27777777777777 0.16157344298370277
234.0 160.22222222222223 0.13753253466352483
234.0 170.16666666666666 0.10105531628196249
234.0 180.11111111111111 0.07146968009316004
234.0 190.05555555555557 0.06895140649342058
234.0 200.0 0.05649990394320046

250.64285714285714 21.0 0.0806322250941828
250.64285714285714 30.944444444444443 0.2915675604964405
250.64285714285714 40.888888888888886 0.29645291658585304
250.64285714285714 50.833333333333336 0.25556430647816053
250.64285714285714 60.77777777777778 0.25421709791749525
250.64285714285714 70.72222222222223 0.25710302964565435
250.64285714285714 80.66666666666667 0.2702873620166202
250.64285714285714 90.61111111111111 0.2576716622961511
250.64285714285714 100.55555555555556 0.24121287833493188
250.64285714285714 110.5 0.24869246735245415
250.64285714285714 120.44444444444444 0.22682876078128889
250.64285714285714 130.38888888888889 0.19110372743703588
250.64285714285714 140.33333333333334 0.16614190264284623
250.64285714285714 150.27777777777777 0.13331785697893184
250.64285714285714 160.22222222222223 0.12117198608686855
250.64285714285714 170.16666666666666 0.0948347735982128
250.64285714285714 180.11111111111111 0.06600561796888474
250.64285714285714 190.05555555555557 0.10008075447302864
250.64285714285714 200.0 0.10241113179288311

267.2857142857143 21.0 0.1293952544172416
267.2857142857143 30.944444444444443 0.31428696478359497
267.2857142857143 40.888888888888886 0.3003717710233073
267.2857142857143 50.833333333333336 0.28790196872788365
267.2857142857143 60.77777777777778 0.2614251569461605
267.2857142857143 70.72222222222223 0.21928581691317378
267.2857142857143 80.66666666666667 0.24034660569903257
267.2857142857143 90.61111111111111 0.21173407247640133
267.2857142857143 100.55555555555556 0.1915880645351198
267.2857142857143 110.5 0.19484442950864475
267.2857142857143 120.44444444444444 0.1978488003405402
267.2857142857143 130.38888888888889 0.1702458649703718
267.2857142857143 140.33333333333334 0.17851122727887336
267.2857142857143 150.27777777777777 0.17804744727314314
267.2857142857143 160.22222222222223 0.13500101652569843
267.2857142857143 170.16666666666666 0.1752088501040161
267.2857142857143 180.11111111111111 0.11512429798086785
267.2857142857143 190.05555555555557 0.1034158875575123
267.2857142857143 200.0 0.09724196789216608

283.92857142857144 21.0 0.06521603982259316
283.92857142857144 30.944444444444443 0.36620155392515613
283.92857142857144 40.888888888888886 0.27727357247304807
283.92857142857144 50.833333333333336 0.2924853691718087
283.92857142857144 60.77777777777778 0.3066837596298674
283.92857142857144 70.72222222222223 0.30383339118371494
283.92857142857144 80.66666666666667 0.32650339640579096
283.92857142857144 90.61111111111111 0.2624860482293212
283.92857142857144 100.55555555555556 0.20942806905807126
283.92857142857144 110.5 0.20586262079378956
283.92857142857144 120.44444444444444 0.17338329620047063
283.92857142857144 130.38888888888889 0.17589284916877332
283.92857142857144 140.33333333333334 0.1690434945882007
283.92857142857144 150.27777777777777 0.16624813423909213
283.92857142857144 160.22222222222223 0.16558069167021955
283.92857142857144 170.16666666666666 0.1541141001373188
283.92857142857144 180.11111111111111 0.16056882772142828
283.92857142857144 190.05555555555557 0.13820310872938485
283.92857142857144 200.0 0.13571630536105098

300.57142857142856 21.0 0.057930417629253585
300.57142857142856 30.944444444444443 0.36394337771113466
300.57142857142856 40.888888888888886 0.385947939728386
300.57142857142856 50.833333333333336 0.35310991759606336
300.57142857142856 60.77777777777778 0.32209112448131866
300.57142857142856 70.72222222222223 0.296279705456003
300.57142857142856 80.66666666666667 0.23845829663454127
300.57142857142856 90.61111111111111 0.19173568524706824
300.57142857142856 100.55555555555556 0.16441490689973792
300.57142857142856 110.5 0.1712558403331113
300.57142857142856 120.44444444444444 0.1479581233961371
300.57142857142856 130.38888888888889 0.10221140841710097
300.57142857142856 140.33333333333334 0.057193337459470105
300.57142857142856 150.27777777777777 0.0803306045900711
300.57142857142856 160.22222222222223 0.06487897559594077
300.57142857142856 170.16666666666666 0.07367769062136278
300.57142857142856 180.11111111111111 0.06270196151681637
300.57142857142856 190.05555555555557 0.07492748331016058
300.57142857142856 200.0 0.054007004689654525

317.2142857142857 21.0 0.07995424493132319
317.2142857142857 30.944444444444443 0.29851318603805715
317.2142857142857 40.888888888888886 0.32188817734738484
317.2142857142857 50.833333333333336 0.30941646156983615
317.2142857142857 60.77777777777778 0.2600115972487257
317.2142857142857 70.72222222222223 0.2743415026110106
317.2142857142857 80.66666666666667 0.26588207999167035
317.2142857142857 90.61111111111111 0.27023025367974285
317.2142857142857 100.55555555555556 0.2540650234993892
317.2142857142857 110.5 0.225068113280762
317.2142857142857 120.44444444444444 0.1900918433589108
317.2142857142857 130.38888888888889 0.1854780510017759
317.2142857142857 140.33333333333334 0.1759278447828969
317.2142857142857 150.27777777777777 0.17853809873045198
317.2142857142857 160.22222222222223 0.14634592235506433
317.2142857142857 170.16666666666666 0.1259626622175733
317.2142857142857 180.11111111111111 0.14206076458081612
317.2142857142857 190.05555555555557 0.12461311571436182
317.2142857142857 200.0 0.1286900506008694

333.85714285714283 21.0 0.08624148754737916
333.85714285714283 30.944444444444443 0.39306636438750914
333.85714285714283 40.888888888888886 0.3275026512347359
333.85714285714283 50.833333333333336 0.36103534077741495
333.85714285714283 60.77777777777778 0.3628981016717322
333.85714285714283 70.72222222222223 0.35513896574141474
333.85714285714283 80.66666666666667 0.3822875600813206
333.85714285714283 90.61111111111111 0.3943427385922715
333.85714285714283 100.55555555555556 0.3849704185291035
333.85714285714283 110.5 0.3409673829690111
333.85714285714283 120.44444444444444 0.3117936447220382
333.85714285714283 130.38888888888889 0.2634278036220715
333.85714285714283 140.33333333333334 0.22322663453703182
333.85714285714283 150.27777777777777 0.25909892995580447
333.85714285714283 160.22222222222223 0.2518426487461904
333.85714285714283 170.16666666666666 0.23585708389647658
333.85714285714283 180.11111111111111 0.1717495834595977
333.85714285714283 190.05555555555557 0.13737847845576892
333.85714285714283 200.0 0.11237911901607105

350.5 21.0 0.05657274546288234
350.5 30.944444444444443 0.41901416378112744
350.5 40.888888888888886 0.4099803859808386
350.5 50.833333333333336 0.4320333482496266
350.5 60.77777777777778 0.41449751694992265
350.5 70.72222222222223 0.33035539608073855
350.5 80.66666666666667 0.3019526940600395
350.5 90.61111111111111 0.2587237616962322
350.5 100.55555555555556 0.24436128559834663
350.5 110.5 0.24591327327225754
350.5 120.44444444444444 0.242538504565319
350.5 130.38888888888889 0.2447332340020049
350.5 140.33333333333334 0.1788181584153648
350.5 150.27777777777777 0.14547191783373173
350.5 160.22222222222223 0.06691917166136398
350.5 170.16666666666666 0.069038082571832
350.5 180.11111111111111 0.057374292360329704
350.5 190.05555555555557 0.052601342072032174
350.5 200.0 0.054893005347150206

367.1428571428571 21.0 0.10943602522850045
367.1428571428571 30.944444444444443 0.3819408329632445
367.1428571428571 40.888888888888886 0.3386244185806223
367.1428571428571 50.833333333333336 0.37148915135640936
367.1428571428571 60.77777777777778 0.3705491635007119
367.1428571428571 70.72222222222223 0.3401967637999865
367.1428571428571 80.66666666666667 0.36624166925170826
367.1428571428571 90.61111111111111 0.37480390692563587
367.1428571428571 100.55555555555556 0.3035146552164789
367.1428571428571 110.5 0.2252531559851934
367.1428571428571 120.44444444444444 0.12833351201488935
367.1428571428571 130.38888888888889 0.07683159927937057
367.1428571428571 140.33333333333334 0.06374005107268536
367.1428571428571 150.27777777777777 0.060785005782821824
367.1428571428571 160.22222222222223 0.05033699450624483
367.1428571428571 170.16666666666666 0.05674927135973412
367.1428571428571 180.11111111111111 0.06108344543135743
367.1428571428571 190.05555555555557 0.05379462827082724
367.1428571428571 200.0 0.06563409311887881

383.7857142857143 21.0 0.06879465623702648
383.7857142857143 30.944444444444443 0.4613021277763639
383.7857142857143 40.888888888888886 0.38668542337155615
383.7857142857143 50.833333333333336 0.41074434275854876
383.7857142857143 60.77777777777778 0.3668266250387797
383.7857142857143 70.72222222222223 0.3736001534090339
383.7857142857143 80.66666666666667 0.37886993261231383
383.7857142857143 90.61111111111111 0.3595046565872442
383.7857142857143 100.55555555555556 0.3388436588220585
383.7857142857143 110.5 0.32880917751415667
383.7857142857143 120.44444444444444 0.3239760534687798
383.7857142857143 130.38888888888889 0.3131160065368066
383.7857142857143 140.33333333333334 0.2549457974925921
383.7857142857143 150.27777777777777 0.2059572586310528
383.7857142857143 160.22222222222223 0.12221458850860747
383.7857142857143 170.16666666666666 0.13454868084537677
383.7857142857143 180.11111111111111 0.15949717954872536
383.7857142857143 190.05555555555557 0.1541208987273693
383.7857142857143 200.0 0.15096449705319664

400.42857142857144 21.0 0.1071526125455488
400.42857142857144 30.944444444444443 0.4769893419226059
400.42857142857144 40.888888888888886 0.4355653512257048
400.42857142857144 50.833333333333336 0.4352368363604887
400.42857142857144 60.77777777777778 0.39915917517440364
400.42857142857144 70.72222222222223 0.3942551930792313
400.42857142857144 80.66666666666667 0.37453225014310015
400.42857142857144 90.61111111111111 0.31132503261460637
400.42857142857144 100.55555555555556 0.24174514266247424
400.42857142857144 110.5 0.19529019825609523
400.42857142857144 120.44444444444444 0.15422142307238293
400.42857142857144 130.38888888888889 0.13634703850632054
400.42857142857144 140.33333333333334 0.07538310578050125
400.42857142857144 150.27777777777777 0.06932042096645782
400.42857142857144 160.22222222222223 0.09483799706899182
400.42857142857144 170.16666666666666 0.09030444891214737
400.42857142857144 180.11111111111111 0.08838664872292518
400.42857142857144 190.05555555555557 0.11595773219314039
400.42857142857144 200.0 0.07040158520169866

417.07142857142856 21.0 0.19550741162111576
417.07142857142856 30.944444444444443 0.3068789277751081
417.07142857142856 40.888888888888886 0.3086284567929362
417.07142857142856 50.833333333333336 0.30282490829451514
417.07142857142856 60.77777777777778 0.2857945877937801
417.07142857142856 70.72222222222223 0.2777791509147973
417.07142857142856 80.66666666666667 0.25512356335879327
417.07142857142856 90.61111111111111 0.2270633288413809
417.07142857142856 100.55555555555556 0.2023962256777634
417.07142857142856 110.5 0.19605930838623972
417.07142857142856 120.44444444444444 0.20537549181771403
417.07142857142856 130.38888888888889 0.19359502734659254
417.07142857142856 140.33333333333334 0.25164494337756393
417.07142857142856 150.27777777777777 0.23141364142744325
417.07142857142856 160.22222222222223 0.23862621790821753
417.07142857142856 170.16666666666666 0.21176993953157391
417.07142857142856 180.11111111111111 0.17911271062570083
417.07142857142856 190.05555555555557 0.1441631235734402
417.07142857142856 200.0 0.13311279194165163

433.7142857142857 21.0 0.07158440608660169
433.7142857142857 30.944444444444443 0.6024951472723694
433.7142857142857 40.888888888888886 0.5999703621514947
433.7142857142857 50.833333333333336 0.5911627743878265
433.7142857142857 60.77777777777778 0.6114486139890737
433.7142857142857 70.72222222222223 0.6429091118314673
433.7142857142857 80.66666666666667 0.6282803517718479
433.7142857142857 90.61111111111111 0.6111718351880856
433.7142857142857 100.55555555555556 0.5581755866870932
433.7142857142857 110.5 0.5389091692076395
433.7142857142857 120.44444444444444 0.5151347377246598
433.7142857142857 130.38888888888889 0.40284467865014406
433.7142857142857 140.33333333333334 0.38888056749197186
433.7142857142857 150.27777777777777 0.3649604494972486
433.7142857142857 160.22222222222223 0.3500195383034289
433.7142857142857 170.16666666666666 0.28512517020612316
433.7142857142857 180.11111111111111 0.1841609970673925
433.7142857142857 190.05555555555557 0.1510333336514549
433.7142857142857 200.0 0.12712940545343815

450.35714285714283 21.0 0.049459334288270936
450.35714285714283 30.944444444444443 0.35382479604837186
450.35714285714283 40.888888888888886 0.35757527637913
450.35714285714283 50.833333333333336 0.32571121798021696
450.35714285714283 60.77777777777778 0.3401207572174878
450.35714285714283 70.72222222222223 0.29804727983361917
450.35714285714283 80.66666666666667 0.26716579083260233
450.35714285714283 90.61111111111111 0.22452710378014498
450.35714285714283 100.55555555555556 0.20593448797243905
450.35714285714283 110.5 0.1533250630116239
450.35714285714283 120.44444444444444 0.11116014578325717
450.35714285714283 130.38888888888889 0.06387722033999273
450.35714285714283 140.33333333333334 0.04968409464669169
450.35714285714283 150.27777777777777 0.06024394760354316
450.35714285714283 160.22222222222223 0.06162363634017175
450.35714285714283 170.16666666666666 0.05594361338144997
450.35714285714283 180.11111111111111 0.050204709394105686
450.35714285714283 190.05555555555557 0.048403424622674635
450.35714285714283 200.0 0.041656371285938215

467.0 21.0 0.07691487815864358
467.0 30.944444444444443 0.4649510737772976
467.0 40.888888888888886 0.4598673394091614
467.0 50.833333333333336 0.42908322491651507
467.0 60.77777777777778 0.39155475402338846
467.0 70.72222222222223 0.3673675709422089
467.0 80.66666666666667 0.31934138822819824
467.0 90.61111111111111 0.29984876602881044
467.0 100.55555555555556 0.3034696477497268
467.0 110.5 0.29530021785166793
467.0 120.44444444444444 0.23560307896736235
467.0 130.38888888888889 0.22152088102483836
467.0 140.33333333333334 0.1859725462980899
467.0 150.27777777777777 0.1658774412195523
467.0 160.22222222222223 0.17420837208579343
467.0 170.16666666666666 0.15699073876726652
467.0 180.11111111111111 0.13726454493952142
467.0 190.05555555555557 0.12200351410942697
467.0 200.0 0.10667985404348439

483.6428571428571 21.0 0.06537430800073071
483.6428571428571 30.944444444444443 0.5053463351019082
483.6428571428571 40.888888888888886 0.4740334489666022
483.6428571428571 50.833333333333336 0.46328698091661186
483.6428571428571 60.77777777777778 0.4612564901178631
483.6428571428571 70.72222222222223 0.4959514720306393
483.6428571428571 80.66666666666667 0.3869352724787199
483.6428571428571 90.61111111111111 0.3514119219706637
483.6428571428571 100.55555555555556 0.289831985992293
483.6428571428571 110.5 0.19707963038647494
483.6428571428571 120.44444444444444 0.15831717473537357
483.6428571428571 130.38888888888889 0.09389630216130253
483.6428571428571 140.33333333333334 0.06669321342052557
483.6428571428571 150.27777777777777 0.04327560250717486
483.6428571428571 160.22222222222223 0.054677394543527824
483.6428571428571 170.16666666666666 0.0464788516261497
483.6428571428571 180.11111111111111 0.05778530115392044
483.6428571428571 190.05555555555557 0.06759289135735881
483.6428571428571 200.0 0.06935070814937136

500.2857142857143 21.0 0.05817662272927908
500.2857142857143 30.944444444444443 0.3744840310446354
500.2857142857143 40.888888888888886 0.3718875248931587
500.2857142857143 50.833333333333336 0.34212985271081503
500.2857142857143 60.77777777777778 0.3502871761161026
500.2857142857143 70.72222222222223 0.3870678408818008
500.2857142857143 80.66666666666667 0.43101690519600194
500.2857142857143 90.61111111111111 0.4050687772792112
500.2857142857143 100.55555555555556 0.3744920073981802
500.2857142857143 110.5 0.24292639029623003
500.2857142857143 120.44444444444444 0.17008389081980027
500.2857142857143 130.38888888888889 0.1222969408433543
500.2857142857143 140.33333333333334 0.13602391955747856
500.2857142857143 150.27777777777777 0.12506301495509098
500.2857142857143 160.22222222222223 0.11471269967032258
500.2857142857143 170.16666666666666 0.07312704185526626
500.2857142857143 180.11111111111111 0.11353598312445434
500.2857142857143 190.05555555555557 0.11249413870092173
500.2857142857143 200.0 0.07941276684724922

516.9285714285714 21.0 0.1880436310959309
516.9285714285714 30.944444444444443 0.3525861731595009
516.9285714285714 40.888888888888886 0.3335814925800295
516.9285714285714 50.833333333333336 0.30798319185529005
516.9285714285714 60.77777777777778 0.2570976986459295
516.9285714285714 70.72222222222223 0.24504820791957033
516.9285714285714 80.66666666666667 0.23808080067570722
516.9285714285714 90.61111111111111 0.22322933350661184
516.9285714285714 100.55555555555556 0.15763468168969982
516.9285714285714 110.5 0.1413358922581747
516.9285714285714 120.44444444444444 0.11271490974461237
516.9285714285714 130.38888888888889 0.10786813301094941
516.9285714285714 140.33333333333334 0.12067385251766868
516.9285714285714 150.27777777777777 0.11064331474517594
516.9285714285714 160.22222222222223 0.0732072766724822
516.9285714285714 170.16666666666666 0.05904354206202318
516.9285714285714 180.11111111111111 0.07245109658335228
516.9285714285714 190.05555555555557 0.07019610119954023
516.9285714285714 200.0 0.07748290543926924

533.5714285714286 21.0 0.07238664411897619
533.5714285714286 30.944444444444443 0.38875135288581747
533.5714285714286 40.888888888888886 0.38821175204592206
533.5714285714286 50.833333333333336 0.3470546353142954
533.5714285714286 60.77777777777778 0.3434751754452945
533.5714285714286 70.72222222222223 0.33718742617972064
533.5714285714286 80.66666666666667 0.28587763401995314
533.5714285714286 90.61111111111111 0.29592702504801505
533.5714285714286 100.55555555555556 0.30937850320667554
533.5714285714286 110.5 0.2938415939541212
533.5714285714286 120.44444444444444 0.28094678675797646
533.5714285714286 130.38888888888889 0.2404788270451912
533.5714285714286 140.33333333333334 0.20198764994083707
533.5714285714286 150.27777777777777 0.16742428919789076
533.5714285714286 160.22222222222223 0.1618911789914456
533.5714285714286 170.16666666666666 0.12865549385507963
533.5714285714286 180.11111111111111 0.0921430612088109
533.5714285714286 190.05555555555557 0.10671918278787788
533.5714285714286 200.0 0.08238874316554003

550.2142857142857 21.0 0.07265117025189513
550.2142857142857 30.944444444444443 0.4665512855799802
550.2142857142857 40.888888888888886 0.41197554643486445
550.2142857142857 50.833333333333336 0.3679499840014813
550.2142857142857 60.77777777777778 0.4538735470147528
550.2142857142857 70.72222222222223 0.3957922954606045
550.2142857142857 80.66666666666667 0.33184709986777106
550.2142857142857 90.61111111111111 0.2987981831114819
550.2142857142857 100.55555555555556 0.31219900203332357
550.2142857142857 110.5 0.25181342587965433
550.2142857142857 120.44444444444444 0.23204853167139836
550.2142857142857 130.38888888888889 0.23152148631582112
550.2142857142857 140.33333333333334 0.25431972170360045
550.2142857142857 150.27777777777777 0.2685913747717396
550.2142857142857 160.22222222222223 0.25750838910929896
550.2142857142857 170.16666666666666 0.25306626942681476
550.2142857142857 180.11111111111111 0.19662379664035742
550.2142857142857 190.05555555555557 0.20596196402618488
550.2142857142857 200.0 0.19160468143702433

566.8571428571429 21.0 0.05058567374964532
566.8571428571429 30.944444444444443 0.3732739724542998
566.8571428571429 40.888888888888886 0.348217811097732
566.8571428571429 50.833333333333336 0.3094340779109327
566.8571428571429 60.77777777777778 0.2803976933121859
566.8571428571429 70.72222222222223 0.3218938524758489
566.8571428571429 80.66666666666667 0.3150598829396462
566.8571428571429 90.61111111111111 0.2608275481145127
566.8571428571429 100.55555555555556 0.2653410407700383
566.8571428571429 110.5 0.2286002612240689
566.8571428571429 120.44444444444444 0.21300575956094062
566.8571428571429 130.38888888888889 0.2107838108726554
566.8571428571429 140.33333333333334 0.20569284492484421
566.8571428571429 150.27777777777777 0.19075126263236916
566.8571428571429 160.22222222222223 0.1780041861552447
566.8571428571429 170.16666666666666 0.13883399056124474
566.8571428571429 180.11111111111111 0.17162323724158896
566.8571428571429 190.05555555555557 0.1777060270973013
566.8571428571429 200.0 0.1500846179620363

583.5 21.0 0.06823053394477117
583.5 30.944444444444443 0.4572187578070217
583.5 40.888888888888886 0.47104715415539394
583.5 50.833333333333336 0.34130744511618394
583.5 60.77777777777778 0.3412803573088185
583.5 70.72222222222223 0.29990033200320365
583.5 80.66666666666667 0.2634287733001102
583.5 90.61111111111111 0.20355598740497624
583.5 100.55555555555556 0.18597061353066688
583.5 110.5 0.19940077288377103
583.5 120.44444444444444 0.16575664673736276
583.5 130.38888888888889 0.16007042566370477
583.5 140.33333333333334 0.13643197020125222
583.5 150.27777777777777 0.13765239158703732
583.5 160.22222222222223 0.15815271091411415
583.5 170.16666666666666 0.16386428866773445
583.5 180.11111111111111 0.1727864594789697
583.5 190.05555555555557 0.15749812473306854
583.5 200.0 0.15920721099644203

600.1428571428571 21.0 0.11836500290908876
600.1428571428571 30.944444444444443 0.25536022542802095
600.1428571428571 40.888888888888886 0.23919006851962257
600.1428571428571 50.833333333333336 0.20169921316420153
600.1428571428571 60.77777777777778 0.2130842477425298
600.1428571428571 70.72222222222223 0.2201259836932236
600.1428571428571 80.66666666666667 0.23663837365440493
600.1428571428571 90.61111111111111 0.2413742577643335
600.1428571428571 100.55555555555556 0.22201976753673072
600.1428571428571 110.5 0.21864593378404643
600.1428571428571 120.44444444444444 0.16783424977572997
600.1428571428571 130.38888888888889 0.16046918103258995
600.1428571428571 140.33333333333334 0.13214852933534565
600.1428571428571 150.27777777777777 0.1206655573631634
600.1428571428571 160.22222222222223 0.05108329704373702
600.1428571428571 170.16666666666666 0.06954857720964913
600.1428571428571 180.11111111111111 0.08010637502896416
600.1428571428571 190.05555555555557 0.08281083460271024
600.1428571428571 200.0 0.06249206167642527

616.7857142857142 21.0 0.07734722248788678
616.7857142857142 30.944444444444443 0.4273640292353008
616.7857142857142 40.888888888888886 0.40831176359731325
616.7857142857142 50.833333333333336 0.3917367153944475
616.7857142857142 60.77777777777778 0.33919683591016125
616.7857142857142 70.72222222222223 0.366599340337563
616.7857142857142 80.66666666666667 0.3453925823394103
616.7857142857142 90.61111111111111 0.34701142309605376
616.7857142857142 100.55555555555556 0.2902048315204779
616.7857142857142 110.5 0.2516222514100196
616.7857142857142 120.44444444444444 0.22575417391265412
616.7857142857142 130.38888888888889 0.24451803905513278
616.7857142857142 140.33333333333334 0.22824554250990142
616.7857142857142 150.27777777777777 0.18847270432221183
616.7857142857142 160.22222222222223 0.17196860457598417
616.7857142857142 170.16666666666666 0.1743384427694027
616.7857142857142 180.11111111111111 0.15644612563929153
616.7857142857142 190.05555555555557 0.1568321199188144
616.7857142857142 200.0 0.09226482304718896

633.4285714285714 21.0 0.06302129793424838
633.4285714285714 30.944444444444443 0.5325374438898649
633.4285714285714 40.888888888888886 0.5211282059751847
633.4285714285714 50.833333333333336 0.5249807271450176
633.4285714285714 60.77777777777778 0.5461159175449696
633.4285714285714 70.72222222222223 0.5438224165259914
633.4285714285714 80.66666666666667 0.5290651202924973
633.4285714285714 90.61111111111111 0.4821461227762901
633.4285714285714 100.55555555555556 0.4653307969331221
633.4285714285714 110.5 0.47440230067948397
633.4285714285714 120.44444444444444 0.4446441095553565
633.4285714285714 130.38888888888889 0.36951843974152665
633.4285714285714 140.33333333333334 0.28749984267026163
633.4285714285714 150.27777777777777 0.24170820476630253
633.4285714285714 160.22222222222223 0.2034069508598006
633.4285714285714 170.16666666666666 0.20771944805718548
633.4285714285714 180.11111111111111 0.18259827189659908
633.4285714285714 190.05555555555557 0.1511621730297394
633.4285714285714 200.0 0.12147034535839549

650.0714285714286 21.0 0.05975541392987814
650.0714285714286 30.944444444444443 0.39751792246127987
650.0714285714286 40.888888888888886 0.3763659622597283
650.0714285714286 50.833333333333336 0.416832086353072
650.0714285714286 60.77777777777778 0.37475298526618356
650.0714285714286 70.72222222222223 0.33967825307288496
650.0714285714286 80.66666666666667 0.29308901502046647
650.0714285714286 90.61111111111111 0.2971802666463945
650.0714285714286 100.55555555555556 0.27812651002732
650.0714285714286 110.5 0.25989946853034546
650.0714285714286 120.44444444444444 0.20930092902259417
650.0714285714286 130.38888888888889 0.178567743933843
650.0714285714286 140.33333333333334 0.1461069709822302
650.0714285714286 150.27777777777777 0.10879679812440261
650.0714285714286 160.22222222222223 0.09933126188668491
650.0714285714286 170.16666666666666 0.09749316067979312
650.0714285714286 180.11111111111111 0.08658369711691158
650.0714285714286 190.05555555555557 0.06322918206832473
650.0714285714286 200.0 0.053247947123413686

666.7142857142857 21.0 0.13448831732263683
666.7142857142857 30.944444444444443 0.24020225684726468
666.7142857142857 40.888888888888886 0.2493703777857707
666.7142857142857 50.833333333333336 0.335373155408461
666.7142857142857 60.77777777777778 0.28833393900030274
666.7142857142857 70.72222222222223 0.27476492304095285
666.7142857142857 80.66666666666667 0.28652092714222394
666.7142857142857 90.61111111111111 0.27984583251790107
666.7142857142857 100.55555555555556 0.283307786998655
666.7142857142857 110.5 0.27564352212236215
666.7142857142857 120.44444444444444 0.25446613335620405
666.7142857142857 130.38888888888889 0.21954509786934562
666.7142857142857 140.33333333333334 0.18596830429365369
666.7142857142857 150.27777777777777 0.1773439117740551
666.7142857142857 160.22222222222223 0.13215377618965704
666.7142857142857 170.16666666666666 0.07625779414317571
666.7142857142857 180.11111111111111 0.0575318442006784
666.7142857142857 190.05555555555557 0.06319651282808952
666.7142857142857 200.0 0.0655859170231741

683.3571428571429 21.0 0.07192143386254052
683.3571428571429 30.944444444444443 0.463100101453697
683.3571428571429 40.888888888888886 0.4557556475515459
683.3571428571429 50.833333333333336 0.46525446066002835
683.3571428571429 60.77777777777778 0.44353352120544665
683.3571428571429 70.72222222222223 0.44694684626809245
683.3571428571429 80.66666666666667 0.4098961759280993
683.3571428571429 90.61111111111111 0.3014665905264438
683.3571428571429 100.55555555555556 0.24267277533728504
683.3571428571429 110.5 0.2150246993469806
683.3571428571429 120.44444444444444 0.20570147228132613
683.3571428571429 130.38888888888889 0.2129682992209007
683.3571428571429 140.33333333333334 0.20890403905831648
683.3571428571429 150.27777777777777 0.1927678130943607
683.3571428571429 160.22222222222223 0.1624778001128578
683.3571428571429 170.16666666666666 0.13030988767278756
683.3571428571429 180.11111111111111 0.11556908090307541
683.3571428571429 190.05555555555557 0.07707358739631574
683.3571428571429 200.0 0.04345414355362405

700.0 21.0 0.09172793875562689
700.0 30.944444444444443 0.4955874369122923
700.0 40.888888888888886 0.4680851267516406
700.0 50.833333333333336 0.5531272368586486
700.0 60.77777777777778 0.5300956612659263
700.0 70.72222222222223 0.5633518147419665
700.0 80.66666666666667 0.4805422772726029
700.0 90.61111111111111 0.4156750732176334
700.0 100.55555555555556 0.3503314246471988
700.0 110.5 0.274051226323317
700.0 120.44444444444444 0.24437492350564244
700.0 130.38888888888889 0.19528278624044088
700.0 140.33333333333334 0.15697475231203736
700.0 150.27777777777777 0.10961962701201515
700.0 160.22222222222223 0.05064707069384548
700.0 170.16666666666666 0.03901761964896983
700.0 180.11111111111111 0.03969897983360556
700.0 190.05555555555557 0.049198653332741454
700.0 200.0 0.03606019050238507

==> csv/real_gan_baseline_e2052.csv <==
x, y, y_std
1, 0.6245957321724601, 0.19807489577003776
2, 0.16155494092426415, 0.044376331062000396
4, 0.1475143888529588, 0.0671671453601159
6, 0.18564651472170537, 0.1003232839510863
8, 0.13809814375854557, 0.12746933799198298
10, 0.14892815995263503, 0.07285107550269912
12, 0.1720872097249536, 0.10287419186276821
14, 0.1620646666904935, 0.08902177282366444
16, 0.23029132676306546, 0.16634069305573754
18, 0.12305247305965465, 0.06565366927422982
20, 0.19729870664443705, 0.09196642314290775
22, 0.35630926639754085, 0.21863254410712898
24, 0.0862372651000264, 0.0644786508946741
26, 0.14023091022730233, 0.11734952526339258
28, 0.20477429244173112, 0.10740168144714103
30, 0.16275718546855633, 0.21459976882281032
32, 0.13616464834368017, 0.09041493107536047
34, 0.11079870188885392, 0.07712171909736334
36, 0.1471680533202191, 0.11268068784161119
38, 0.10858089875784346, 0.07042972194223933
40, 0.10241406148622065, 0.07612829822272975
42, 0.16678471524377259, 0.2208796642716752
44, 0.13895855767150214, 0.08375180201496256
46, 0.0781786843299175, 0.05171005642206427
48, 0.10303533484703775, 0.0722393576197737
50, 0.11492144961443462, 0.08982295334430689
52, 0.13622543223599076, 0.09404905843528119
54, 0.16139190829811217, 0.09669890262691047
56, 0.11582053997361923, 0.09269953348954203
58, 0.15432978203608178, 0.07732167353373978
60, 0.12554171497196642, 0.06479492247445848
62, 0.16319460220228377, 0.09279356842867428
64, 0.12128176321701108, 0.10533116737679857
66, 0.12735004822826718, 0.10381153072121739
68, 0.12432429330793256, 0.06653540617987327
70, 0.09891682022836176, 0.07858635797794142
100, 0.12581593103739, 0.08589429337536804
200, 0.15596326127818166, 0.10505656573171801
300, 0.15620015077778288, 0.12368147907068386
400, 0.16307626627419483, 0.1083076777366747
500, 0.13242620553223378, 0.10771893606415972
600, 0.16488956236675467, 0.11734938039173423
700, 0.16450775096612613, 0.04689619477263387

==> csv/real_gan_baseline_e3000.csv <==
x, y, y_std
1, 0.5202271237477535, 0.2216442402038224
2, 0.23570414621437022, 0.029808738279821834
4, 0.024934960124618554, 0.017284131042755918
6, 0.08494234670697773, 0.06069595220624509
8, 0.0625529826195619, 0.03709747518896108
10, 0.06558665701448793, 0.034147783224434194
12, 0.09100525855232575, 0.047907836323169736
14, 0.07219979006545767, 0.041181720205665184
16, 0.07030060493121806, 0.079154707985676
18, 0.09040754822793022, 0.05494934838896643
20, 0.08408300858403718, 0.05458214975704297
22, 0.09933388947520487, 0.05621550521346085
24, 0.08628130345283411, 0.06354497632057725
26, 0.0822068514391289, 0.06620562128039663
28, 0.08269282931429181, 0.04271726271909392
30, 0.10113277949078844, 0.08229861231209032
32, 0.12037290322558722, 0.0848859803233831
34, 0.09229360851765521, 0.06731230390711643
36, 0.10912576883121927, 0.05867457150988455
38, 0.08935449586787159, 0.0878942606218489
40, 0.09343688286576432, 0.04861704292607852
42, 0.06899933007840772, 0.07715511227826934
44, 0.11684872971202061, 0.06858722948206541
46, 0.11991416543299313, 0.0565702878261586
48, 0.0812502697714621, 0.044073721098623356
50, 0.09060175605358484, 0.06073805367533007
52, 0.09860169224987259, 0.08517551311571492
54, 0.04565185081676444, 0.029124618967825856
56, 0.06303977370927431, 0.044826606121872184
58, 0.07307636268612443, 0.04966724466543284
60, 0.09712851892597356, 0.06960747826838183
62, 0.056047464751390406, 0.032840984255488766
64, 0.08909120892159013, 0.06699884115763688
66, 0.11498934624750963, 0.08607250918382846
68, 0.07407695337959389, 0.07842411049863127
70, 0.10880537802523071, 0.08337917175223794
100, 0.0787040109283371, 0.0737607971357745
200, 0.10076990584389345, 0.09439435822997186
300, 0.07045887327528802, 0.04631697471021377
400, 0.07296710438284895, 0.04374180236470318
500, 0.05958981275993154, 0.04657186250514928
600, 0.08122589837088312, 0.06413847531491819
700, 0.08209808064534932, 0.0697708941408768

==> csv/real_gan_baseline_e948.csv <==
x, y, y_std
1, 0.8091544677794429, 0.02573330740478791
2, 0.1871008846954108, 0.20455384558661055
4, 0.10583740888596957, 0.04332234065325526
6, 0.10689006610291188, 0.0409501241046895
8, 0.3092101620046185, 0.29545631748655093
10, 0.18578722919194468, 0.1982804457475341
12, 0.2535650830823578, 0.25868171848459215
14, 0.3138896820135997, 0.3110688804725907
16, 0.34164877620919615, 0.30067593248014735
18, 0.44366073792223204, 0.34894045709829097
20, 0.40329033392416447, 0.32013989205485305
22, 0.410852915071701, 0.3322267891560314
24, 0.2541826493370469, 0.2721270771664642
26, 0.25877106257157406, 0.264737325386564
28, 0.236411093974434, 0.2648610829459679
30, 0.43228768742104917, 0.3088452482932809
32, 0.3379357115559728, 0.311848041306775
34, 0.3223354416591109, 0.320093202519753
36, 0.4076387124713442, 0.32722444957640007
38, 0.35756437719112866, 0.3025229805490452
40, 0.3191402716404236, 0.2954519960290113
42, 0.5215075789351667, 0.34684116647571256
44, 0.4365832381715033, 0.35863447596208475
46, 0.328987458715884, 0.32219077222601217
48, 0.3894771407513603, 0.3355276114460143
50, 0.3348160799940884, 0.3180184787784602
52, 0.611333318354192, 0.30854614334205266
54, 0.36894083945820555, 0.31771304287615415
56, 0.46436041636450287, 0.346336092775141
58, 0.5216229568530781, 0.3464518030451816
60, 0.5226628281663286, 0.3409024682377201
62, 0.4018725303022898, 0.3248655314614958
64, 0.29971427647960736, 0.31736821334385834
66, 0.4675048043638109, 0.33310387440721806
68, 0.3835647446707264, 0.33791775577598326
70, 0.3263713822915077, 0.32320005745236763
100, 0.302858622262313, 0.28189228289336393
200, 0.6096450347040443, 0.3082555666075671
300, 0.4536937994550768, 0.3592995433759145
400, 0.49529705325296736, 0.35348033273272805
500, 0.31108363207720446, 0.283562069331252
600, 0.46004639559564914, 0.3377110230320341
700, 0.5081284164981585, 0.32007931596626865

==> csv/real_gan_ps_e2052.csv <==
x, y, y_std
1, 0.7744978799845502, 0.057875655546335926
2, 0.16314706547969288, 0.012810396666119264
4, 0.1934134559837399, 0.1030873997885903
6, 0.17632802806383924, 0.08387917472240752
8, 0.11089201116991702, 0.05662112216235325
10, 0.11701164583979506, 0.06766435738933248
12, 0.13794481379197274, 0.04857100510358982
14, 0.1238698606344143, 0.05046713290524609
16, 0.11326693987117253, 0.019535252093056076
18, 0.142819289914563, 0.06998923288299018
20, 0.1550303452485465, 0.05103328610888976
22, 0.11945849219217075, 0.03295348545178455
24, 0.14139191288047953, 0.04947237366768871
26, 0.1780294189213703, 0.08287393709300092
28, 0.20206789054900418, 0.07010489465958954
30, 0.2135604124515877, 0.04798367929047869
32, 0.19693887362704868, 0.08469164651475523
34, 0.18710663534174188, 0.06809829662547778
36, 0.14838096505287895, 0.06749355558144644
38, 0.1538452576887342, 0.07630262432016893
40, 0.1644737366608635, 0.04655474406606745
42, 0.20700068923949058, 0.07675141102666629
44, 0.1536376674853056, 0.06459024155596048
46, 0.16745695715304246, 0.0834258797695194
48, 0.17001618152378167, 0.060945025874786785
50, 0.13449182934923007, 0.06557550012966036
52, 0.1415139257585974, 0.05955290461897731
54, 0.22271995971687905, 0.06400603264058277
56, 0.1676384351720413, 0.05474378616231654
58, 0.1447190525936282, 0.050968605440427986
60, 0.1544521689515513, 0.04661958610360027
62, 0.14073735966410686, 0.06724418330406143
64, 0.17538114602622734, 0.07373038061596958
66, 0.12950180738736533, 0.0624376643459077
68, 0.13782725344654395, 0.07414224058047789
70, 0.08104666626948188, 0.04674788024953489
100, 0.12173298718170078, 0.04805434726736958
200, 0.09656572403038234, 0.04501564498589876
300, 0.07557276144905632, 0.0474993740396771
400, 0.1117588039789924, 0.05719681268121448
500, 0.1395502531035221, 0.07018305625046709
600, 0.12521877090475436, 0.05182772659978561
700, 0.09024512623852217, 0.04468178240249894

==> csv/real_gan_ps_e3000.csv <==
x, y, y_std
1, 0.5455955601785598, 0.2015799774065379
2, 0.23604128806348043, 0.026361247260061792
4, 0.09121693439188619, 0.05389093227223401
6, 0.13037465454959887, 0.049981558418026116
8, 0.15294857895132238, 0.03312299756918794
10, 0.19932778274648855, 0.04979049010481549
12, 0.2754159341720683, 0.06819661184697659
14, 0.2639950048815991, 0.0575249218198162
16, 0.26784363924930743, 0.0693381092295172
18, 0.31021727467918, 0.06883818122474843
20, 0.29132984310705434, 0.041374774121498786
22, 0.29304071348231947, 0.04706276692123792
24, 0.2739579297570172, 0.06665735899139477
26, 0.24194759235929783, 0.05257228835079229
28, 0.2546802104210443, 0.04402311208676809
30, 0.2499903925249199, 0.04944371344833337
32, 0.2227176996142058, 0.05421525555068633
34, 0.24263450874581954, 0.07393479759558133
36, 0.2378989302255154, 0.051855942698482364
38, 0.23290384369296854, 0.050388722929324656
40, 0.22057332802474497, 0.04537071010749403
42, 0.22221029889088903, 0.028705417394429108
44, 0.23808595258005666, 0.04199771462583641
46, 0.23527956314425796, 0.07561050006450189
48, 0.19072443885646767, 0.03910686893404258
50, 0.1958187456767148, 0.056339798033582106
52, 0.21453046351897048, 0.05460383170078664
54, 0.1935918279647421, 0.05147897110260976
56, 0.19481411616555902, 0.05151080017556281
58, 0.1793782769323976, 0.04535411523918655
60, 0.18607919259595826, 0.042942703619592806
62, 0.1833521283098455, 0.021118599934478545
64, 0.1945814747309203, 0.05137305185732631
66, 0.19436859543003132, 0.05292184795241989
68, 0.20394969955493342, 0.03831002847910025
70, 0.17319080899498346, 0.0441301999293817
100, 0.15694336337174652, 0.05094666462095735
200, 0.11597348210259643, 0.05510523848778429
300, 0.10590125818322194, 0.0290583857729237
400, 0.10155440530122736, 0.02539181113214426
500, 0.09716335097865922, 0.03386978872924385
600, 0.09986820397710006, 0.03133039049274984
700, 0.09415381509970097, 0.03662352559515778

==> csv/real_gan_ps_e948.csv <==
x, y, y_std
1, 0.8155277946306398, 0.0066133268511969654
2, 0.10805149464774902, 0.021716147686193864
4, 0.09523674560467546, 0.05376087595860184
6, 0.057285029806797914, 0.02552572551008773
8, 0.07232916794248191, 0.09763790817186672
10, 0.0885907415630682, 0.11873022855709696
12, 0.165139821830038, 0.19780272538998434
14, 0.052220859804739075, 0.03958349396472944
16, 0.11339999606296977, 0.1289216561920462
18, 0.12067078235581863, 0.22085072263236583
20, 0.09093175315789154, 0.10496356407196616
22, 0.11775644523047069, 0.12272964881820635
24, 0.07491602760605255, 0.10697073984586766
26, 0.08072017359375547, 0.07359566215008352
28, 0.03562855379584136, 0.021334940955852547
30, 0.04579670860116901, 0.020503245349551738
32, 0.13171253409202138, 0.14818812092459374
34, 0.08563996906977463, 0.05845366207222472
36, 0.05808886823943058, 0.03589422521547318
38, 0.07135410719590245, 0.047937187706303834
40, 0.05898484371440303, 0.05643116448934354
42, 0.11872972942070419, 0.13645371720561647
44, 0.11547398644689526, 0.11584927324255696
46, 0.059499518814109864, 0.038663277662894166
48, 0.052924273603732405, 0.039306750832584024
50, 0.0663943926642672, 0.07273686259697809
52, 0.08124821858099471, 0.09383868309765646
54, 0.04496397807831226, 0.03535128392457127
56, 0.059129191781831146, 0.0339526062141365
58, 0.11033386902492492, 0.1413114278871532
60, 0.06422024565939388, 0.0370062462212695
62, 0.14282724411394915, 0.21185732300491497
64, 0.10410392514997738, 0.221054653376019
66, 0.11022401872379746, 0.13315182249500573
68, 0.07150694280833111, 0.03927819293925519
70, 0.0488558948764798, 0.03475849198522605
100, 0.04397753846065057, 0.02432365061140086
200, 0.06817502190793955, 0.08171443747529376
300, 0.043176306448040894, 0.028849738293157387
400, 0.10617758638629118, 0.10617039424590861
500, 0.08535424798644184, 0.08425936382583614
600, 0.08826867664075311, 0.0658037833523304
700, 0.09657265559027442, 0.13898497347687402

==> csv/real_gan_sgd_baseline_e137.csv <==
x, y, y_std
1, 0.8047455832119782, 0.025774393777190863
2, 0.32751334424358725, 0.3070360792081393
4, 0.1856567389452013, 0.17384648988930676
6, 0.3097482700770888, 0.27300382082205127
8, 0.3180937767295193, 0.28392250643203637
10, 0.2435140725560649, 0.2515123560498764
12, 0.18709820170324717, 0.20241095712158189
14, 0.09338419831214148, 0.03770939311942898
16, 0.3947806743156971, 0.3203366117300058
18, 0.4599822338679946, 0.2986572934315568
20, 0.49988281161692366, 0.27504773123851034
22, 0.33045154993341025, 0.3062003091251006
24, 0.18616946484825275, 0.2128914728398352
26, 0.24006193887337668, 0.24470906725035818
28, 0.2602080561291159, 0.26485517196619784
30, 0.41361365842962494, 0.329406653466306
32, 0.34209434444548253, 0.3108480676427899
34, 0.3458223042796733, 0.3130912631401264
36, 0.45244393484954826, 0.3351977310364564
38, 0.4743583895579738, 0.3156187761877792
40, 0.3753510549978669, 0.33981497205742317
42, 0.4436897942306074, 0.3493747204651376
44, 0.5050284678438482, 0.3367335783433679
46, 0.39803831723587735, 0.3394570055333045
48, 0.45933441695547267, 0.33149605352157396
50, 0.33709900137192356, 0.29869042556559877
52, 0.6627782971258318, 0.2674852444053791
54, 0.5232531520057285, 0.3156223939110608
56, 0.4951585611226652, 0.3238165804017249
58, 0.5731016773301814, 0.301721306938198
60, 0.5199951108267963, 0.34483360413973296
62, 0.3167161050018651, 0.3018201437909902
64, 0.3793513880670526, 0.3134710753221165
66, 0.4744856263474042, 0.34058631378704385
68, 0.47139325532825066, 0.3328138798018358
70, 0.3289186610885132, 0.3174029818175336
100, 0.33308966547787255, 0.30948310863273903
200, 0.5960068328824625, 0.3111252308019205
300, 0.529964131773443, 0.3323941700298431
400, 0.6455215694104595, 0.26405980252378874
500, 0.3402024199709269, 0.3003191275369048
600, 0.603219656570579, 0.3034041818632428
700, 0.5251182382014973, 0.3328739520710937

==> csv/real_gan_sgd_baseline_e200.csv <==
x, y, y_std
1, 0.768465801801806, 0.038683818285083514
2, 0.2307235993570375, 0.20018641995934489
4, 0.12254248510834273, 0.05907591697702905
6, 0.1897387021076232, 0.1982146523835028
8, 0.11488091109958061, 0.042560364246109976
10, 0.2014665107287549, 0.16137555657185693
12, 0.12970383578931277, 0.051679735284028104
14, 0.12981526726624365, 0.045827904797939814
16, 0.24238754575231977, 0.20336429719667498
18, 0.2937185015466735, 0.21620429313636394
20, 0.20791164713796917, 0.17622009213333875
22, 0.13695878665745947, 0.0294117424032388
24, 0.22792833618227276, 0.2099482890634985
26, 0.21036671677316895, 0.2052270589987496
28, 0.2754341818066798, 0.2329744062167432
30, 0.3780608763825865, 0.28357905091911
32, 0.347766700467004, 0.30236646148364915
34, 0.3375521956798334, 0.31559999224359037
36, 0.19168917111547082, 0.20067293689708024
38, 0.3599912260802464, 0.28419880844077644
40, 0.23439253441845304, 0.24300467135283613
42, 0.3304116421935749, 0.3204314115806624
44, 0.27181050275565066, 0.26493356822708786
46, 0.361298026507598, 0.2957608117062711
48, 0.304519294151805, 0.3039477722944829
50, 0.21174715207020284, 0.23604003139143687
52, 0.43518679088342693, 0.3195762592427022
54, 0.39065785477677467, 0.335646988260396
56, 0.48713179238635107, 0.31624665360936377
58, 0.4326390045804933, 0.304029097642363
60, 0.3927344271097743, 0.34137405122302544
62, 0.2711486847619404, 0.274572387504587
64, 0.3280442346879748, 0.2981134466965516
66, 0.4395849456109186, 0.30951368955528136
68, 0.39173486890961046, 0.3006832831889832
70, 0.3465150012430261, 0.3094319506876373
100, 0.26206682405868653, 0.2581177045176912
200, 0.38153080534346406, 0.3193638889137483
300, 0.5422130142937615, 0.2926188663050374
400, 0.368573527178565, 0.33448519368136115
500, 0.2596365388229089, 0.21680567934723483
600, 0.46988357747922294, 0.29569853774143695
700, 0.3791793947357286, 0.2831736588449885

==> csv/real_gan_sgd_baseline_e63.csv <==
x, y, y_std
1, 0.8177322369143722, 0.0
2, 0.3517283000230153, 0.317583341026033
4, 0.23813003693052015, 0.23729847945951807
6, 0.37061582353034694, 0.3154315791727552
8, 0.29882922789577526, 0.3308217046917316
10, 0.2690719825013546, 0.2729899884958799
12, 0.4200280341215145, 0.3038460792828697
14, 0.2519597037919118, 0.25414042094498634
16, 0.38746838202699585, 0.32311397957559185
18, 0.5595153914764165, 0.2711101835701468
20, 0.5444430502920666, 0.27739322252028076
22, 0.4453528295564257, 0.2953411911159378
24, 0.30988505683690926, 0.2878627628910578
26, 0.18971849830227797, 0.23253029519439392
28, 0.24951278617789036, 0.30037000012058307
30, 0.3937653313776322, 0.33012302440856184
32, 0.32363459757031665, 0.3273239625155599
34, 0.36890169222294233, 0.33703406238510836
36, 0.5106644042301489, 0.3440175796380882
38, 0.4401782684462209, 0.3430443496369366
40, 0.4764435813595266, 0.3329207281178321
42, 0.5764146118375761, 0.3288883946229239
44, 0.5167621264912707, 0.31530478243237336
46, 0.3811735901646663, 0.33284762378383603
48, 0.4875951356592331, 0.34676927075429326
50, 0.3913481990070658, 0.3339604341134628
52, 0.651628566744576, 0.2843290069430995
54, 0.49871752582027995, 0.35755610657670817
56, 0.5102367813146939, 0.3530548539280951
58, 0.5777524341948277, 0.3163543346786272
60, 0.5012434246146185, 0.34738713242937197
62, 0.30082414101408544, 0.31959099505083766
64, 0.4186141919706549, 0.32277951689887296
66, 0.511002774233384, 0.34182763187346454
68, 0.5011609863810236, 0.3457616262233463
70, 0.3990137532265986, 0.29611022175774354
100, 0.3265308792553384, 0.3177587930654716
200, 0.5771516056338274, 0.32413019089021994
300, 0.6367507996571414, 0.24617004732871312
400, 0.626527396194342, 0.2998243580022443
500, 0.41161257946221214, 0.3295751884640386
600, 0.6662129383133333, 0.24380619110436058
700, 0.5719122986289682, 0.32266332207398324

==> csv/real_gan_sgd_ps_e137.csv <==
x, y, y_std
1, 0.8177322369143722, 0.0
2, 0.10110539652788694, 0.029149247356985045
4, 0.08140515995650456, 0.026721415525477993
6, 0.182646673029465, 0.24937169257878944
8, 0.11551559470959334, 0.14086112283247196
10, 0.09205628400824549, 0.13005577680930885
12, 0.10470853577387758, 0.0792765165143109
14, 0.10094293837610077, 0.12311630540410039
16, 0.13031097090625043, 0.13694102957229756
18, 0.2268457064247818, 0.23144351100010435
20, 0.15120816840908402, 0.17853883143370872
22, 0.14659966517793668, 0.19248165249976765
24, 0.19238308022543893, 0.2464939404190806
26, 0.16261822966982573, 0.1630547438135043
28, 0.16719745793262747, 0.18680306072575065
30, 0.16614190264284623, 0.21417091561121415
32, 0.17851122727887336, 0.19964211528412168
34, 0.1690434945882007, 0.22302583150951175
36, 0.057193337459470105, 0.02792912869374238
38, 0.1759278447828969, 0.21987928653953068
40, 0.22322663453703182, 0.28656401996637126
42, 0.1788181584153648, 0.184640638535487
44, 0.06374005107268536, 0.02332520134365566
46, 0.2549457974925921, 0.24990273656384787
48, 0.07538310578050125, 0.03874107184803191
50, 0.25164494337756393, 0.28331111258494235
52, 0.38888056749197186, 0.3575463179255978
54, 0.04968409464669169, 0.016286988778772035
56, 0.1859725462980899, 0.23520849868497365
58, 0.06669321342052557, 0.031186589770982223
60, 0.13602391955747856, 0.2033902694306558
62, 0.12067385251766868, 0.15103016213244144
64, 0.20198764994083707, 0.24850505438745657
66, 0.25431972170360045, 0.2549567891436696
68, 0.20569284492484421, 0.25774845215224534
70, 0.13643197020125222, 0.21538038093684583
100, 0.13214852933534565, 0.17216505370900032
200, 0.22824554250990142, 0.2674247027339205
300, 0.28749984267026163, 0.29708009801366847
400, 0.1461069709822302, 0.15394195028941235
500, 0.18596830429365369, 0.2588554939267749
600, 0.20890403905831648, 0.2627699658708983
700, 0.15697475231203736, 0.2023495876854042

==> csv/real_gan_sgd_ps_e200.csv <==
x, y, y_std
1, 0.7751178832857153, 0.045227650151322754
2, 0.12999116945147995, 0.021801076189700907
4, 0.11714247501258865, 0.11424029487937017
6, 0.08572770254515757, 0.05054056036984036
8, 0.09875631731328426, 0.06221580168150523
10, 0.08584817206625511, 0.07402396951940671
12, 0.06286195769847494, 0.04311114299567443
14, 0.08198423984993694, 0.045631733872123166
16, 0.11835615403962123, 0.11887989339466368
18, 0.06319666368523054, 0.0266258632164366
20, 0.11128135069392173, 0.13228617664176315
22, 0.09048729327563883, 0.11845487747410338
24, 0.08845829069635028, 0.08968253607137941
26, 0.16625015739781954, 0.1678333097462468
28, 0.05649990394320046, 0.043719830256134254
30, 0.10241113179288311, 0.07567623236822081
32, 0.09724196789216608, 0.10000934659837717
34, 0.13571630536105098, 0.10951455439883243
36, 0.054007004689654525, 0.02882099775767041
38, 0.1286900506008694, 0.17121359342400969
40, 0.11237911901607105, 0.11781741272837071
42, 0.054893005347150206, 0.027094245203245996
44, 0.06563409311887881, 0.03700607572690162
46, 0.15096449705319664, 0.20549244380255763
48, 0.07040158520169866, 0.035492682913074454
50, 0.13311279194165163, 0.1475829737475368
52, 0.12712940545343815, 0.20611321952662087
54, 0.041656371285938215, 0.027098747542373947
56, 0.10667985404348439, 0.0839305994305887
58, 0.06935070814937136, 0.04453648874274338
60, 0.07941276684724922, 0.02274024841844331
62, 0.07748290543926924, 0.06111922610633481
64, 0.08238874316554003, 0.09729197716481752
66, 0.19160468143702433, 0.16328504579718123
68, 0.1500846179620363, 0.17747296186032702
70, 0.15920721099644203, 0.19378644304478762
100, 0.06249206167642527, 0.0317478691891184
200, 0.09226482304718896, 0.07997486660734598
300, 0.12147034535839549, 0.10705264226354264
400, 0.053247947123413686, 0.037504932539445486
500, 0.0655859170231741, 0.06432188472418751
600, 0.04345414355362405, 0.02957344809336086
700, 0.03606019050238507, 0.031034188834878854

==> csv/real_gan_sgd_ps_e63.csv <==
x, y, y_std
1, 0.8177322369143722, 0.0
2, 0.30151752851315666, 0.29060662904617257
4, 0.10702738546265103, 0.06361315735824831
6, 0.23767685696431404, 0.23208176284918713
8, 0.19259331277352748, 0.2274536888681194
10, 0.1182891081738993, 0.17196677566224836
12, 0.1613697927125323, 0.20353696009210268
14, 0.16976119540396603, 0.19725403991745358
16, 0.3576553740597415, 0.28293332678434346
18, 0.34097204185615604, 0.26424864208269144
20, 0.3076204344222517, 0.29816807291910336
22, 0.33937028831294813, 0.2540240866610244
24, 0.1592339268497991, 0.19975492425970368
26, 0.13714419902006564, 0.17978726411094498
28, 0.32276879163422467, 0.2919189992250732
30, 0.25710302964565435, 0.28934787909001364
32, 0.21928581691317378, 0.27692572048988356
34, 0.30383339118371494, 0.3186711466513653
36, 0.296279705456003, 0.3021361638696822
38, 0.2743415026110106, 0.32345278535801486
40, 0.35513896574141474, 0.3090198431414137
42, 0.33035539608073855, 0.3052577271729035
44, 0.3401967637999865, 0.2797837946319854
46, 0.3736001534090339, 0.31882346994732985
48, 0.3942551930792313, 0.31786289929395234
50, 0.2777791509147973, 0.30268581114835336
52, 0.6429091118314673, 0.20303693023858038
54, 0.29804727983361917, 0.2807205823598389
56, 0.3673675709422089, 0.3153240298334556
58, 0.4959514720306393, 0.2922597061236931
60, 0.3870678408818008, 0.2693495805235004
62, 0.24504820791957033, 0.29568369006440526
64, 0.33718742617972064, 0.3132034541262526
66, 0.3957922954606045, 0.2907304875171107
68, 0.3218938524758489, 0.31713069778702
70, 0.29990033200320365, 0.315676341401481
100, 0.2201259836932236, 0.23052440224031087
200, 0.366599340337563, 0.2974757389588804
300, 0.5438224165259914, 0.3182613235801965
400, 0.33967825307288496, 0.2982227552101287
500, 0.27476492304095285, 0.3299705972423607
600, 0.44694684626809245, 0.33829492498967423
700, 0.5633518147419665, 0.2824973508721989

==> csv/spoon_demo_test.csv <==
x, y
1, 9.342205046489925
2, 8.774546208349136
3, 8.317005800152113
4, 7.935252371832076
5, 7.649517499086668
6, 7.411495532673422
7, 6.979005063070513
8, 6.651823612157077
9, 6.329282081631751
10, 6.08238242927394
11, 5.838007434386533
12, 5.568540561562493
13, 5.3351075865891815
14, 5.192278543112508
15, 5.14427811392132
16, 4.9957718745485735
17, 5.067313871326867
18, 5.027952895642457
19, 5.026221374638986
20, 5.0626408502840405
21, 5.157224528602917
22, 5.130772150263237
23, 5.24094692847072
24, 5.32850078684271
25, 5.3959454670923215
26, 5.490000343397508
27, 5.589992591863485
28, 5.657335841597568
29, 5.741294728296015
30, 5.815885244648673
31, 5.878042537671504
32, 5.937085162245143
33, 5.984788193311594
34, 6.018042250202221
35, 6.052817278519967
36, 6.087407729750208
37, 6.119827731626561
38, 6.145989362251147
39, 6.165303390338295
40, 6.176004672052862
41, 6.176004672052862
42, 6.176004672052862
43, 6.176004672052862
44, 6.176004672052862
45, 6.176004672052862
46, 6.176004672052862
47, 6.176004672052862
48, 6.176004672052862
49, 6.176004672052862
50, 6.176004672052862
51, 6.176004672052862
52, 6.176004672052862
53, 6.176004672052862
54, 6.176004672052862
55, 6.176004672052862
56, 6.176004672052862
57, 6.176004672052862
58, 6.176004672052862
59, 6.176004672052862
60, 6.176004672052862
61, 6.176004672052862
62, 6.176004672052862
63, 6.176004672052862
64, 6.176004672052862

==> csv/spoon_demo_train.csv <==
x, y
1, 14.350643115250584
2, 12.875664247955164
3, 11.471662558339624
4, 10.233261048253791
5, 9.153728352468036
6, 8.303224281445498
7, 7.4908567653091715
8, 6.767408093057778
9, 6.155701333654353
10, 5.586909004581212
11, 5.03780528481855
12, 4.550008834049169
13, 4.0726717755183905
14, 3.660121727247141
15, 3.316886649613803
16, 2.9806538304087056
17, 2.69375364621958
18, 2.416078506347663
19, 2.1484892817781898
20, 1.8937278847695609
21, 1.6644173879342858
22, 1.4598365779147038
23, 1.2694125222393282
24, 1.1176191678567413
25, 0.9745982972204104
26, 0.8501714137501644
27, 0.7358161397662393
28, 0.632693228625449
29, 0.5308817104940502
30, 0.4459124285750917
31, 0.37609187986668857
32, 0.31043423501364487
33, 0.2518672620541018
34, 0.19599867079321243
35, 0.14882406223185285
36, 0.10584785770772243
37, 0.06852242710021983
38, 0.03600755958355961
39, 0.01449884718822858
40, -2.842170943040401e-14
41, -2.842170943040401e-14
42, -2.842170943040401e-14
43, -2.842170943040401e-14
44, -2.842170943040401e-14
45, -2.842170943040401e-14
46, -2.842170943040401e-14
47, -2.842170943040401e-14
48, -2.842170943040401e-14
49, -2.842170943040401e-14
50, -2.842170943040401e-14
51, -2.842170943040401e-14
52, -2.842170943040401e-14
53, -2.842170943040401e-14
54, -2.842170943040401e-14
55, -2.842170943040401e-14
56, -2.842170943040401e-14
57, -2.842170943040401e-14
58, -2.842170943040401e-14
59, -2.842170943040401e-14
60, -2.842170943040401e-14
61, -2.842170943040401e-14
62, -2.842170943040401e-14
63, -2.842170943040401e-14
64, -2.842170943040401e-14

==> csv/supervised_test.csv <==
m, n0, n0_std, n2, n2_std, n4, n4_std, n12, n12_std, n18, n18_std, n20, n20_std
1, 39.0044, 2.558e-05, 39.0843, 0.10822, 39.0446, 0.057007, 39.0106, 0.0020857, 39.1953, 0.57587, 39.6641, 0.53641
2, 38.0085, 1.1802e-05, 38.2048, 0.28226, 38.0381, 0.076331, 38.0335, 0.16334, 38.7706, 0.68607, 39.4799, 0.84761
3, 37.0151, 0.0002585, 37.2842, 0.4595, 37.0559, 0.11404, 37.0329, 0.0034309, 38.0872, 0.6773, 39.4057, 1.2271
4, 36.0212, 0.00088602, 36.2328, 0.51398, 36.0542, 0.11724, 36.0512, 0.039013, 37.7886, 0.8712, 39.5034, 1.5185
5, 35.0307, 9.5727e-05, 35.3231, 0.75246, 35.0504, 0.04596, 35.1133, 0.21324, 37.6031, 1.2037, 39.8184, 1.987
6, 34.0421, 0.00017313, 34.2431, 0.69464, 34.0669, 0.089333, 34.4315, 0.82049, 37.7015, 1.5622, 40.0984, 2.1971
7, 33.0586, 0.0011848, 33.2929, 0.88422, 33.0708, 0.010063, 34.719, 1.5347, 37.6439, 2.0483, 40.5258, 2.6049
8, 32.07, 0.00014871, 32.3989, 1.1401, 32.0898, 0.0070955, 34.8241, 2.1997, 37.6823, 2.3245, 41.4945, 3.5525
9, 31.091, 0.00019502, 31.3948, 1.1775, 31.1285, 0.030489, 35.1629, 2.4836, 37.915, 2.605, 42.765, 4.3861
10, 30.1128, 0.00081289, 30.5708, 1.5472, 30.2083, 0.083841, 36.0781, 3.1055, 38.9886, 3.4144, 44.7722, 5.412
11, 29.1439, 0.0012525, 29.3408, 0.99203, 29.3106, 0.26378, 37.1184, 3.1988, 39.6924, 4.7579, 47.6587, 6.2389
12, 28.1595, 0.0020565, 28.3757, 1.1178, 28.3685, 0.34486, 38.3436, 3.6141, 40.2144, 5.211, 51.4226, 9.028
13, 27.1825, 0.00045399, 27.3251, 0.86083, 28.072, 1.0815, 39.2968, 4.094, 42.2712, 6.601, 57.3413, 13.3129
14, 26.2056, 0.00033871, 26.2647, 0.01408, 27.2475, 1.1661, 40.3779, 4.4364, 43.9698, 8.2535, 63.8478, 15.8622
15, 25.2538, 0.011626, 25.3158, 0.016737, 26.2424, 1.1555, 41.3374, 4.2958, 45.9612, 8.8364, 73.5349, 22.7452
16, 24.291, 0.0018612, 24.3667, 0.071047, 25.6191, 1.3422, 41.8287, 4.0196, 48.4839, 9.5576, 89.6413, 34.0536
17, 23.3339, 0.0017544, 23.424, 0.020334, 24.9004, 1.1015, 41.9554, 4.2953, 50.5472, 9.4703, 113.4254, 45.1885
18, 22.3997, 0.006897, 22.5975, 0.36429, 24.2249, 1.297, 40.7665, 4.3767, 50.6015, 9.3098, 147.9948, 59.6742
19, 21.4814, 0.14077, 22.7514, 0.52411, 24.1977, 1.4568, 39.6848, 4.3435, 51.4146, 8.764, 178.0982, 74.1527
20, 21.426, 0.0051382, 22.6188, 0.51554, 23.7735, 1.3193, 37.8778, 4.1775, 49.278, 8.5207, 187.6005, 77.484
21, 21.3921, 0.0071254, 22.4973, 0.48922, 23.4763, 1.1837, 35.8356, 3.7275, 46.1959, 8.397, 169.0277, 67.7894
22, 21.3599, 0.0089139, 22.3208, 0.46006, 23.3208, 1.1135, 33.9893, 3.4784, 43.7172, 7.6271, 131.4091, 60.076
23, 21.3284, 0.010732, 22.1988, 0.42148, 22.9828, 0.9831, 32.3549, 3.2638, 40.5966, 7.3258, 94.1763, 37.1923
24, 21.2953, 0.012111, 22.0782, 0.39278, 22.8613, 0.91041, 31.0588, 2.9664, 37.6357, 6.6291, 72.3245, 23.0106
25, 21.2651, 0.013535, 21.9595, 0.38229, 22.6229, 0.82341, 29.6505, 2.514, 35.1369, 5.4175, 58.1606, 16.4628
26, 21.2348, 0.011992, 21.8548, 0.34687, 22.4465, 0.67642, 28.6219, 2.1289, 32.8639, 4.6484, 48.3393, 10.7263
27, 21.2047, 0.013706, 21.7453, 0.3314, 22.2915, 0.59791, 27.5637, 1.7939, 30.4342, 3.5241, 41.5571, 7.694
28, 21.1749, 0.014077, 21.6057, 0.25973, 22.1159, 0.51583, 26.6621, 1.6008, 28.9052, 3.0987, 36.8489, 5.7365
29, 21.1461, 0.01677, 21.5134, 0.24692, 21.9427, 0.43097, 25.877, 1.3985, 27.4365, 2.5526, 33.0903, 4.133
30, 21.118, 0.016676, 21.3985, 0.18671, 21.7565, 0.35056, 25.1803, 1.18, 26.2603, 2.0933, 30.5719, 3.5336
31, 21.0881, 0.017258, 21.3154, 0.15816, 21.6028, 0.27932, 24.5148, 1.0672, 25.1328, 1.6145, 28.3238, 2.7135
32, 21.06, 0.017587, 21.2451, 0.13913, 21.4703, 0.22492, 23.8579, 0.91843, 24.3341, 1.2848, 26.5705, 1.659
33, 21.0327, 0.019524, 21.1763, 0.10917, 21.341, 0.16963, 23.3337, 0.80643, 23.7166, 0.99057, 25.4011, 1.3105
34, 21.0067, 0.018898, 21.1153, 0.082255, 21.2405, 0.12952, 22.8938, 0.6923, 23.2601, 0.80311, 24.519, 1.05
35, 20.9807, 0.018003, 21.0642, 0.067895, 21.155, 0.10799, 22.4487, 0.5974, 22.8342, 0.59297, 23.6891, 0.7715
36, 20.9563, 0.02082, 21.0156, 0.045085, 21.0726, 0.06554, 22.0422, 0.45694, 22.453, 0.44083, 23.0193, 0.59283
37, 20.9322, 0.020814, 20.9739, 0.040012, 21.0075, 0.049324, 21.7417, 0.35683, 22.1469, 0.33554, 22.4873, 0.41428
38, 20.9073, 0.021844, 20.9357, 0.026515, 20.9557, 0.035111, 21.496, 0.2591, 21.854, 0.23678, 22.0612, 0.25972
39, 20.8837, 0.019824, 20.9021, 0.02329, 20.9147, 0.025822, 21.2831, 0.15328, 21.5862, 0.14783, 21.7131, 0.16099
40, 20.8599, 0.020044, 20.8687, 0.022173, 20.8772, 0.021305, 21.1012, 0.019996, 21.3406, 0.019657, 21.4237, 0.022268

==> csv/supervised_train.csv <==
m, n0, n0_std, n2, n2_std, n4, n4_std, n12, n12_std, n18, n18_std, n20, n20_std
1, 33.9106, 0.049901, 81.9849, 5.2493, 78.2467, 2.1724, 69.0729, 0.45742, 62.4266, 8.779, 36.5591, 0.68709
2, 28.7614, 4.5639e-05, 72.5653, 5.4207, 70.1973, 2.722, 61.9204, 0.72787, 53.1348, 3.8966, 33.693, 0.89923
3, 24.7924, 0.00013125, 64.6438, 4.5895, 63.0775, 2.6352, 55.1203, 0.79969, 47.3386, 3.3698, 30.8959, 0.96357
4, 21.2488, 0.029904, 57.8674, 4.1303, 56.7793, 2.9365, 49.2973, 0.99484, 41.3173, 3.3755, 28.2492, 1.0791
5, 17.8203, 6.8468e-05, 52.7299, 4.3928, 50.8405, 3.0531, 43.9084, 1.1124, 35.9538, 2.7474, 25.7193, 1.1011
6, 15.0885, 0.0001443, 47.5879, 4.1246, 45.3915, 2.9338, 38.8954, 1.2588, 31.3826, 1.9627, 23.347, 1.1881
7, 12.7616, 0.02883, 43.1628, 4.2825, 40.3202, 2.8573, 34.043, 1.351, 27.3877, 1.6126, 21.1348, 1.2285
8, 10.5693, 0.00014225, 37.4422, 5.7748, 34.8846, 2.7888, 29.7949, 1.3919, 23.6959, 1.4361, 18.9266, 1.1751
9, 8.7798, 0.00037176, 31.7775, 6.8963, 30.2755, 3.0119, 25.8417, 1.2713, 20.5463, 1.3275, 16.7984, 1.1449
10, 7.2063, 0.014295, 26.2161, 8.3112, 25.5391, 3.1103, 22.0874, 1.2571, 17.4902, 1.2134, 14.7674, 1.126
11, 5.8347, 0.0096149, 20.8943, 5.6453, 21.4525, 2.2636, 18.6914, 1.1863, 15, 1.1735, 12.8442, 1.0178
12, 4.604, 0.019458, 18.0738, 5.5066, 18.1959, 1.98, 15.4942, 1.0793, 12.6783, 1.0533, 10.9535, 0.91534
13, 3.471, 0.00032878, 15.1887, 4.883, 13.8775, 2.0105, 12.5597, 1.0088, 10.4331, 0.98747, 9.1973, 0.84896
14, 2.5684, 0.00034989, 12.3137, 3.0103, 11.2092, 1.4036, 9.9259, 0.95893, 8.5072, 1.0266, 7.5736, 0.83243
15, 1.861, 0.011644, 10.3493, 2.8544, 9.3434, 1.1748, 7.6283, 0.85885, 6.7702, 0.95935, 6.0918, 0.74338
16, 1.1686, 0.014843, 7.9215, 2.5083, 6.8439, 1.3291, 5.6455, 0.78726, 5.1637, 0.85748, 4.6961, 0.66078
17, 0.6294, 0.00044276, 5.6792, 2.1501, 4.5889, 1.0609, 3.9962, 0.76068, 3.839, 0.85719, 3.4361, 0.58594
18, 0.28434, 0.015801, 4.5796, 1.9816, 3.3339, 0.9087, 2.833, 0.65393, 2.8034, 0.80484, 2.2617, 0.48858
19, 0.0072532, 0.043622, 2.5703, 1.6847, 1.8811, 0.71327, 1.8078, 0.58646, 1.8973, 0.67197, 1.2974, 0.43112
20, 0.0002837, 3.5052e-05, 2.1477, 1.4475, 1.6037, 0.62639, 1.4921, 0.51548, 1.3677, 0.63698, 0.63069, 0.46801
21, 0.00028564, 3.4295e-05, 1.8189, 1.2789, 1.3925, 0.57671, 1.2693, 0.44016, 1.0755, 0.65714, 0.254, 0.29617
22, 0.00028212, 3.5984e-05, 1.5908, 1.207, 1.1547, 0.50848, 1.0911, 0.40378, 0.82354, 0.58672, 0.094892, 0.12075
23, 0.00028835, 3.7863e-05, 1.3044, 1.0537, 0.98935, 0.45756, 0.92888, 0.35968, 0.65272, 0.52128, 0.045073, 0.049019
24, 0.00028594, 3.4961e-05, 1.1169, 0.89234, 0.82831, 0.39801, 0.81434, 0.32102, 0.56234, 0.52677, 0.029793, 0.035351
25, 0.0002853, 3.4508e-05, 0.91324, 0.76531, 0.69215, 0.35156, 0.68998, 0.27908, 0.4395, 0.41401, 0.01892, 0.020408
26, 0.0002901, 3.86e-05, 0.76823, 0.60079, 0.56989, 0.2849, 0.60248, 0.23908, 0.39068, 0.41635, 0.012779, 0.0094744
27, 0.0002898, 3.6846e-05, 0.64532, 0.52271, 0.46478, 0.24172, 0.51593, 0.20297, 0.35833, 0.38827, 0.0094521, 0.00625
28, 0.00028882, 3.9313e-05, 0.53182, 0.44905, 0.37683, 0.21703, 0.43751, 0.17602, 0.31058, 0.33042, 0.0075061, 0.0050761
29, 0.00028715, 3.874e-05, 0.44597, 0.40181, 0.31443, 0.19468, 0.36933, 0.16014, 0.28107, 0.30008, 0.0055523, 0.0035978
30, 0.00028807, 3.8642e-05, 0.34567, 0.3031, 0.24689, 0.15928, 0.30973, 0.13603, 0.25166, 0.26306, 0.004614, 0.0029074
31, 0.00028862, 3.722e-05, 0.26963, 0.23555, 0.19747, 0.13328, 0.26135, 0.12167, 0.21972, 0.2209, 0.0037757, 0.0020041
32, 0.00029206, 3.4185e-05, 0.21189, 0.18603, 0.15607, 0.10974, 0.21592, 0.10381, 0.18546, 0.18169, 0.0031537, 0.0015874
33, 0.0002898, 3.9451e-05, 0.16104, 0.12497, 0.12126, 0.08445, 0.18097, 0.08782, 0.14875, 0.15095, 0.0026265, 0.0012639
34, 0.00028766, 3.3099e-05, 0.13076, 0.10465, 0.097205, 0.064176, 0.15355, 0.075058, 0.11583, 0.1182, 0.0023294, 0.0011201
35, 0.0002929, 3.6725e-05, 0.10227, 0.076285, 0.075582, 0.048395, 0.12876, 0.062572, 0.07981, 0.0809, 0.0020039, 0.00072568
36, 0.00029145, 3.6009e-05, 0.077373, 0.061569, 0.057474, 0.035189, 0.1067, 0.054507, 0.05604, 0.057068, 0.0017437, 0.00057637
37, 0.00029057, 3.4066e-05, 0.056618, 0.041982, 0.043935, 0.024136, 0.089511, 0.044228, 0.035354, 0.033802, 0.001554, 0.00045528
38, 0.00028899, 3.3328e-05, 0.041399, 0.023444, 0.034084, 0.015018, 0.075183, 0.03258, 0.024121, 0.018662, 0.0013914, 0.00029612
39, 0.00029475, 3.5834e-05, 0.030042, 0.014003, 0.02796, 0.010439, 0.060895, 0.019969, 0.015664, 0.0059404, 0.0013409, 0.00023619
40, 0.00029089, 3.4653e-05, 0.023328, 0.0012351, 0.023436, 0.00074806, 0.04772, 0.00083035, 0.011543, 0.00040565, 0.0013026, 4.3514e-06
